SensWear: An Open, Modular, and AI-Ready Wearable Platform

Wearable AI/ML research needs raw, synchronized, and reconfigurable multimodal data, but consumer devices are closed and many research platforms remain tied to one embodiment or sensor set. This paper presents SensWear, an open, modular, and AI-ready wearable platform that decouples embodiment, sensing, data interfaces, and learning. A compact flexible-Printed Circuit Board (PCB) main board and programmable 1.2 V to 5.5 V daughter-board interface support plug-and-play Photo- PlethysmoGraphy (PPG), touch, temperature, haptic, and LED modules across wearable form factors. Zephyr firmware pro- vides drivers, timestamping, raw streaming/logging, and sensor- presence metadata. Case studies show arterial PPG waveform capture and competitive heart-rate accuracy while preserving inspectable raw data for reproducible closed-loop experiments.

==> measurments/AICurrent.csv <==
Address,USB0::0x2A8D::0x0101::MY59028205::0::INSTR
ApertureEnable,0
ApertureSize,0.1
AutoRange,Off
AutoZero,On
Firmware Version,A.03.02-03.15-03.02-00.52-05-02
Measurement,DC Current
Model,34465A
NPLC,10.0
NullState,Off
NullValue(ADC),0.0
PreTriggerCount,0
Range(ADC),0.1
Sample Count,87
Serial Number,MY59028205
Start Time,2026-09-14 17:15:14.140885
Stop Time,2026-09-14 17:15:49.768166
TriggerAutoDelay,0
TriggerCount,1
TriggerDelay,0.0
TriggerLevel,0.0
TriggerSlope,Negative
TriggerSource,Immediate

Time Stamp(s),Records,DC Current (ADC),
2026-09-14 17:15:14.140885,1,-3.98718315e-07,
2026-09-14 17:15:14.552536,2,-5.10517744e-07,
2026-09-14 17:15:14.963511,3,-4.40052224e-07,
2026-09-14 17:15:15.375000,4,-4.50495632e-07,
2026-09-14 17:15:15.784891,5,-4.86662802e-07,
2026-09-14 17:15:16.194094,6,-5.03482185e-07,
2026-09-14 17:15:16.605060,7,-4.67424945e-07,
2026-09-14 17:15:17.015448,8,-4.65336264e-07,
2026-09-14 17:15:17.425613,9,-4.42140905e-07,
2026-09-14 17:15:17.836831,10,9.9e+37,
2026-09-14 17:15:18.246109,11,0.00216755841,
2026-09-14 17:15:18.656608,12,0.00445247841,
2026-09-14 17:15:19.066752,13,0.0044327064,
2026-09-14 17:15:19.476382,14,0.00471328153,
2026-09-14 17:15:19.886324,15,0.00467550552,
2026-09-14 17:15:20.344883,16,0.00457540535,
2026-09-14 17:15:20.756336,17,0.00458834363,
2026-09-14 17:15:21.164884,18,0.00474944199,
2026-09-14 17:15:21.573917,19,0.00462999183,
2026-09-14 17:15:21.984841,20,0.00465865624,
2026-09-14 17:15:22.394712,21,0.00468780511,
2026-09-14 17:15:22.805470,22,0.00456866814,
2026-09-14 17:15:23.214430,23,0.0046002113,
2026-09-14 17:15:23.624559,24,0.00449845348,
2026-09-14 17:15:24.033466,25,0.00450862459,
2026-09-14 17:15:24.443349,26,0.00450983559,
2026-09-14 17:15:24.854114,27,0.00451375758,
2026-09-14 17:15:25.265391,28,0.00451428954,
2026-09-14 17:15:25.675476,29,0.00450317291,
2026-09-14 17:15:26.085247,30,0.00449931842,
2026-09-14 17:15:26.543982,31,0.004498095,
2026-09-14 17:15:26.954500,32,0.00448747724,
2026-09-14 17:15:27.364557,33,0.00369843205,
2026-09-14 17:15:27.774336,34,0.00317565573,
2026-09-14 17:15:28.184013,35,0.00317315777,
2026-09-14 17:15:28.593855,36,0.00281769331,
2026-09-14 17:15:29.002521,37,0.000962388387,
2026-09-14 17:15:29.413579,38,0.000958587866,
2026-09-14 17:15:29.824784,39,0.000960838476,
2026-09-14 17:15:30.235064,40,0.000957838359,
2026-09-14 17:15:30.645989,41,0.000958316997,
2026-09-14 17:15:31.057613,42,0.000963330712,
2026-09-14 17:15:31.517736,43,0.000958364377,
2026-09-14 17:15:31.928371,44,0.000958254117,
2026-09-14 17:15:32.338955,45,0.000958622055,
2026-09-14 17:15:32.749059,46,0.000958768592,
2026-09-14 17:15:33.159050,47,0.00095923228,
2026-09-14 17:15:33.569262,48,0.000958083065,
2026-09-14 17:15:33.979925,49,0.000960517148,
2026-09-14 17:15:34.388780,50,0.000958199152,
2026-09-14 17:15:34.800509,51,0.000962820634,
2026-09-14 17:15:35.211428,52,0.000959173357,
2026-09-14 17:15:35.621478,53,0.00095872429,
2026-09-14 17:15:36.032437,54,0.000963264974,
2026-09-14 17:15:36.443482,55,0.000958641622,
2026-09-14 17:15:36.902061,56,0.000958616558,
2026-09-14 17:15:37.313769,57,0.000959382445,
2026-09-14 17:15:37.723799,58,0.000959085632,
2026-09-14 17:15:38.134368,59,0.000962623419,
2026-09-14 17:15:38.545831,60,0.000958449793,
2026-09-14 17:15:38.956639,61,0.00095842297,
2026-09-14 17:15:39.366461,62,0.000958963499,
2026-09-14 17:15:39.775775,63,0.000958553568,
2026-09-14 17:15:40.185859,64,0.000959587136,
2026-09-14 17:15:40.643276,65,0.000958285777,
2026-09-14 17:15:41.054640,66,0.00096331928,
2026-09-14 17:15:41.464652,67,0.000958257635,
2026-09-14 17:15:41.874385,68,0.00095869274,
2026-09-14 17:15:42.285071,69,0.000959116742,
2026-09-14 17:15:42.697019,70,0.000958133303,
2026-09-14 17:15:43.106168,71,0.000963455264,
2026-09-14 17:15:43.516857,72,0.000957981489,
2026-09-14 17:15:43.928838,73,0.000958621065,
2026-09-14 17:15:44.338358,74,0.000959336824,
2026-09-14 17:15:44.747678,75,0.000958544993,
2026-09-14 17:15:45.205643,76,0.000958501351,
2026-09-14 17:15:45.616368,77,0.000959048036,
2026-09-14 17:15:46.025973,78,0.000961980105,
2026-09-14 17:15:46.436998,79,0.000958381636,
2026-09-14 17:15:46.846479,80,0.000960548809,
2026-09-14 17:15:47.257894,81,0.000959001315,
2026-09-14 17:15:47.667377,82,0.000957903328,
2026-09-14 17:15:48.079468,83,0.000963506382,
2026-09-14 17:15:48.488516,84,-2.38963858e-05,
2026-09-14 17:15:48.899672,85,-5.37340812e-07,
2026-09-14 17:15:49.309153,86,-5.34372686e-07,
2026-09-14 17:15:49.768166,87,-5.59546795e-07,


==> measurments/Advertising.csv <==
Address,USB0::0x2A8D::0x0101::MY59028205::0::INSTR
ApertureEnable,0
ApertureSize,0.1
AutoRange,On
AutoZero,On
Firmware Version,A.03.02-03.15-03.02-00.52-05-02
Measurement,DC Current
Model,34465A
NPLC,1.0
NullState,Off
NullValue(ADC),0.0
PreTriggerCount,0
Range(ADC),0.01
Sample Count,1976
Serial Number,MY59028205
Start Time,2026-09-13 18:22:00.685533
Stop Time,2026-09-13 18:24:01.718567
TriggerAutoDelay,1
TriggerCount,1
TriggerDelay,0.0
TriggerLevel,0.0
TriggerSlope,Negative
TriggerSource,Immediate

Time Stamp(s),Records,DC Current (ADC),
2026-09-13 18:22:00.685533,1,0.000365553365,
2026-09-13 18:22:00.742489,2,0.000379081818,
2026-09-13 18:22:00.791912,3,0.000373025335,
2026-09-13 18:22:00.886476,4,0.000370799677,
2026-09-13 18:22:00.943439,5,0.000375621332,
2026-09-13 18:22:00.989562,6,0.000366049825,
2026-09-13 18:22:01.047149,7,0.000365802309,
2026-09-13 18:22:01.096176,8,0.000380647069,
2026-09-13 18:22:01.191887,9,0.00036676763,
2026-09-13 18:22:01.250537,10,0.000366555961,
2026-09-13 18:22:01.296809,11,0.000383338509,
2026-09-13 18:22:01.351985,12,0.000377501283,
2026-09-13 18:22:01.400337,13,0.000365805278,
2026-09-13 18:22:01.457885,14,0.000379152521,
2026-09-13 18:22:01.506443,15,0.000425483843,
2026-09-13 18:22:01.600595,16,0.000365424384,
2026-09-13 18:22:01.660063,17,0.000376106357,
2026-09-13 18:22:01.706892,18,0.000370845969,
2026-09-13 18:22:01.803119,19,0.000376509792,
2026-09-13 18:22:01.861720,20,0.00084029539,
2026-09-13 18:22:01.910188,21,0.000370886874,
2026-09-13 18:22:02.006853,22,0.000382887462,
2026-09-13 18:22:02.064643,23,0.000372462131,
2026-09-13 18:22:02.111531,24,0.000370912604,
2026-09-13 18:22:02.166760,25,0.000371207951,
2026-09-13 18:22:02.216700,26,0.000377347342,
2026-09-13 18:22:02.310117,27,0.000364508434,
2026-09-13 18:22:02.371084,28,0.000867810381,
2026-09-13 18:22:02.417102,29,0.000383940309,
2026-09-13 18:22:02.472293,30,0.000365683995,
2026-09-13 18:22:02.520792,31,0.000409241408,
2026-09-13 18:22:02.577107,32,0.000382678322,
2026-09-13 18:22:02.624540,33,0.000365087693,
2026-09-13 18:22:02.679348,34,0.000365652547,
2026-09-13 18:22:02.725652,35,0.000379248954,
2026-09-13 18:22:02.782315,36,0.000377498754,
2026-09-13 18:22:02.829787,37,0.000364813568,
2026-09-13 18:22:02.924553,38,0.000380548767,
2026-09-13 18:22:02.984727,39,0.000384586532,
2026-09-13 18:22:03.031253,40,0.000366945762,
2026-09-13 18:22:03.085852,41,0.000376146381,
2026-09-13 18:22:03.134866,42,0.000370755034,
2026-09-13 18:22:03.190760,43,0.000365475294,
2026-09-13 18:22:03.240171,44,0.000382532408,
2026-09-13 18:22:03.336684,45,0.000369471385,
2026-09-13 18:22:03.394926,46,0.000365648478,
2026-09-13 18:22:03.443250,47,0.000384084904,
2026-09-13 18:22:03.538067,48,0.000370788571,
2026-09-13 18:22:03.597169,49,0.000366657672,
2026-09-13 18:22:03.644150,50,0.000380732287,
2026-09-13 18:22:03.700917,51,0.000375112447,
2026-09-13 18:22:03.749514,52,0.00037429381,
2026-09-13 18:22:03.843735,53,0.000379137127,
2026-09-13 18:22:03.903447,54,0.00036961532,
2026-09-13 18:22:03.951528,55,0.000370957797,
2026-09-13 18:22:04.005959,56,0.000378938763,
2026-09-13 18:22:04.053277,57,0.000370892592,
2026-09-13 18:22:04.109877,58,0.000370481129,
2026-09-13 18:22:04.159584,59,0.000378991213,
2026-09-13 18:22:04.254915,60,0.000371009037,
2026-09-13 18:22:04.313943,61,0.000373726207,
2026-09-13 18:22:04.360923,62,0.000394438102,
2026-09-13 18:22:04.456120,63,0.00036525142,
2026-09-13 18:22:04.515058,64,0.000416682151,
2026-09-13 18:22:04.563826,65,0.000370762951,
2026-09-13 18:22:04.657730,66,0.000370473652,
2026-09-13 18:22:04.718422,67,0.000372575608,
2026-09-13 18:22:04.765166,68,0.000369285007,
2026-09-13 18:22:04.819665,69,0.000365783616,
2026-09-13 18:22:04.867304,70,0.000374585858,
2026-09-13 18:22:04.922092,71,0.000376405222,
2026-09-13 18:22:04.970513,72,0.00036444158,
2026-09-13 18:22:05.028279,73,0.000372840276,
2026-09-13 18:22:05.076602,74,0.000377557031,
2026-09-13 18:22:05.171469,75,0.000365745241,
2026-09-13 18:22:05.230437,76,0.000370928548,
2026-09-13 18:22:05.278511,77,0.000369508551,
2026-09-13 18:22:05.374661,78,0.000869646679,
2026-09-13 18:22:05.430837,79,0.000373915115,
2026-09-13 18:22:05.479670,80,0.000370637159,
2026-09-13 18:22:05.575504,81,0.000373585571,
2026-09-13 18:22:05.633252,82,0.000370729304,
2026-09-13 18:22:05.680997,83,0.000375718205,
2026-09-13 18:22:05.735855,84,0.000366279087,
2026-09-13 18:22:05.784949,85,0.000370704124,
2026-09-13 18:22:05.879137,86,0.000874074244,
2026-09-13 18:22:05.940138,87,0.000365889066,
2026-09-13 18:22:05.988314,88,0.000379073901,
2026-09-13 18:22:06.083074,89,0.000374457977,
2026-09-13 18:22:06.142586,90,0.000374009349,
2026-09-13 18:22:06.189585,91,0.000370612529,
2026-09-13 18:22:06.244477,92,0.000370501581,
2026-09-13 18:22:06.291914,93,0.00037293605,
2026-09-13 18:22:06.348516,94,0.000372407592,
2026-09-13 18:22:06.397675,95,0.000373093509,
2026-09-13 18:22:06.492910,96,0.000376213346,
2026-09-13 18:22:06.551755,97,0.000379088745,
2026-09-13 18:22:06.599452,98,0.000370783623,
2026-09-13 18:22:06.696050,99,0.000378216009,
2026-09-13 18:22:06.751804,100,0.000381965575,
2026-09-13 18:22:06.799478,101,0.000367267059,
2026-09-13 18:22:06.895203,102,0.000871140677,
2026-09-13 18:22:06.954317,103,0.000370825847,
2026-09-13 18:22:07.001829,104,0.000374497122,
2026-09-13 18:22:07.097343,105,0.000373977131,
2026-09-13 18:22:07.156466,106,0.000369187364,
2026-09-13 18:22:07.205165,107,0.000370667728,
2026-09-13 18:22:07.300242,108,0.000364599809,
2026-09-13 18:22:07.359120,109,0.000370771308,
2026-09-13 18:22:07.407463,110,0.00037212423,
2026-09-13 18:22:07.503410,111,0.000370599554,
2026-09-13 18:22:07.561188,112,0.000420123944,
2026-09-13 18:22:07.607866,113,0.000421578907,
2026-09-13 18:22:07.702621,114,0.000442227246,
2026-09-13 18:22:07.763175,115,0.000442543485,
2026-09-13 18:22:07.811086,116,0.000423547044,
2026-09-13 18:22:07.906618,117,0.000407311866,
2026-09-13 18:22:07.965620,118,0.000412948309,
2026-09-13 18:22:08.012907,119,0.000413267847,
2026-09-13 18:22:08.107654,120,0.000407540579,
2026-09-13 18:22:08.167582,121,0.000412859573,
2026-09-13 18:22:08.215248,122,0.000401483766,
2026-09-13 18:22:08.269602,123,0.000407918284,
2026-09-13 18:22:08.318857,124,0.000409319478,
2026-09-13 18:22:08.374135,125,0.00041135271,
2026-09-13 18:22:08.421253,126,0.000407968205,
2026-09-13 18:22:08.478109,127,0.000408596834,
2026-09-13 18:22:08.527006,128,0.000428441711,
2026-09-13 18:22:08.622900,129,0.000374192759,
2026-09-13 18:22:08.684176,130,0.000382922648,
2026-09-13 18:22:08.730965,131,0.000370121677,
2026-09-13 18:22:08.785847,132,0.00037094856,
2026-09-13 18:22:08.832524,133,0.000377339975,
2026-09-13 18:22:08.889274,134,0.000372174261,
2026-09-13 18:22:08.938689,135,0.000376271183,
2026-09-13 18:22:09.034663,136,0.000376104707,
2026-09-13 18:22:09.091182,137,0.000374445772,
2026-09-13 18:22:09.138366,138,0.00037588952,
2026-09-13 18:22:09.192973,139,0.000381304068,
2026-09-13 18:22:09.239600,140,0.000374564856,
2026-09-13 18:22:09.297656,141,0.000365866195,
2026-09-13 18:22:09.345381,142,0.000381839013,
2026-09-13 18:22:09.440960,143,0.000372027137,
2026-09-13 18:22:09.499837,144,0.000365623078,
2026-09-13 18:22:09.546869,145,0.000379309541,
2026-09-13 18:22:09.604052,146,0.000372889098,
2026-09-13 18:22:09.652338,147,0.000365727978,
2026-09-13 18:22:09.747292,148,0.000381170579,
2026-09-13 18:22:09.806876,149,0.000379065214,
2026-09-13 18:22:09.853839,150,0.000369063551,
2026-09-13 18:22:09.949483,151,0.000378490574,
2026-09-13 18:22:10.009084,152,0.000383216566,
2026-09-13 18:22:10.055472,153,0.00151144294,
2026-09-13 18:22:10.149997,154,0.000417386651,
2026-09-13 18:22:10.252055,155,0.000417869381,
2026-09-13 18:22:10.312353,156,0.000422751988,
2026-09-13 18:22:10.359368,157,0.000411853799,
2026-09-13 18:22:10.462089,158,0.00042180663,
2026-09-13 18:22:10.519472,159,0.000420938182,
2026-09-13 18:22:10.565979,160,0.000365622858,
2026-09-13 18:22:10.662643,161,0.000379159338,
2026-09-13 18:22:10.722381,162,0.000373768761,
2026-09-13 18:22:10.769889,163,0.000370617147,
2026-09-13 18:22:10.866727,164,0.000377338765,
2026-09-13 18:22:10.922962,165,0.00086449416,
2026-09-13 18:22:10.970627,166,0.000379361441,
2026-09-13 18:22:11.025592,167,0.000377518546,
2026-09-13 18:22:11.072902,168,0.000365362478,
2026-09-13 18:22:11.127636,169,0.000365550286,
2026-09-13 18:22:11.176322,170,0.000375791877,
2026-09-13 18:22:11.233164,171,0.00037800456,
2026-09-13 18:22:11.281202,172,0.000370737661,
2026-09-13 18:22:11.376513,173,0.000382843039,
2026-09-13 18:22:11.435648,174,0.000880587932,
2026-09-13 18:22:11.482588,175,0.000371553219,
2026-09-13 18:22:11.577592,176,0.000379320427,
2026-09-13 18:22:11.636408,177,0.000370862243,
2026-09-13 18:22:11.684192,178,0.000372923954,
2026-09-13 18:22:11.738669,179,0.000375695004,
2026-09-13 18:22:11.786769,180,0.000365785926,
2026-09-13 18:22:11.842368,181,0.000365572057,
2026-09-13 18:22:11.891116,182,0.000381478461,
2026-09-13 18:22:11.946273,183,0.00075180444,
2026-09-13 18:22:11.993351,184,0.000365952622,
2026-09-13 18:22:12.048157,185,0.000368605137,
2026-09-13 18:22:12.096859,186,0.000382886912,
2026-09-13 18:22:12.152467,187,0.000365598557,
2026-09-13 18:22:12.199564,188,0.000371865609,
2026-09-13 18:22:12.255762,189,0.000377661162,
2026-09-13 18:22:12.302449,190,0.000365580744,
2026-09-13 18:22:12.357520,191,0.000365706206,
2026-09-13 18:22:12.406060,192,0.00037876349,
2026-09-13 18:22:12.501568,193,0.000370912714,
2026-09-13 18:22:12.558863,194,0.000370676744,
2026-09-13 18:22:12.607422,195,0.000375660587,
2026-09-13 18:22:12.704093,196,0.000371045543,
2026-09-13 18:22:12.761708,197,0.00037084542,
2026-09-13 18:22:12.809556,198,0.000377992245,
2026-09-13 18:22:12.905156,199,0.000365465288,
2026-09-13 18:22:12.963919,200,0.000375259681,
2026-09-13 18:22:13.011100,201,0.000377193181,
2026-09-13 18:22:13.065925,202,0.000369789714,
2026-09-13 18:22:13.112874,203,0.000374187371,
2026-09-13 18:22:13.168619,204,0.000376014652,
2026-09-13 18:22:13.215723,205,0.000369177798,
2026-09-13 18:22:13.273030,206,0.000365614281,
2026-09-13 18:22:13.321516,207,0.00037641006,
2026-09-13 18:22:13.416369,208,0.000369832047,
2026-09-13 18:22:13.475609,209,0.000365367646,
2026-09-13 18:22:13.522575,210,0.000425444368,
2026-09-13 18:22:13.580169,211,0.000370617367,
2026-09-13 18:22:13.628275,212,0.00037622907,
2026-09-13 18:22:13.724573,213,0.000377673367,
2026-09-13 18:22:13.783148,214,0.000370510378,
2026-09-13 18:22:13.829541,215,0.000378183902,
2026-09-13 18:22:13.924474,216,0.000382072674,
2026-09-13 18:22:13.985209,217,0.000374429498,
2026-09-13 18:22:14.032177,218,0.000375663666,
2026-09-13 18:22:14.087511,219,0.000382211221,
2026-09-13 18:22:14.134924,220,0.000369207266,
2026-09-13 18:22:14.192479,221,0.000370973521,
2026-09-13 18:22:14.239721,222,0.000379663825,
2026-09-13 18:22:14.294769,223,0.000371274256,
2026-09-13 18:22:14.341079,224,0.000368822304,
2026-09-13 18:22:14.398142,225,0.000372633335,
2026-09-13 18:22:14.446981,226,0.000505965237,
2026-09-13 18:22:14.542842,227,0.000372428154,
2026-09-13 18:22:14.601558,228,0.000372143363,
2026-09-13 18:22:14.649010,229,0.000369676127,
2026-09-13 18:22:14.704132,230,0.000365432851,
2026-09-13 18:22:14.752059,231,0.000371564434,
2026-09-13 18:22:14.807418,232,0.000375969129,
2026-09-13 18:22:14.853648,233,0.000364707788,
2026-09-13 18:22:14.911436,234,0.000371985024,
2026-09-13 18:22:14.958111,235,0.000874913773,
2026-09-13 18:22:15.012983,236,0.000375924266,
2026-09-13 18:22:15.062114,237,0.000372208458,
2026-09-13 18:22:15.116950,238,0.000374065098,
2026-09-13 18:22:15.165330,239,0.000370925029,
2026-09-13 18:22:15.219898,240,0.000365922603,
2026-09-13 18:22:15.268372,241,0.000378805494,
2026-09-13 18:22:15.323081,242,0.000375787369,
2026-09-13 18:22:15.371693,243,0.000366882426,
2026-09-13 18:22:15.428530,244,0.000373625486,
2026-09-13 18:22:15.474571,245,0.000869970835,
2026-09-13 18:22:15.529700,246,0.000418907699,
2026-09-13 18:22:15.576549,247,0.000374020455,
2026-09-13 18:22:15.633902,248,0.000370737221,
2026-09-13 18:22:15.682857,249,0.000370807924,
2026-09-13 18:22:15.778650,250,0.000371659878,
2026-09-13 18:22:15.838312,251,0.000372317866,
2026-09-13 18:22:15.887047,252,0.00036809911,
2026-09-13 18:22:15.982979,253,0.000872865477,
2026-09-13 18:22:16.042463,254,0.000369228158,
2026-09-13 18:22:16.090231,255,0.000370667508,
2026-09-13 18:22:16.185936,256,0.000376935219,
2026-09-13 18:22:16.242787,257,0.00037011266,
2026-09-13 18:22:16.291983,258,0.000374016276,
2026-09-13 18:22:16.386850,259,0.000369335148,
2026-09-13 18:22:16.445445,260,0.000370266931,
2026-09-13 18:22:16.493319,261,0.000391195773,
2026-09-13 18:22:16.589025,262,0.00037034885,
2026-09-13 18:22:16.646938,263,0.00036883275,
2026-09-13 18:22:16.695696,264,0.000377693159,
2026-09-13 18:22:16.793589,265,0.000369812255,
2026-09-13 18:22:16.850180,266,0.000375964841,
2026-09-13 18:22:16.896914,267,0.000375822995,
2026-09-13 18:22:16.951807,268,0.000374781364,
2026-09-13 18:22:16.998882,269,0.00037620125,
2026-09-13 18:22:17.056635,270,0.000370705223,
2026-09-13 18:22:17.104099,271,0.000370382167,
2026-09-13 18:22:17.158159,272,0.000370396791,
2026-09-13 18:22:17.206344,273,0.000372250902,
2026-09-13 18:22:17.261182,274,0.000373141121,
2026-09-13 18:22:17.309651,275,0.000369527134,
2026-09-13 18:22:17.364698,276,0.000375987162,
2026-09-13 18:22:17.411588,277,0.000378842,
2026-09-13 18:22:17.468468,278,0.000370555571,
2026-09-13 18:22:17.516628,279,0.00037311869,
2026-09-13 18:22:17.612569,280,0.000370900948,
2026-09-13 18:22:17.669719,281,0.000365840355,
2026-09-13 18:22:17.718441,282,0.00037972881,
2026-09-13 18:22:17.813436,283,0.000381593807,
2026-09-13 18:22:17.872520,284,0.000369280059,
2026-09-13 18:22:17.919018,285,0.000377410348,
2026-09-13 18:22:17.976659,286,0.000374329107,
2026-09-13 18:22:18.023363,287,0.0003758363,
2026-09-13 18:22:18.077855,288,0.000377121708,
2026-09-13 18:22:18.125063,289,0.000374182643,
2026-09-13 18:22:18.180227,290,0.000365623848,
2026-09-13 18:22:18.227640,291,0.000376510782,
2026-09-13 18:22:18.284356,292,0.000382928806,
2026-09-13 18:22:18.331781,293,0.000364381653,
2026-09-13 18:22:18.386910,294,0.000365742602,
2026-09-13 18:22:18.433942,295,0.000377738352,
2026-09-13 18:22:18.490861,296,0.000371751253,
2026-09-13 18:22:18.537881,297,0.000415398612,
2026-09-13 18:22:18.593080,298,0.00037620213,
2026-09-13 18:22:18.642604,299,0.000370816061,
2026-09-13 18:22:18.697155,300,0.000365766243,
2026-09-13 18:22:18.744320,301,0.000372888438,
2026-09-13 18:22:18.801455,302,0.000377459499,
2026-09-13 18:22:18.849958,303,0.000365671569,
2026-09-13 18:22:18.947398,304,0.000381035441,
2026-09-13 18:22:19.006136,305,0.000881634402,
2026-09-13 18:22:19.052987,306,0.000370082422,
2026-09-13 18:22:19.108020,307,0.000370667838,
2026-09-13 18:22:19.155234,308,0.000379136577,
2026-09-13 18:22:19.210802,309,0.000372665773,
2026-09-13 18:22:19.259021,310,0.000375257921,
2026-09-13 18:22:19.313456,311,0.000384462719,
2026-09-13 18:22:19.360185,312,0.000372704588,
2026-09-13 18:22:19.417149,313,0.000365488489,
2026-09-13 18:22:19.464616,314,0.000379384202,
2026-09-13 18:22:19.560286,315,0.000375041744,
2026-09-13 18:22:19.618975,316,0.000365661453,
2026-09-13 18:22:19.665867,317,0.000382406286,
2026-09-13 18:22:19.721731,318,0.000384064781,
2026-09-13 18:22:19.768504,319,0.000365685754,
2026-09-13 18:22:19.825157,320,0.000372324244,
2026-09-13 18:22:19.873055,321,0.000377885366,
2026-09-13 18:22:19.968978,322,0.000365043929,
2026-09-13 18:22:20.028485,323,0.000585438978,
2026-09-13 18:22:20.076577,324,0.000366002103,
2026-09-13 18:22:20.131250,325,0.000365648148,
2026-09-13 18:22:20.180574,326,0.000377543837,
2026-09-13 18:22:20.276636,327,0.000370648705,
2026-09-13 18:22:20.335313,328,0.000370883465,
2026-09-13 18:22:20.382175,329,0.000375850814,
2026-09-13 18:22:20.438953,330,0.000379215637,
2026-09-13 18:22:20.486785,331,0.000365840795,
2026-09-13 18:22:20.582268,332,0.000375897437,
2026-09-13 18:22:20.641869,333,0.000375657178,
2026-09-13 18:22:20.689991,334,0.000366564428,
2026-09-13 18:22:20.785130,335,0.000375987052,
2026-09-13 18:22:20.844315,336,0.000364792346,
2026-09-13 18:22:20.892420,337,0.000379174403,
2026-09-13 18:22:20.988003,338,0.00037978313,
2026-09-13 18:22:21.044262,339,0.000404623725,
2026-09-13 18:22:21.090976,340,0.000377772879,
2026-09-13 18:22:21.146161,341,0.000379815787,
2026-09-13 18:22:21.195032,342,0.000365715992,
2026-09-13 18:22:21.291251,343,0.000383816606,
2026-09-13 18:22:21.350036,344,0.000382358454,
2026-09-13 18:22:21.398077,345,0.000365389967,
2026-09-13 18:22:21.494525,346,0.000376565761,
2026-09-13 18:22:21.552130,347,0.000427261313,
2026-09-13 18:22:21.600628,348,0.000365522466,
2026-09-13 18:22:21.696182,349,0.000379095013,
2026-09-13 18:22:21.752594,350,0.00036972,
2026-09-13 18:22:21.801226,351,0.000366438746,
2026-09-13 18:22:21.898105,352,0.000376495168,
2026-09-13 18:22:21.955420,353,0.000370682022,
2026-09-13 18:22:22.002653,354,0.000373783935,
2026-09-13 18:22:22.057583,355,0.000375844547,
2026-09-13 18:22:22.105854,356,0.000371989532,
2026-09-13 18:22:22.203021,357,0.000376138794,
2026-09-13 18:22:22.261468,358,0.000379353634,
2026-09-13 18:22:22.310109,359,0.000369788834,
2026-09-13 18:22:22.407681,360,0.000379707809,
2026-09-13 18:22:22.464630,361,0.00037703814,
2026-09-13 18:22:22.511428,362,0.000370837063,
2026-09-13 18:22:22.566021,363,0.000377804987,
2026-09-13 18:22:22.612437,364,0.000377354379,
2026-09-13 18:22:22.670113,365,0.000369420805,
2026-09-13 18:22:22.718278,366,0.00037899946,
2026-09-13 18:22:22.815512,367,0.000370683891,
2026-09-13 18:22:22.873175,368,0.000365211395,
2026-09-13 18:22:22.922116,369,0.000376472956,
2026-09-13 18:22:23.017026,370,0.000370781534,
2026-09-13 18:22:23.076569,371,0.000365418116,
2026-09-13 18:22:23.124634,372,0.000384367935,
2026-09-13 18:22:23.219317,373,0.000369540989,
2026-09-13 18:22:23.279353,374,0.000367040875,
2026-09-13 18:22:23.327470,375,0.00038268228,
2026-09-13 18:22:23.424105,376,0.000364172183,
2026-09-13 18:22:23.482275,377,0.000371094694,
2026-09-13 18:22:23.530974,378,0.000593484599,
2026-09-13 18:22:23.625763,379,0.00037215216,
2026-09-13 18:22:23.683693,380,0.00037918133,
2026-09-13 18:22:23.731197,381,0.000375703251,
2026-09-13 18:22:23.788273,382,0.000372685016,
2026-09-13 18:22:23.836543,383,0.000372612663,
2026-09-13 18:22:23.933266,384,0.000370023484,
2026-09-13 18:22:23.991112,385,0.00036687209,
2026-09-13 18:22:24.038948,386,0.000393551401,
2026-09-13 18:22:24.134836,387,0.000370509058,
2026-09-13 18:22:24.194022,388,0.000368464281,
2026-09-13 18:22:24.242413,389,0.000384053346,
2026-09-13 18:22:24.338412,390,0.00036559163,
2026-09-13 18:22:24.395828,391,0.000374066307,
2026-09-13 18:22:24.444005,392,0.000370720178,
2026-09-13 18:22:24.540765,393,0.000726181384,
2026-09-13 18:22:24.597370,394,0.000372087065,
2026-09-13 18:22:24.646115,395,0.000370457268,
2026-09-13 18:22:24.742629,396,0.000370840032,
2026-09-13 18:22:24.801433,397,0.000374339003,
2026-09-13 18:22:24.847957,398,0.000370231744,
2026-09-13 18:22:24.943149,399,0.000373107144,
2026-09-13 18:22:25.002316,400,0.000372684576,
2026-09-13 18:22:25.049633,401,0.000868243835,
2026-09-13 18:22:25.145181,402,0.00037246488,
2026-09-13 18:22:25.203544,403,0.00037463402,
2026-09-13 18:22:25.250394,404,0.000374357256,
2026-09-13 18:22:25.346070,405,0.000378777015,
2026-09-13 18:22:25.404273,406,0.000374777515,
2026-09-13 18:22:25.452771,407,0.000377390335,
2026-09-13 18:22:25.547822,408,0.00040434806,
2026-09-13 18:22:25.608221,409,0.000375979025,
2026-09-13 18:22:25.656638,410,0.000378929636,
2026-09-13 18:22:25.753372,411,0.000374519004,
2026-09-13 18:22:25.809867,412,0.000371844497,
2026-09-13 18:22:25.857891,413,0.000371946318,
2026-09-13 18:22:25.953744,414,0.000374375729,
2026-09-13 18:22:26.013061,415,0.000375013375,
2026-09-13 18:22:26.060034,416,0.000438068637,
2026-09-13 18:22:26.155299,417,0.000375216467,
2026-09-13 18:22:26.216480,418,0.000374534838,
2026-09-13 18:22:26.263626,419,0.000372447507,
2026-09-13 18:22:26.317887,420,0.000370697416,
2026-09-13 18:22:26.364634,421,0.000379006497,
2026-09-13 18:22:26.422656,422,0.000372031976,
2026-09-13 18:22:26.470043,423,0.000375795945,
2026-09-13 18:22:26.566495,424,0.000380857419,
2026-09-13 18:22:26.626254,425,0.000374122936,
2026-09-13 18:22:26.674542,426,0.000374426969,
2026-09-13 18:22:26.729793,427,0.000381240512,
2026-09-13 18:22:26.777190,428,0.000374106112,
2026-09-13 18:22:26.832280,429,0.000365139153,
2026-09-13 18:22:26.880363,430,0.000373036771,
2026-09-13 18:22:26.935033,431,0.000373950741,
2026-09-13 18:22:26.984259,432,0.000365368525,
2026-09-13 18:22:27.079716,433,0.00088244941,
2026-09-13 18:22:27.139358,434,0.000377696458,
2026-09-13 18:22:27.188388,435,0.000370057021,
2026-09-13 18:22:27.284258,436,0.000382465553,
2026-09-13 18:22:27.342767,437,0.000377800588,
2026-09-13 18:22:27.390817,438,0.000369208586,
2026-09-13 18:22:27.486286,439,0.000378074933,
2026-09-13 18:22:27.545167,440,0.000422782286,
2026-09-13 18:22:27.591701,441,0.00102803722,
2026-09-13 18:22:27.686699,442,0.000372257609,
2026-09-13 18:22:27.748424,443,0.000365395795,
2026-09-13 18:22:27.795458,444,0.000379093144,
2026-09-13 18:22:27.849868,445,0.000375734699,
2026-09-13 18:22:27.898563,446,0.000365242843,
2026-09-13 18:22:27.954489,447,0.000370770758,
2026-09-13 18:22:28.000293,448,0.000375828383,
2026-09-13 18:22:28.057925,449,0.000374001652,
2026-09-13 18:22:28.105807,450,0.000868114745,
2026-09-13 18:22:28.202652,451,0.000379209589,
2026-09-13 18:22:28.260497,452,0.000371285911,
2026-09-13 18:22:28.308592,453,0.00037100222,
2026-09-13 18:22:28.406199,454,0.000371163308,
2026-09-13 18:22:28.460509,455,0.000365533242,
2026-09-13 18:22:28.507866,456,0.000377775408,
2026-09-13 18:22:28.564516,457,0.000375659707,
2026-09-13 18:22:28.612300,458,0.000869205747,
2026-09-13 18:22:28.709628,459,0.000381534649,
2026-09-13 18:22:28.768316,460,0.000384207067,
2026-09-13 18:22:28.816752,461,0.000369660733,
2026-09-13 18:22:28.912084,462,0.000384468987,
2026-09-13 18:22:28.971058,463,0.000375917119,
2026-09-13 18:22:29.017854,464,0.000365741503,
2026-09-13 18:22:29.071976,465,0.000379099741,
2026-09-13 18:22:29.119049,466,0.000371123063,
2026-09-13 18:22:29.174151,467,0.000364182629,
2026-09-13 18:22:29.222660,468,0.000375426927,
2026-09-13 18:22:29.277743,469,0.000382080041,
2026-09-13 18:22:29.326780,470,0.000365500805,
2026-09-13 18:22:29.381655,471,0.000365442197,
2026-09-13 18:22:29.428275,472,0.00038098519,
2026-09-13 18:22:29.485793,473,0.00038294332,
2026-09-13 18:22:29.533844,474,0.00038741223,
2026-09-13 18:22:29.631110,475,0.000384311527,
2026-09-13 18:22:29.689572,476,0.000378043265,
2026-09-13 18:22:29.737490,477,0.00037222968,
2026-09-13 18:22:29.834788,478,0.00038098475,
2026-09-13 18:22:29.891823,479,0.000370886544,
2026-09-13 18:22:29.938763,480,0.000376824272,
2026-09-13 18:22:29.994046,481,0.000374218709,
2026-09-13 18:22:30.041236,482,0.000365614171,
2026-09-13 18:22:30.098063,483,0.000365729517,
2026-09-13 18:22:30.146015,484,0.000380583184,
2026-09-13 18:22:30.240850,485,0.00037081793,
2026-09-13 18:22:30.301629,486,0.000370899409,
2026-09-13 18:22:30.350107,487,0.000382285662,
2026-09-13 18:22:30.445041,488,0.000370933716,
2026-09-13 18:22:30.504098,489,0.000379452596,
2026-09-13 18:22:30.551073,490,0.000421642023,
2026-09-13 18:22:30.605524,491,0.00036417944,
2026-09-13 18:22:30.652682,492,0.000379118654,
2026-09-13 18:22:30.709996,493,0.000376094701,
2026-09-13 18:22:30.757457,494,0.000369460829,
2026-09-13 18:22:30.812105,495,0.000370827716,
2026-09-13 18:22:30.858605,496,0.000376416108,
2026-09-13 18:22:30.955480,497,0.000364594641,
2026-09-13 18:22:31.012593,498,0.000365456162,
2026-09-13 18:22:31.061436,499,0.000379151092,
2026-09-13 18:22:31.156407,500,0.000365755577,
2026-09-13 18:22:31.216218,501,0.00036663766,
2026-09-13 18:22:31.263868,502,0.000376398515,
2026-09-13 18:22:31.319092,503,0.000364926384,
2026-09-13 18:22:31.367779,504,0.000379388931,
2026-09-13 18:22:31.422173,505,0.000382363622,
2026-09-13 18:22:31.470631,506,0.000366445343,
2026-09-13 18:22:31.525630,507,0.000364746053,
2026-09-13 18:22:31.572409,508,0.00037682988,
2026-09-13 18:22:31.630291,509,0.000733448283,
2026-09-13 18:22:31.677172,510,0.000364197253,
2026-09-13 18:22:31.732423,511,0.000370988915,
2026-09-13 18:22:31.779023,512,0.000379253023,
2026-09-13 18:22:31.836017,513,0.000369060143,
2026-09-13 18:22:31.883649,514,0.000376182777,
2026-09-13 18:22:31.979139,515,0.000376048849,
2026-09-13 18:22:32.037431,516,0.000375872146,
2026-09-13 18:22:32.085128,517,0.000378741168,
2026-09-13 18:22:32.139236,518,0.000874647785,
2026-09-13 18:22:32.187897,519,0.000365548856,
2026-09-13 18:22:32.243993,520,0.000370167859,
2026-09-13 18:22:32.291245,521,0.000381126596,
2026-09-13 18:22:32.386876,522,0.000364893837,
2026-09-13 18:22:32.447384,523,0.000371122294,
2026-09-13 18:22:32.494372,524,0.000381595016,
2026-09-13 18:22:32.550416,525,0.000423266761,
2026-09-13 18:22:32.597322,526,0.000370862023,
2026-09-13 18:22:32.652595,527,0.000874397191,
2026-09-13 18:22:32.701690,528,0.00037071358,
2026-09-13 18:22:32.756711,529,0.000365573377,
2026-09-13 18:22:32.804015,530,0.000372262227,
2026-09-13 18:22:32.860430,531,0.000381569066,
2026-09-13 18:22:32.908325,532,0.000365724679,
2026-09-13 18:22:32.962953,533,0.000373654625,
2026-09-13 18:22:33.010979,534,0.000380943516,
2026-09-13 18:22:33.067604,535,0.00037497445,
2026-09-13 18:22:33.115671,536,0.000372405503,
2026-09-13 18:22:33.171551,537,0.000376108996,
2026-09-13 18:22:33.218160,538,0.000370590757,
2026-09-13 18:22:33.312031,539,0.00037230918,
2026-09-13 18:22:33.372778,540,0.000372556695,
2026-09-13 18:22:33.420903,541,0.000370811553,
2026-09-13 18:22:33.516031,542,0.000374239381,
2026-09-13 18:22:33.574527,543,0.000376806569,
2026-09-13 18:22:33.623242,544,0.000371077761,
2026-09-13 18:22:33.716932,545,0.000370851577,
2026-09-13 18:22:33.776383,546,0.000370753275,
2026-09-13 18:22:33.824555,547,0.000374782133,
2026-09-13 18:22:33.918810,548,0.000374907375,
2026-09-13 18:22:33.979614,549,0.000374128213,
2026-09-13 18:22:34.027286,550,0.000375781651,
2026-09-13 18:22:34.123235,551,0.000376036533,
2026-09-13 18:22:34.181109,552,0.000371423358,
2026-09-13 18:22:34.230213,553,0.000378700704,
2026-09-13 18:22:34.325416,554,0.000372813996,
2026-09-13 18:22:34.382459,555,0.000374023314,
2026-09-13 18:22:34.430814,556,0.000372122251,
2026-09-13 18:22:34.527199,557,0.000375948787,
2026-09-13 18:22:34.585429,558,0.000374758382,
2026-09-13 18:22:34.634459,559,0.000373967895,
2026-09-13 18:22:34.729384,560,0.000375953845,
2026-09-13 18:22:34.788636,561,0.000384466238,
2026-09-13 18:22:34.836781,562,0.000366122397,
2026-09-13 18:22:34.931013,563,0.000372121701,
2026-09-13 18:22:34.991498,564,0.000372416059,
2026-09-13 18:22:35.039047,565,0.000370629572,
2026-09-13 18:22:35.134627,566,0.000377259595,
2026-09-13 18:22:35.193085,567,0.000373711583,
2026-09-13 18:22:35.239788,568,0.00037076647,
2026-09-13 18:22:35.297396,569,0.000370670477,
2026-09-13 18:22:35.346456,570,0.00037392699,
2026-09-13 18:22:35.443544,571,0.000370563817,
2026-09-13 18:22:35.498169,572,0.000377422443,
2026-09-13 18:22:35.546981,573,0.000424954285,
2026-09-13 18:22:35.601516,574,0.000371324286,
2026-09-13 18:22:35.650267,575,0.000377382308,
2026-09-13 18:22:35.705314,576,0.000371715517,
2026-09-13 18:22:35.754332,577,0.000365600756,
2026-09-13 18:22:35.809765,578,0.000370972311,
2026-09-13 18:22:35.856787,579,0.000376089093,
2026-09-13 18:22:35.913706,580,0.000378458467,
2026-09-13 18:22:35.962400,581,0.00037050411,
2026-09-13 18:22:36.058661,582,0.000373283517,
2026-09-13 18:22:36.116098,583,0.000370194139,
2026-09-13 18:22:36.162997,584,0.000870257495,
2026-09-13 18:22:36.218257,585,0.000379224324,
2026-09-13 18:22:36.266490,586,0.000372458942,
2026-09-13 18:22:36.321737,587,0.000370212612,
2026-09-13 18:22:36.370342,588,0.000378257463,
2026-09-13 18:22:36.425501,589,0.00037228191,
2026-09-13 18:22:36.474564,590,0.000370669707,
2026-09-13 18:22:36.529736,591,0.00037918144,
2026-09-13 18:22:36.577607,592,0.000377315014,
2026-09-13 18:22:36.633649,593,0.000370700605,
2026-09-13 18:22:36.682893,594,0.000571286073,
2026-09-13 18:22:36.777831,595,0.000384765983,
2026-09-13 18:22:36.837165,596,0.000369097199,
2026-09-13 18:22:36.884218,597,0.000376830979,
2026-09-13 18:22:36.939068,598,0.000373872451,
2026-09-13 18:22:36.985704,599,0.000365933929,
2026-09-13 18:22:37.043120,600,0.000371182001,
2026-09-13 18:22:37.090152,601,0.000373873001,
2026-09-13 18:22:37.144288,602,0.000365266814,
2026-09-13 18:22:37.192885,603,0.000369551765,
2026-09-13 18:22:37.247477,604,0.000379042233,
2026-09-13 18:22:37.294931,605,0.000370695437,
2026-09-13 18:22:37.351926,606,0.000370880386,
2026-09-13 18:22:37.400732,607,0.000378846178,
2026-09-13 18:22:37.495561,608,0.00036577416,
2026-09-13 18:22:37.556126,609,0.000380339407,
2026-09-13 18:22:37.604516,610,0.000377079044,
2026-09-13 18:22:37.699420,611,0.000365824851,
2026-09-13 18:22:37.758542,612,0.000369080485,
2026-09-13 18:22:37.807473,613,0.00037382462,
2026-09-13 18:22:37.901655,614,0.000365698399,
2026-09-13 18:22:37.961510,615,0.000375793636,
2026-09-13 18:22:38.008004,616,0.000376591051,
2026-09-13 18:22:38.063168,617,0.000365610103,
2026-09-13 18:22:38.111180,618,0.000384497356,
2026-09-13 18:22:38.168826,619,0.000381569836,
2026-09-13 18:22:38.215104,620,0.000365499705,
2026-09-13 18:22:38.270142,621,0.000364174602,
2026-09-13 18:22:38.317919,622,0.000375685438,
2026-09-13 18:22:38.375099,623,0.000374064658,
2026-09-13 18:22:38.422211,624,0.000370810233,
2026-09-13 18:22:38.519929,625,0.000382593874,
2026-09-13 18:22:38.576936,626,0.000372733837,
2026-09-13 18:22:38.624575,627,0.000372433102,
2026-09-13 18:22:38.720301,628,0.000381800088,
2026-09-13 18:22:38.777240,629,0.000369443786,
2026-09-13 18:22:38.824101,630,0.000377413756,
2026-09-13 18:22:38.879136,631,0.000376108996,
2026-09-13 18:22:38.926185,632,0.000365876751,
2026-09-13 18:22:38.985112,633,0.000366456999,
2026-09-13 18:22:39.031710,634,0.000380773631,
2026-09-13 18:22:39.087317,635,0.000382731432,
2026-09-13 18:22:39.135973,636,0.000365790544,
2026-09-13 18:22:39.192939,637,0.000874786332,
2026-09-13 18:22:39.239548,638,0.000365716542,
2026-09-13 18:22:39.294447,639,0.00036402418,
2026-09-13 18:22:39.343308,640,0.000375972758,
2026-09-13 18:22:39.401486,641,0.000383170713,
2026-09-13 18:22:39.449035,642,0.000365516749,
2026-09-13 18:22:39.544283,643,0.000379247085,
2026-09-13 18:22:39.602567,644,0.000377212203,
2026-09-13 18:22:39.651473,645,0.000365493437,
2026-09-13 18:22:39.747004,646,0.000375478387,
2026-09-13 18:22:39.806384,647,0.000377950351,
2026-09-13 18:22:39.854371,648,0.000370891602,
2026-09-13 18:22:39.950100,649,0.00037748325,
2026-09-13 18:22:40.007464,650,0.000364958932,
2026-09-13 18:22:40.054224,651,0.000371793147,
2026-09-13 18:22:40.109370,652,0.000377791572,
2026-09-13 18:22:40.156161,653,0.000365620879,
2026-09-13 18:22:40.213075,654,0.00086287305,
2026-09-13 18:22:40.259462,655,0.000377799269,
2026-09-13 18:22:40.356497,656,0.000370667728,
2026-09-13 18:22:40.414189,657,0.000365870373,
2026-09-13 18:22:40.462961,658,0.00037578396,
2026-09-13 18:22:40.558648,659,0.000412956446,
2026-09-13 18:22:40.615211,660,0.000365909958,
2026-09-13 18:22:40.661659,661,0.000379895287,
2026-09-13 18:22:40.717370,662,0.000374844479,
2026-09-13 18:22:40.765047,663,0.000365923483,
2026-09-13 18:22:40.821670,664,0.000373668589,
2026-09-13 18:22:40.869911,665,0.000370593946,
2026-09-13 18:22:40.965759,666,0.000373114951,
2026-09-13 18:22:41.022572,667,0.000370520934,
2026-09-13 18:22:41.068859,668,0.000371579279,
2026-09-13 18:22:41.125516,669,0.000370874449,
2026-09-13 18:22:41.172922,670,0.00037625293,
2026-09-13 18:22:41.228420,671,0.000379461393,
2026-09-13 18:22:41.277375,672,0.000366824148,
2026-09-13 18:22:41.332148,673,0.000373498155,
2026-09-13 18:22:41.379675,674,0.000386516733,
2026-09-13 18:22:41.433851,675,0.000378922819,
2026-09-13 18:22:41.482319,676,0.000373582272,
2026-09-13 18:22:41.536954,677,0.000373967895,
2026-09-13 18:22:41.583930,678,0.000374971041,
2026-09-13 18:22:41.640816,679,0.000370962415,
2026-09-13 18:22:41.689410,680,0.000372557684,
2026-09-13 18:22:41.784535,681,0.000370694777,
2026-09-13 18:22:41.844015,682,0.000365480792,
2026-09-13 18:22:41.890850,683,0.000376836917,
2026-09-13 18:22:41.984706,684,0.000370921291,
2026-09-13 18:22:42.045041,685,0.000365965927,
2026-09-13 18:22:42.093702,686,0.00037907555,
2026-09-13 18:22:42.189064,687,0.000367808162,
2026-09-13 18:22:42.247190,688,0.000374233223,
2026-09-13 18:22:42.293721,689,0.000375957474,
2026-09-13 18:22:42.349093,690,0.000370389424,
2026-09-13 18:22:42.396381,691,0.000379138666,
2026-09-13 18:22:42.454145,692,0.000377616299,
2026-09-13 18:22:42.502181,693,0.000370790001,
2026-09-13 18:22:42.597026,694,0.000370873019,
2026-09-13 18:22:42.648170,695,0.000373967015,
2026-09-13 18:22:42.705258,696,0.000831595408,
2026-09-13 18:22:42.801527,697,0.000373926331,
2026-09-13 18:22:42.859066,698,0.000381922471,
2026-09-13 18:22:42.907822,699,0.000370890612,
2026-09-13 18:22:42.962548,700,0.000374143168,
2026-09-13 18:22:43.009662,701,0.000370705993,
2026-09-13 18:22:43.066744,702,0.000371458105,
2026-09-13 18:22:43.115770,703,0.000373958768,
2026-09-13 18:22:43.212341,704,0.000779106223,
2026-09-13 18:22:43.271061,705,0.000375921077,
2026-09-13 18:22:43.319280,706,0.000375301684,
2026-09-13 18:22:43.416588,707,0.000375930424,
2026-09-13 18:22:43.475257,708,0.000372075189,
2026-09-13 18:22:43.521495,709,0.000379669103,
2026-09-13 18:22:43.576912,710,0.000420711119,
2026-09-13 18:22:43.624609,711,0.000370679713,
2026-09-13 18:22:43.678986,712,0.00037400748,
2026-09-13 18:22:43.727710,713,0.000875090256,
2026-09-13 18:22:43.782752,714,0.000375946588,
2026-09-13 18:22:43.830126,715,0.000374229375,
2026-09-13 18:22:43.886702,716,0.000372482803,
2026-09-13 18:22:43.935980,717,0.0003706884,
2026-09-13 18:22:44.030749,718,0.000370841241,
2026-09-13 18:22:44.091240,719,0.000374151854,
2026-09-13 18:22:44.139951,720,0.000371568943,
2026-09-13 18:22:44.234678,721,0.00103137181,
2026-09-13 18:22:44.291933,722,0.000369315355,
2026-09-13 18:22:44.338887,723,0.000381153975,
2026-09-13 18:22:44.393831,724,0.00037928634,
2026-09-13 18:22:44.441014,725,0.000370921181,
2026-09-13 18:22:44.497804,726,0.000370928438,
2026-09-13 18:22:44.546354,727,0.000373993295,
2026-09-13 18:22:44.641900,728,0.000370181824,
2026-09-13 18:22:44.698887,729,0.000369544507,
2026-09-13 18:22:44.747666,730,0.000376561253,
2026-09-13 18:22:44.842485,731,0.000370640128,
2026-09-13 18:22:44.901044,732,0.000370596255,
2026-09-13 18:22:44.949431,733,0.000377720539,
2026-09-13 18:22:45.044921,734,0.000370805175,
2026-09-13 18:22:45.102302,735,0.000378989453,
2026-09-13 18:22:45.151468,736,0.000377260035,
2026-09-13 18:22:45.246534,737,0.000375413402,
2026-09-13 18:22:45.305203,738,0.000380924163,
2026-09-13 18:22:45.354250,739,0.000369470836,
2026-09-13 18:22:45.449299,740,0.000382062997,
2026-09-13 18:22:45.510332,741,0.000379483824,
2026-09-13 18:22:45.556017,742,0.000420413133,
2026-09-13 18:22:45.611545,743,0.00037507704,
2026-09-13 18:22:45.660892,744,0.000373820661,
2026-09-13 18:22:45.754918,745,0.000371096234,
2026-09-13 18:22:45.814962,746,0.00036953648,
2026-09-13 18:22:45.860651,747,0.000372383071,
2026-09-13 18:22:45.918366,748,0.000365675968,
2026-09-13 18:22:45.965227,749,0.000383786808,
2026-09-13 18:22:46.020497,750,0.000382163719,
2026-09-13 18:22:46.066933,751,0.000365525985,
2026-09-13 18:22:46.161275,752,0.000375604399,
2026-09-13 18:22:46.221141,753,0.000377739342,
2026-09-13 18:22:46.269738,754,0.000365806928,
2026-09-13 18:22:46.364886,755,0.000377553843,
2026-09-13 18:22:46.424154,756,0.000375717655,
2026-09-13 18:22:46.471751,757,0.000365400743,
2026-09-13 18:22:46.526714,758,0.000373402601,
2026-09-13 18:22:46.575372,759,0.000414440548,
2026-09-13 18:22:46.672579,760,0.000365401952,
2026-09-13 18:22:46.729674,761,0.000375837509,
2026-09-13 18:22:46.776342,762,0.000380796612,
2026-09-13 18:22:46.832071,763,0.000370727325,
2026-09-13 18:22:46.880136,764,0.000375855762,
2026-09-13 18:22:46.977047,765,0.000375543152,
2026-09-13 18:22:47.031967,766,0.000364126331,
2026-09-13 18:22:47.080674,767,0.000377710863,
2026-09-13 18:22:47.135309,768,0.000375531826,
2026-09-13 18:22:47.183056,769,0.000370480249,
2026-09-13 18:22:47.238844,770,0.00037594054,
2026-09-13 18:22:47.287249,771,0.000375860711,
2026-09-13 18:22:47.342222,772,0.000365703677,
2026-09-13 18:22:47.390763,773,0.00037361449,
2026-09-13 18:22:47.447474,774,0.000376393017,
2026-09-13 18:22:47.494079,775,0.000365677617,
2026-09-13 18:22:47.588193,776,0.000370705553,
2026-09-13 18:22:47.648591,777,0.000379046522,
2026-09-13 18:22:47.697380,778,0.000365088352,
2026-09-13 18:22:47.792742,779,0.000378597453,
2026-09-13 18:22:47.851146,780,0.00037575867,
2026-09-13 18:22:47.898601,781,0.000365663982,
2026-09-13 18:22:47.993854,782,0.00037599156,
2026-09-13 18:22:48.051291,783,0.000377396713,
2026-09-13 18:22:48.098501,784,0.000364947936,
2026-09-13 18:22:48.153487,785,0.000369625217,
2026-09-13 18:22:48.201181,786,0.000382968391,
2026-09-13 18:22:48.255471,787,0.000371025861,
2026-09-13 18:22:48.302932,788,0.000366264792,
2026-09-13 18:22:48.358763,789,0.000379022441,
2026-09-13 18:22:48.405449,790,0.000370656072,
2026-09-13 18:22:48.462110,791,0.000370148176,
2026-09-13 18:22:48.511178,792,0.000379243676,
2026-09-13 18:22:48.606262,793,0.000364645662,
2026-09-13 18:22:48.665619,794,0.000370379528,
2026-09-13 18:22:48.712256,795,0.000375762738,
2026-09-13 18:22:48.807582,796,0.000365672449,
2026-09-13 18:22:48.866462,797,0.000365628356,
2026-09-13 18:22:48.912888,798,0.000378664638,
2026-09-13 18:22:48.967833,799,0.000370968353,
2026-09-13 18:22:49.015383,800,0.000370725895,
2026-09-13 18:22:49.071919,801,0.000379116345,
2026-09-13 18:22:49.119574,802,0.000370816391,
2026-09-13 18:22:49.215579,803,0.000365711374,
2026-09-13 18:22:49.274115,804,0.000376537502,
2026-09-13 18:22:49.321995,805,0.00037029475,
2026-09-13 18:22:49.416845,806,0.000370668167,
2026-09-13 18:22:49.475702,807,0.000377448943,
2026-09-13 18:22:49.523228,808,0.000365445826,
2026-09-13 18:22:49.578177,809,0.000411585931,
2026-09-13 18:22:49.626134,810,0.000384543648,
2026-09-13 18:22:49.681370,811,0.000380335448,
2026-09-13 18:22:49.728725,812,0.00036553819,
2026-09-13 18:22:49.785696,813,0.000445757775,
2026-09-13 18:22:49.833506,814,0.000370676744,
2026-09-13 18:22:49.929847,815,0.000367022292,
2026-09-13 18:22:49.987576,816,0.000370528741,
2026-09-13 18:22:50.035440,817,0.000369296112,
2026-09-13 18:22:50.092465,818,0.000364159758,
2026-09-13 18:22:50.140962,819,0.000380287837,
2026-09-13 18:22:50.237163,820,0.000375867088,
2026-09-13 18:22:50.294798,821,0.000593867253,
2026-09-13 18:22:50.342095,822,0.000378245368,
2026-09-13 18:22:50.399321,823,0.000369946074,
2026-09-13 18:22:50.447021,824,0.000370600873,
2026-09-13 18:22:50.545075,825,0.000377140181,
2026-09-13 18:22:50.601902,826,0.000370521484,
2026-09-13 18:22:50.649415,827,0.000373951071,
2026-09-13 18:22:50.745502,828,0.000370967913,
2026-09-13 18:22:50.804405,829,0.000869218173,
2026-09-13 18:22:50.852373,830,0.000370705113,
2026-09-13 18:22:50.947487,831,0.000370560739,
2026-09-13 18:22:51.006880,832,0.000370145867,
2026-09-13 18:22:51.054302,833,0.000373204567,
2026-09-13 18:22:51.150067,834,0.000370466065,
2026-09-13 18:22:51.208690,835,0.000364352734,
2026-09-13 18:22:51.255369,836,0.0003759677,
2026-09-13 18:22:51.309930,837,0.000869415437,
2026-09-13 18:22:51.357875,838,0.000365886757,
2026-09-13 18:22:51.414450,839,0.000371551459,
2026-09-13 18:22:51.463407,840,0.000370630782,
2026-09-13 18:22:51.558132,841,0.000370788132,
2026-09-13 18:22:51.617166,842,0.000374262912,
2026-09-13 18:22:51.665014,843,0.000370640458,
2026-09-13 18:22:51.760994,844,0.000372930992,
2026-09-13 18:22:51.819987,845,0.000383326084,
2026-09-13 18:22:51.866391,846,0.000369038811,
2026-09-13 18:22:51.961885,847,0.000371773684,
2026-09-13 18:22:52.020647,848,0.000373946233,
2026-09-13 18:22:52.068493,849,0.000370397121,
2026-09-13 18:22:52.124887,850,0.000371127132,
2026-09-13 18:22:52.172142,851,0.000375608027,
2026-09-13 18:22:52.229332,852,0.000367304554,
2026-09-13 18:22:52.277250,853,0.000371372668,
2026-09-13 18:22:52.372471,854,0.000370605821,
2026-09-13 18:22:52.429779,855,0.000370510378,
2026-09-13 18:22:52.478395,856,0.000374172197,
2026-09-13 18:22:52.573443,857,0.000418246962,
2026-09-13 18:22:52.632087,858,0.00037045331,
2026-09-13 18:22:52.680010,859,0.000370958676,
2026-09-13 18:22:52.776349,860,0.000369452363,
2026-09-13 18:22:52.835274,861,0.000369055964,
2026-09-13 18:22:52.881881,862,0.000372605736,
2026-09-13 18:22:52.976537,863,0.000370587568,
2026-09-13 18:22:53.036374,864,0.000371009367,
2026-09-13 18:22:53.082854,865,0.00037722188,
2026-09-13 18:22:53.138869,866,0.000375832012,
2026-09-13 18:22:53.187853,867,0.000377514588,
2026-09-13 18:22:53.284731,868,0.000370690379,
2026-09-13 18:22:53.343766,869,0.000375737338,
2026-09-13 18:22:53.391179,870,0.000371459315,
2026-09-13 18:22:53.486637,871,0.000369149099,
2026-09-13 18:22:53.545405,872,0.000375512144,
2026-09-13 18:22:53.593663,873,0.000373813514,
2026-09-13 18:22:53.691295,874,0.000373785255,
2026-09-13 18:22:53.750418,875,0.000376087334,
2026-09-13 18:22:53.798419,876,0.000871934903,
2026-09-13 18:22:53.894913,877,0.000375788908,
2026-09-13 18:22:53.952158,878,0.000382220237,
2026-09-13 18:22:53.999156,879,0.00036410049,
2026-09-13 18:22:54.053984,880,0.000370093747,
2026-09-13 18:22:54.102464,881,0.000375875995,
2026-09-13 18:22:54.157636,882,0.000372541191,
2026-09-13 18:22:54.203827,883,0.000370510708,
2026-09-13 18:22:54.261215,884,0.000370751626,
2026-09-13 18:22:54.309070,885,0.000873128826,
2026-09-13 18:22:54.404144,886,0.000370775926,
2026-09-13 18:22:54.463751,887,0.000370693788,
2026-09-13 18:22:54.512130,888,0.000372435851,
2026-09-13 18:22:54.607590,889,0.00036896393,
2026-09-13 18:22:54.666506,890,0.000376366737,
2026-09-13 18:22:54.714946,891,0.000365585362,
2026-09-13 18:22:54.810923,892,0.000871563685,
2026-09-13 18:22:54.870090,893,0.000378949319,
2026-09-13 18:22:54.916772,894,0.000365188304,
2026-09-13 18:22:54.971055,895,0.000369906819,
2026-09-13 18:22:55.017628,896,0.000377485119,
2026-09-13 18:22:55.075536,897,0.000372551637,
2026-09-13 18:22:55.124637,898,0.000370700165,
2026-09-13 18:22:55.179197,899,0.000377448833,
2026-09-13 18:22:55.227862,900,0.000381960846,
2026-09-13 18:22:55.282908,901,0.000365757776,
2026-09-13 18:22:55.330359,902,0.000379015403,
2026-09-13 18:22:55.387829,903,0.000377182955,
2026-09-13 18:22:55.434970,904,0.000364484903,
2026-09-13 18:22:55.492236,905,0.000370611429,
2026-09-13 18:22:55.539602,906,0.000381150347,
2026-09-13 18:22:55.636426,907,0.00041501222,
2026-09-13 18:22:55.694887,908,0.000426669079,
2026-09-13 18:22:55.741271,909,0.000447187008,
2026-09-13 18:22:55.837671,910,0.000424878634,
2026-09-13 18:22:55.896273,911,0.000428541443,
2026-09-13 18:22:55.999330,912,0.000407375556,
2026-09-13 18:22:56.045549,913,0.000415895643,
2026-09-13 18:22:56.141986,914,0.000404437191,
2026-09-13 18:22:56.198867,915,0.000402742393,
2026-09-13 18:22:56.245224,916,0.000413751941,
2026-09-13 18:22:56.302843,917,0.000415990473,
2026-09-13 18:22:56.349172,918,0.000402941151,
2026-09-13 18:22:56.445176,919,0.000416216136,
2026-09-13 18:22:56.503427,920,0.000414210898,
2026-09-13 18:22:56.552182,921,0.000402881942,
2026-09-13 18:22:56.647851,922,0.000374347058,
2026-09-13 18:22:56.706260,923,0.000380911056,
2026-09-13 18:22:56.753284,924,0.000367771931,
2026-09-13 18:22:56.849720,925,0.000379490917,
2026-09-13 18:22:56.908836,926,0.000366818333,
2026-09-13 18:22:56.956626,927,0.000375829195,
2026-09-13 18:22:57.051874,928,0.000379351942,
2026-09-13 18:22:57.111731,929,0.000366066555,
2026-09-13 18:22:57.158957,930,0.000379281405,
2026-09-13 18:22:57.255704,931,0.000367609813,
2026-09-13 18:22:57.314575,932,0.000365747913,
2026-09-13 18:22:57.362753,933,0.000377238285,
2026-09-13 18:22:57.456813,934,0.000366222843,
2026-09-13 18:22:57.516501,935,0.000365870059,
2026-09-13 18:22:57.563850,936,0.000379311376,
2026-09-13 18:22:57.619577,937,0.000371561593,
2026-09-13 18:22:57.667061,938,0.000373825763,
2026-09-13 18:22:57.721695,939,0.000384271378,
2026-09-13 18:22:57.769150,940,0.00037139095,
2026-09-13 18:22:57.827384,941,0.000369718896,
2026-09-13 18:22:57.874328,942,0.000379564632,
2026-09-13 18:22:57.969983,943,0.000371200258,
2026-09-13 18:22:58.028592,944,0.000365819737,
2026-09-13 18:22:58.074943,945,0.000379860424,
2026-09-13 18:22:58.132292,946,0.000384460579,
2026-09-13 18:22:58.178573,947,0.00036575086,
2026-09-13 18:22:58.233541,948,0.000371958578,
2026-09-13 18:22:58.280676,949,0.000380461487,
2026-09-13 18:22:58.378377,950,0.00036598418,
2026-09-13 18:22:58.438176,951,0.000372702829,
2026-09-13 18:22:58.485426,952,0.00036909324,
2026-09-13 18:22:58.582005,953,0.000421476976,
2026-09-13 18:22:58.640198,954,0.000377237934,
2026-09-13 18:22:58.689002,955,0.000365755357,
2026-09-13 18:22:58.784641,956,0.000370751735,
2026-09-13 18:22:58.841922,957,0.000877636112,
2026-09-13 18:22:58.889355,958,0.000365994186,
2026-09-13 18:22:58.986573,959,0.000372368117,
2026-09-13 18:22:59.043813,960,0.000377361196,
2026-09-13 18:22:59.091583,961,0.000369295123,
2026-09-13 18:22:59.188614,962,0.00037588809,
2026-09-13 18:22:59.246512,963,0.000370547873,
2026-09-13 18:22:59.292065,964,0.000372304781,
2026-09-13 18:22:59.347206,965,0.000874642507,
2026-09-13 18:22:59.396221,966,0.000368987131,
2026-09-13 18:22:59.451230,967,0.000370571295,
2026-09-13 18:22:59.498250,968,0.000376916856,
2026-09-13 18:22:59.556446,969,0.000382702842,
2026-09-13 18:22:59.605302,970,0.000370594166,
2026-09-13 18:22:59.700909,971,0.000377858866,
2026-09-13 18:22:59.760778,972,0.000382622243,
2026-09-13 18:22:59.809064,973,0.000370995732,
2026-09-13 18:22:59.904994,974,0.00038093153,
2026-09-13 18:22:59.964257,975,0.000375949227,
2026-09-13 18:23:00.011082,976,0.000376944236,
2026-09-13 18:23:00.105744,977,0.0003842505,
2026-09-13 18:23:00.164940,978,0.000375768676,
2026-09-13 18:23:00.211044,979,0.000371514953,
2026-09-13 18:23:00.265970,980,0.000372864137,
2026-09-13 18:23:00.315528,981,0.000370501801,
2026-09-13 18:23:00.369554,982,0.00036446731,
2026-09-13 18:23:00.418561,983,0.000373123528,
2026-09-13 18:23:00.476213,984,0.00037439739,
2026-09-13 18:23:00.522727,985,0.000369283247,
2026-09-13 18:23:00.577029,986,0.00037405762,
2026-09-13 18:23:00.624561,987,0.000374767069,
2026-09-13 18:23:00.681074,988,0.000375977486,
2026-09-13 18:23:00.730792,989,0.000373950412,
2026-09-13 18:23:00.825627,990,0.000375866318,
2026-09-13 18:23:00.883789,991,0.000375327195,
2026-09-13 18:23:00.932138,992,0.000370637489,
2026-09-13 18:23:01.027872,993,0.000369242233,
2026-09-13 18:23:01.084470,994,0.000373525204,
2026-09-13 18:23:01.131108,995,0.000372345686,
2026-09-13 18:23:01.185915,996,0.000375920198,
2026-09-13 18:23:01.233496,997,0.00037330045,
2026-09-13 18:23:01.289979,998,0.000377699867,
2026-09-13 18:23:01.337021,999,0.000872762776,
2026-09-13 18:23:01.395216,1000,0.000370627923,
2026-09-13 18:23:01.443901,1001,0.000372454214,
2026-09-13 18:23:01.538792,1002,0.000368908181,
2026-09-13 18:23:01.597920,1003,0.000417557306,
2026-09-13 18:23:01.645951,1004,0.000371991731,
2026-09-13 18:23:01.741046,1005,0.000370686201,
2026-09-13 18:23:01.799861,1006,0.000370498832,
2026-09-13 18:23:01.847806,1007,0.00102423653,
2026-09-13 18:23:01.904141,1008,0.000365473535,
2026-09-13 18:23:01.952578,1009,0.000375864779,
2026-09-13 18:23:02.048192,1010,0.000376062483,
2026-09-13 18:23:02.105278,1011,0.00037484195,
2026-09-13 18:23:02.153483,1012,0.000377470495,
2026-09-13 18:23:02.250192,1013,0.000379721773,
2026-09-13 18:23:02.306715,1014,0.0003759677,
2026-09-13 18:23:02.353769,1015,0.000873268033,
2026-09-13 18:23:02.411062,1016,0.00037413679,
2026-09-13 18:23:02.457851,1017,0.000370753495,
2026-09-13 18:23:02.553484,1018,0.000378375228,
2026-09-13 18:23:02.613112,1019,0.000370525112,
2026-09-13 18:23:02.660740,1020,0.000370868181,
2026-09-13 18:23:02.714833,1021,0.000378775035,
2026-09-13 18:23:02.762081,1022,0.000371860881,
2026-09-13 18:23:02.819580,1023,0.000365675308,
2026-09-13 18:23:02.866951,1024,0.000878173366,
2026-09-13 18:23:02.963150,1025,0.000374025183,
2026-09-13 18:23:03.020188,1026,0.000365571398,
2026-09-13 18:23:03.069274,1027,0.000375894468,
2026-09-13 18:23:03.164284,1028,0.000365541159,
2026-09-13 18:23:03.223306,1029,0.000368949965,
2026-09-13 18:23:03.270520,1030,0.000378101323,
2026-09-13 18:23:03.366165,1031,0.00102268887,
2026-09-13 18:23:03.424105,1032,0.000370782634,
2026-09-13 18:23:03.471652,1033,0.000375999807,
2026-09-13 18:23:03.526759,1034,0.000379500648,
2026-09-13 18:23:03.575495,1035,0.000369970374,
2026-09-13 18:23:03.671165,1036,0.000373873331,
2026-09-13 18:23:03.728166,1037,0.00037591426,
2026-09-13 18:23:03.774965,1038,0.000370776036,
2026-09-13 18:23:03.830087,1039,0.000377341624,
2026-09-13 18:23:03.876468,1040,0.000880062223,
2026-09-13 18:23:03.974857,1041,0.000375376016,
2026-09-13 18:23:04.030862,1042,0.000376717723,
2026-09-13 18:23:04.079478,1043,0.000369628955,
2026-09-13 18:23:04.176176,1044,0.000379063565,
2026-09-13 18:23:04.235169,1045,0.000378975379,
2026-09-13 18:23:04.283699,1046,0.000369130626,
2026-09-13 18:23:04.378666,1047,0.00088166519,
2026-09-13 18:23:04.438122,1048,0.00038093175,
2026-09-13 18:23:04.486133,1049,0.000370333236,
2026-09-13 18:23:04.582341,1050,0.000428748054,
2026-09-13 18:23:04.639431,1051,0.000379601479,
2026-09-13 18:23:04.685111,1052,0.000370863893,
2026-09-13 18:23:04.740167,1053,0.000376378392,
2026-09-13 18:23:04.788765,1054,0.000375607368,
2026-09-13 18:23:04.843868,1055,0.00036763102,
2026-09-13 18:23:04.891218,1056,0.0008804374,
2026-09-13 18:23:04.949239,1057,0.00038210709,
2026-09-13 18:23:04.995315,1058,0.00036551213,
2026-09-13 18:23:05.051056,1059,0.000364496889,
2026-09-13 18:23:05.097080,1060,0.000384130646,
2026-09-13 18:23:05.154785,1061,0.000377648516,
2026-09-13 18:23:05.202514,1062,0.000364109177,
2026-09-13 18:23:05.258649,1063,0.000377849959,
2026-09-13 18:23:05.306376,1064,0.000377109943,
2026-09-13 18:23:05.404133,1065,0.00101702571,
2026-09-13 18:23:05.461632,1066,0.000375748114,
2026-09-13 18:23:05.509482,1067,0.000365716432,
2026-09-13 18:23:05.564851,1068,0.000365951962,
2026-09-13 18:23:05.612560,1069,0.000380972105,
2026-09-13 18:23:05.668561,1070,0.000384474155,
2026-09-13 18:23:05.714910,1071,0.000364209569,
2026-09-13 18:23:05.772273,1072,0.000372162935,
2026-09-13 18:23:05.818861,1073,0.000377211984,
2026-09-13 18:23:05.874663,1074,0.000364501287,
2026-09-13 18:23:05.922894,1075,0.000375217787,
2026-09-13 18:23:06.020453,1076,0.000386701023,
2026-09-13 18:23:06.077863,1077,0.000370895231,
2026-09-13 18:23:06.126379,1078,0.000378642316,
2026-09-13 18:23:06.222542,1079,0.000370854656,
2026-09-13 18:23:06.280619,1080,0.000370951309,
2026-09-13 18:23:06.329288,1081,0.00037633155,
2026-09-13 18:23:06.423474,1082,0.00036580033,
2026-09-13 18:23:06.483195,1083,0.000365602736,
2026-09-13 18:23:06.530876,1084,0.000378962404,
2026-09-13 18:23:06.627800,1085,0.000364773543,
2026-09-13 18:23:06.686464,1086,0.000374749146,
2026-09-13 18:23:06.734851,1087,0.000377553513,
2026-09-13 18:23:06.789907,1088,0.000364251243,
2026-09-13 18:23:06.838159,1089,0.000378336523,
2026-09-13 18:23:06.893760,1090,0.000375943179,
2026-09-13 18:23:06.942358,1091,0.000370262643,
2026-09-13 18:23:06.997071,1092,0.000372485442,
2026-09-13 18:23:07.046206,1093,0.000375768126,
2026-09-13 18:23:07.101579,1094,0.000369914406,
2026-09-13 18:23:07.150728,1095,0.000368023789,
2026-09-13 18:23:07.246736,1096,0.000377610471,
2026-09-13 18:23:07.302536,1097,0.000370222728,
2026-09-13 18:23:07.351932,1098,0.000376092062,
2026-09-13 18:23:07.448357,1099,0.000377255527,
2026-09-13 18:23:07.503931,1100,0.0003643899,
2026-09-13 18:23:07.550256,1101,0.00037868377,
2026-09-13 18:23:07.607898,1102,0.000423285014,
2026-09-13 18:23:07.654775,1103,0.000365529504,
2026-09-13 18:23:07.711449,1104,0.000365405911,
2026-09-13 18:23:07.760081,1105,0.000382387593,
2026-09-13 18:23:07.855295,1106,0.000365663652,
2026-09-13 18:23:07.914762,1107,0.000365682235,
2026-09-13 18:23:07.960699,1108,0.000384495157,
2026-09-13 18:23:08.056337,1109,0.000370705223,
2026-09-13 18:23:08.114580,1110,0.00037303941,
2026-09-13 18:23:08.163837,1111,0.000381112081,
2026-09-13 18:23:08.260083,1112,0.000370853007,
2026-09-13 18:23:08.316948,1113,0.00037134122,
2026-09-13 18:23:08.365633,1114,0.000370800007,
2026-09-13 18:23:08.420193,1115,0.000371130101,
2026-09-13 18:23:08.468682,1116,0.000372184047,
2026-09-13 18:23:08.523064,1117,0.000378480678,
2026-09-13 18:23:08.571816,1118,0.000370942512,
2026-09-13 18:23:08.629355,1119,0.000370731723,
2026-09-13 18:23:08.675943,1120,0.000380867645,
2026-09-13 18:23:08.730601,1121,0.000370725895,
2026-09-13 18:23:08.777602,1122,0.0003724375,
2026-09-13 18:23:08.834834,1123,0.000372794644,
2026-09-13 18:23:08.882797,1124,0.000375785609,
2026-09-13 18:23:08.980992,1125,0.000374303596,
2026-09-13 18:23:09.037656,1126,0.0003707127,
2026-09-13 18:23:09.084121,1127,0.000374422791,
2026-09-13 18:23:09.139863,1128,0.00037076713,
2026-09-13 18:23:09.189209,1129,0.000372091243,
2026-09-13 18:23:09.284043,1130,0.000370971431,
2026-09-13 18:23:09.343005,1131,0.000392897592,
2026-09-13 18:23:09.389424,1132,0.000379249834,
2026-09-13 18:23:09.444844,1133,0.00102903542,
2026-09-13 18:23:09.493330,1134,0.000374557599,
2026-09-13 18:23:09.589092,1135,0.000429507753,
2026-09-13 18:23:09.648399,1136,0.000371168586,
2026-09-13 18:23:09.694664,1137,0.00037831981,
2026-09-13 18:23:09.748932,1138,0.000375285301,
2026-09-13 18:23:09.795969,1139,0.000370885114,
2026-09-13 18:23:09.853248,1140,0.0003706354,
2026-09-13 18:23:09.900101,1141,0.000377529762,
2026-09-13 18:23:09.955498,1142,0.000887456124,
2026-09-13 18:23:10.002611,1143,0.000784974128,
2026-09-13 18:23:10.057764,1144,0.00041689239,
2026-09-13 18:23:10.105040,1145,0.000425263707,
2026-09-13 18:23:10.162276,1146,0.000416591435,
2026-09-13 18:23:10.211826,1147,0.000417966459,
2026-09-13 18:23:10.363784,1148,0.000414706517,
2026-09-13 18:23:10.410950,1149,0.000419958654,
2026-09-13 18:23:10.507709,1150,0.00041674982,
2026-09-13 18:23:10.565660,1151,0.00041664858,
2026-09-13 18:23:10.614495,1152,0.00037187178,
2026-09-13 18:23:10.709642,1153,0.000370724589,
2026-09-13 18:23:10.766907,1154,0.000370748269,
2026-09-13 18:23:10.813651,1155,0.000374102751,
2026-09-13 18:23:10.869542,1156,0.000371959356,
2026-09-13 18:23:10.916246,1157,0.000374443071,
2026-09-13 18:23:11.003563,1158,0.000370802206,
2026-09-13 18:23:11.071149,1159,0.000374195288,
2026-09-13 18:23:11.117510,1160,0.000384021238,
2026-09-13 18:23:11.175334,1161,0.000370986276,
2026-09-13 18:23:11.224170,1162,0.000370681582,
2026-09-13 18:23:11.320373,1163,0.000375969349,
2026-09-13 18:23:11.378246,1164,0.000373947553,
2026-09-13 18:23:11.425760,1165,0.000370078243,
2026-09-13 18:23:11.480393,1166,0.000371156271,
2026-09-13 18:23:11.528667,1167,0.00037933813,
2026-09-13 18:23:11.583963,1168,0.000370906556,
2026-09-13 18:23:11.631652,1169,0.000371245557,
2026-09-13 18:23:11.688704,1170,0.00037795343,
2026-09-13 18:23:11.735344,1171,0.000365641331,
2026-09-13 18:23:11.789886,1172,0.000370578882,
2026-09-13 18:23:11.837900,1173,0.00037716921,
2026-09-13 18:23:11.894594,1174,0.00037073887,
2026-09-13 18:23:11.942860,1175,0.00037068763,
2026-09-13 18:23:12.039218,1176,0.000370690819,
2026-09-13 18:23:12.096999,1177,0.000372627178,
2026-09-13 18:23:12.144323,1178,0.000370695107,
2026-09-13 18:23:12.198979,1179,0.000376536732,
2026-09-13 18:23:12.248030,1180,0.000379383653,
2026-09-13 18:23:12.345305,1181,0.000369815664,
2026-09-13 18:23:12.400175,1182,0.000377453011,
2026-09-13 18:23:12.447828,1183,0.00036825701,
2026-09-13 18:23:12.504207,1184,0.000364061126,
2026-09-13 18:23:12.551600,1185,0.000378979117,
2026-09-13 18:23:12.606557,1186,0.000418104237,
2026-09-13 18:23:12.654424,1187,0.000370956477,
2026-09-13 18:23:12.710771,1188,0.000374915732,
2026-09-13 18:23:12.759498,1189,0.000371024431,
2026-09-13 18:23:12.856379,1190,0.000373610092,
2026-09-13 18:23:12.913096,1191,0.000380859508,
2026-09-13 18:23:12.962646,1192,0.000373878939,
2026-09-13 18:23:13.058582,1193,0.000374101164,
2026-09-13 18:23:13.117443,1194,0.000383734578,
2026-09-13 18:23:13.165149,1195,0.000365615271,
2026-09-13 18:23:13.262853,1196,0.000375122783,
2026-09-13 18:23:13.319089,1197,0.000381002233,
2026-09-13 18:23:13.366703,1198,0.000365754478,
2026-09-13 18:23:13.421467,1199,0.00036940772,
2026-09-13 18:23:13.469944,1200,0.000879867268,
2026-09-13 18:23:13.526281,1201,0.000375231641,
2026-09-13 18:23:13.573441,1202,0.000368812627,
2026-09-13 18:23:13.627858,1203,0.000375477177,
2026-09-13 18:23:13.676515,1204,0.000374062679,
2026-09-13 18:23:13.732606,1205,0.000365596798,
2026-09-13 18:23:13.781052,1206,0.000381111751,
2026-09-13 18:23:13.877664,1207,0.000368572369,
2026-09-13 18:23:13.934750,1208,0.000364408263,
2026-09-13 18:23:13.981147,1209,0.000881311015,
2026-09-13 18:23:14.036292,1210,0.000380402853,
2026-09-13 18:23:14.083659,1211,0.000365636933,
2026-09-13 18:23:14.141844,1212,0.000370620006,
2026-09-13 18:23:14.190378,1213,0.000380916686,
2026-09-13 18:23:14.287009,1214,0.000365657055,
2026-09-13 18:23:14.343256,1215,0.000375954065,
2026-09-13 18:23:14.391464,1216,0.000379346817,
2026-09-13 18:23:14.446938,1217,0.000370802096,
2026-09-13 18:23:14.494357,1218,0.00084933679,
2026-09-13 18:23:14.590917,1219,0.000393420991,
2026-09-13 18:23:14.648228,1220,0.00036470185,
2026-09-13 18:23:14.695104,1221,0.000378781193,
2026-09-13 18:23:14.790080,1222,0.000365581294,
2026-09-13 18:23:14.849368,1223,0.000365574476,
2026-09-13 18:23:14.897131,1224,0.000375744595,
2026-09-13 18:23:14.993795,1225,0.00086449416,
2026-09-13 18:23:15.051826,1226,0.000364139086,
2026-09-13 18:23:15.100309,1227,0.0003773259,
2026-09-13 18:23:15.196037,1228,0.000364017472,
2026-09-13 18:23:15.254689,1229,0.000366965224,
2026-09-13 18:23:16.745138,1230,0.000376485491,
2026-09-13 18:23:16.842372,1231,0.000363924008,
2026-09-13 18:23:16.901021,1232,0.000375465742,
2026-09-13 18:23:16.948245,1233,0.000848005969,
2026-09-13 18:23:17.002704,1234,0.000365467597,
2026-09-13 18:23:17.051206,1235,0.000424371618,
2026-09-13 18:23:17.108754,1236,0.000382972569,
2026-09-13 18:23:17.156904,1237,0.000364735058,
2026-09-13 18:23:17.253150,1238,0.000378404917,
2026-09-13 18:23:17.311744,1239,0.000376050278,
2026-09-13 18:23:17.359612,1240,0.000365846402,
2026-09-13 18:23:17.454517,1241,0.00102675489,
2026-09-13 18:23:17.514830,1242,0.000370803636,
2026-09-13 18:23:17.563398,1243,0.000373377971,
2026-09-13 18:23:17.658635,1244,0.000379303163,
2026-09-13 18:23:17.717987,1245,0.000365633964,
2026-09-13 18:23:17.765328,1246,0.000375768016,
2026-09-13 18:23:17.861404,1247,0.000370541936,
2026-09-13 18:23:17.920937,1248,0.000364278182,
2026-09-13 18:23:17.968119,1249,0.000377237604,
2026-09-13 18:23:18.022987,1250,0.000379376395,
2026-09-13 18:23:18.070663,1251,0.000370433077,
2026-09-13 18:23:18.127503,1252,0.000379106778,
2026-09-13 18:23:18.175633,1253,0.000370832115,
2026-09-13 18:23:18.270421,1254,0.000371134059,
2026-09-13 18:23:18.329899,1255,0.000375526988,
2026-09-13 18:23:18.375921,1256,0.000370523793,
2026-09-13 18:23:18.431262,1257,0.000364083557,
2026-09-13 18:23:18.479396,1258,0.000371504288,
2026-09-13 18:23:18.537070,1259,0.000377617508,
2026-09-13 18:23:18.584107,1260,0.000370429779,
2026-09-13 18:23:18.639950,1261,0.000376458112,
2026-09-13 18:23:18.687518,1262,0.000377991035,
2026-09-13 18:23:18.783225,1263,0.000365525325,
2026-09-13 18:23:18.841562,1264,0.000372796953,
2026-09-13 18:23:18.888736,1265,0.000369918474,
2026-09-13 18:23:18.944121,1266,0.000370601423,
2026-09-13 18:23:18.992784,1267,0.0003791037,
2026-09-13 18:23:19.047535,1268,0.000432798904,
2026-09-13 18:23:19.095801,1269,0.000370970552,
2026-09-13 18:23:19.151157,1270,0.000365549296,
2026-09-13 18:23:19.198494,1271,0.000376498906,
2026-09-13 18:23:19.296318,1272,0.000370830245,
2026-09-13 18:23:19.355245,1273,0.000365596248,
2026-09-13 18:23:19.401852,1274,0.000378904896,
2026-09-13 18:23:19.457589,1275,0.000369270712,
2026-09-13 18:23:19.505169,1276,0.000370768339,
2026-09-13 18:23:19.561185,1277,0.000374039258,
2026-09-13 18:23:19.608029,1278,0.000369414867,
2026-09-13 18:23:19.665298,1279,0.000370826397,
2026-09-13 18:23:19.713326,1280,0.000377793881,
2026-09-13 18:23:19.808176,1281,0.00037092261,
2026-09-13 18:23:19.866704,1282,0.000374306675,
2026-09-13 18:23:19.913407,1283,0.000375667514,
2026-09-13 18:23:19.970415,1284,0.000375609237,
2026-09-13 18:23:20.019377,1285,0.00036619354,
2026-09-13 18:23:20.114137,1286,0.000373972403,
2026-09-13 18:23:20.171568,1287,0.00037071292,
2026-09-13 18:23:20.219941,1288,0.000372155238,
2026-09-13 18:23:20.316698,1289,0.000377233535,
2026-09-13 18:23:20.374237,1290,0.000370673006,
2026-09-13 18:23:20.423345,1291,0.000373100107,
2026-09-13 18:23:20.518828,1292,0.000370454299,
2026-09-13 18:23:20.579567,1293,0.000369059263,
2026-09-13 18:23:20.626326,1294,0.000370684991,
2026-09-13 18:23:20.680973,1295,0.000383503446,
2026-09-13 18:23:20.729649,1296,0.000374183192,
2026-09-13 18:23:20.785325,1297,0.000371500879,
2026-09-13 18:23:20.832358,1298,0.000379464692,
2026-09-13 18:23:20.927629,1299,0.000368459223,
2026-09-13 18:23:20.985333,1300,0.000528521017,
2026-09-13 18:23:21.034317,1301,0.000370770428,
2026-09-13 18:23:21.129658,1302,0.00037455419,
2026-09-13 18:23:21.188503,1303,0.000370833214,
2026-09-13 18:23:21.237130,1304,0.00037073997,
2026-09-13 18:23:21.332418,1305,0.000370500811,
2026-09-13 18:23:21.391153,1306,0.00037392941,
2026-09-13 18:23:21.440059,1307,0.000369400463,
2026-09-13 18:23:21.535163,1308,0.000374221458,
2026-09-13 18:23:21.593837,1309,0.000370895231,
2026-09-13 18:23:21.641375,1310,0.000370673885,
2026-09-13 18:23:21.736525,1311,0.000371484165,
2026-09-13 18:23:21.794627,1312,0.000374295899,
2026-09-13 18:23:21.841458,1313,0.000370872909,
2026-09-13 18:23:21.897454,1314,0.000372238806,
2026-09-13 18:23:21.945127,1315,0.000364839518,
2026-09-13 18:23:22.040710,1316,0.000418125238,
2026-09-13 18:23:22.097405,1317,0.000377807626,
2026-09-13 18:23:22.144940,1318,0.000364217926,
2026-09-13 18:23:22.198398,1319,0.000369136673,
2026-09-13 18:23:22.248673,1320,0.000379250164,
2026-09-13 18:23:22.303179,1321,0.000371049062,
2026-09-13 18:23:22.352051,1322,0.000370542486,
2026-09-13 18:23:22.406757,1323,0.000375518521,
2026-09-13 18:23:22.456027,1324,0.000371699133,
2026-09-13 18:23:22.511026,1325,0.000365578985,
2026-09-13 18:23:22.558246,1326,0.000381129015,
2026-09-13 18:23:22.615325,1327,0.000382356145,
2026-09-13 18:23:22.662862,1328,0.000365638692,
2026-09-13 18:23:22.719513,1329,0.000370622865,
2026-09-13 18:23:22.767478,1330,0.000371318788,
2026-09-13 18:23:22.864735,1331,0.000365557103,
2026-09-13 18:23:22.921889,1332,0.000370527201,
2026-09-13 18:23:22.968434,1333,0.000373987247,
2026-09-13 18:23:23.023856,1334,0.000365738864,
2026-09-13 18:23:23.070529,1335,0.000370092978,
2026-09-13 18:23:23.127527,1336,0.0003775335,
2026-09-13 18:23:23.174431,1337,0.000365625277,
2026-09-13 18:23:23.270414,1338,0.000370850918,
2026-09-13 18:23:23.330123,1339,0.000375791877,
2026-09-13 18:23:23.377707,1340,0.000365458691,
2026-09-13 18:23:23.435623,1341,0.000370718418,
2026-09-13 18:23:23.483083,1342,0.000389890572,
2026-09-13 18:23:23.580111,1343,0.000364902524,
2026-09-13 18:23:23.637439,1344,0.000371529798,
2026-09-13 18:23:23.684390,1345,0.000378170597,
2026-09-13 18:23:23.778944,1346,0.000370063289,
2026-09-13 18:23:23.839658,1347,0.000377057493,
2026-09-13 18:23:23.886295,1348,0.00038171619,
2026-09-13 18:23:23.941837,1349,0.000370274408,
2026-09-13 18:23:23.988075,1350,0.000876858709,
2026-09-13 18:23:24.044835,1351,0.000375657948,
2026-09-13 18:23:24.093772,1352,0.000369469736,
2026-09-13 18:23:24.188800,1353,0.000375964621,
2026-09-13 18:23:24.248648,1354,0.000378794608,
2026-09-13 18:23:24.296084,1355,0.000370255165,
2026-09-13 18:23:24.352769,1356,0.000381068318,
2026-09-13 18:23:24.399683,1357,0.000374344171,
2026-09-13 18:23:24.455646,1358,0.000365542039,
2026-09-13 18:23:24.501742,1359,0.000874804145,
2026-09-13 18:23:24.558509,1360,0.000379126571,
2026-09-13 18:23:24.607365,1361,0.000370785932,
2026-09-13 18:23:24.703132,1362,0.000384310427,
2026-09-13 18:23:24.762281,1363,0.000381069527,
2026-09-13 18:23:24.810363,1364,0.000370490915,
2026-09-13 18:23:24.905217,1365,0.000380911848,
2026-09-13 18:23:24.964893,1366,0.000384386188,
2026-09-13 18:23:25.013873,1367,0.00102738913,
2026-09-13 18:23:25.109136,1368,0.000384157036,
2026-09-13 18:23:25.167761,1369,0.000380417587,
2026-09-13 18:23:25.214265,1370,0.000365778888,
2026-09-13 18:23:25.272584,1371,0.000375733819,
2026-09-13 18:23:25.318682,1372,0.00036410225,
2026-09-13 18:23:25.373712,1373,0.000365470456,
2026-09-13 18:23:25.420662,1374,0.000382773985,
2026-09-13 18:23:25.477943,1375,0.000382248166,
2026-09-13 18:23:25.525987,1376,0.000365566779,
2026-09-13 18:23:25.621373,1377,0.000375480476,
2026-09-13 18:23:25.679807,1378,0.000378897419,
2026-09-13 18:23:25.727375,1379,0.000365518508,
2026-09-13 18:23:25.824247,1380,0.00037891897,
2026-09-13 18:23:25.882326,1381,0.00038171663,
2026-09-13 18:23:25.930632,1382,0.000365770092,
2026-09-13 18:23:26.027266,1383,0.000376429413,
2026-09-13 18:23:26.085791,1384,0.000365288696,
2026-09-13 18:23:26.134249,1385,0.000377684363,
2026-09-13 18:23:26.229303,1386,0.000370723696,
2026-09-13 18:23:26.288600,1387,0.000364145023,
2026-09-13 18:23:26.336202,1388,0.000375772304,
2026-09-13 18:23:26.432055,1389,0.000365758766,
2026-09-13 18:23:26.490873,1390,0.000365596358,
2026-09-13 18:23:26.538257,1391,0.000378002581,
2026-09-13 18:23:26.593285,1392,0.00038150804,
2026-09-13 18:23:26.641552,1393,0.000370335765,
2026-09-13 18:23:26.696391,1394,0.000377640819,
2026-09-13 18:23:26.745440,1395,0.00038174368,
2026-09-13 18:23:26.800037,1396,0.000364455325,
2026-09-13 18:23:26.847649,1397,0.000372616512,
2026-09-13 18:23:26.903266,1398,0.000375701382,
2026-09-13 18:23:26.952304,1399,0.000365610763,
2026-09-13 18:23:27.047761,1400,0.000419073845,
2026-09-13 18:23:27.107712,1401,0.000382819398,
2026-09-13 18:23:27.154381,1402,0.00036556469,
2026-09-13 18:23:27.209583,1403,0.000371912011,
2026-09-13 18:23:27.257146,1404,0.000377472584,
2026-09-13 18:23:27.352378,1405,0.000365831558,
2026-09-13 18:23:27.409982,1406,0.000373878389,
2026-09-13 18:23:27.455748,1407,0.000382236401,
2026-09-13 18:23:27.513271,1408,0.000375982544,
2026-09-13 18:23:27.561918,1409,0.000374155263,
2026-09-13 18:23:27.657293,1410,0.00037599332,
2026-09-13 18:23:27.716363,1411,0.000375766367,
2026-09-13 18:23:27.763239,1412,0.00037162942,
2026-09-13 18:23:27.858167,1413,0.000370613738,
2026-09-13 18:23:27.917921,1414,0.000369018249,
2026-09-13 18:23:27.964655,1415,0.000373846171,
2026-09-13 18:23:28.020114,1416,0.000390695574,
2026-09-13 18:23:28.068570,1417,0.000379983363,
2026-09-13 18:23:28.163806,1418,0.000372353712,
2026-09-13 18:23:28.222635,1419,0.000379068623,
2026-09-13 18:23:28.270859,1420,0.000371099752,
2026-09-13 18:23:28.325437,1421,0.0003729101,
2026-09-13 18:23:28.372962,1422,0.000370564257,
2026-09-13 18:23:28.429549,1423,0.00037068851,
2026-09-13 18:23:28.478697,1424,0.000372142263,
2026-09-13 18:23:28.534303,1425,0.000876610204,
2026-09-13 18:23:28.580956,1426,0.000375858401,
2026-09-13 18:23:28.636091,1427,0.00037175928,
2026-09-13 18:23:28.683114,1428,0.000378116058,
2026-09-13 18:23:28.737734,1429,0.000370527641,
2026-09-13 18:23:28.786637,1430,0.000371046643,
2026-09-13 18:23:28.841798,1431,0.000374392003,
2026-09-13 18:23:28.888564,1432,0.000369016819,
2026-09-13 18:23:28.945868,1433,0.000369257847,
2026-09-13 18:23:28.994171,1434,0.000374141958,
2026-09-13 18:23:29.089474,1435,0.000370081652,
2026-09-13 18:23:29.149964,1436,0.000370690159,
2026-09-13 18:23:29.196334,1437,0.000372325013,
2026-09-13 18:23:29.251735,1438,0.000382495352,
2026-09-13 18:23:29.300030,1439,0.000375021512,
2026-09-13 18:23:29.396240,1440,0.000378861902,
2026-09-13 18:23:29.454254,1441,0.000375977926,
2026-09-13 18:23:29.503538,1442,0.000368998346,
2026-09-13 18:23:29.599960,1443,0.000377487758,
2026-09-13 18:23:29.654703,1444,0.000370149276,
2026-09-13 18:23:29.704315,1445,0.00037277947,
2026-09-13 18:23:29.759224,1446,0.000371215648,
2026-09-13 18:23:29.806104,1447,0.000367739438,
2026-09-13 18:23:29.862410,1448,0.000370358746,
2026-09-13 18:23:29.911266,1449,0.00037821425,
2026-09-13 18:23:30.006800,1450,0.000377945073,
2026-09-13 18:23:30.065535,1451,0.000423073235,
2026-09-13 18:23:30.111398,1452,0.000377810375,
2026-09-13 18:23:30.168637,1453,0.000373801968,
2026-09-13 18:23:30.217591,1454,0.000372297194,
2026-09-13 18:23:30.312291,1455,0.000370827057,
2026-09-13 18:23:30.371873,1456,0.000370659701,
2026-09-13 18:23:30.419981,1457,0.000373976142,
2026-09-13 18:23:30.476525,1458,0.000370627703,
2026-09-13 18:23:30.525362,1459,0.000371013545,
2026-09-13 18:23:30.619545,1460,0.000370894131,
2026-09-13 18:23:30.680580,1461,0.000372671931,
2026-09-13 18:23:30.728570,1462,0.000370682022,
2026-09-13 18:23:30.823522,1463,0.000373869482,
2026-09-13 18:23:30.882981,1464,0.000367471141,
2026-09-13 18:23:30.930140,1465,0.000376801511,
2026-09-13 18:23:31.026472,1466,0.000370838052,
2026-09-13 18:23:31.085120,1467,0.000365436479,
2026-09-13 18:23:31.132111,1468,0.000383275943,
2026-09-13 18:23:31.228155,1469,0.000384197061,
2026-09-13 18:23:31.287189,1470,0.00036938067,
2026-09-13 18:23:31.336061,1471,0.000376152099,
2026-09-13 18:23:31.433250,1472,0.000365104406,
2026-09-13 18:23:31.490371,1473,0.000369235526,
2026-09-13 18:23:31.538120,1474,0.000877602794,
2026-09-13 18:23:31.634774,1475,0.000374306455,
2026-09-13 18:23:31.693613,1476,0.000371198714,
2026-09-13 18:23:31.740436,1477,0.000377787063,
2026-09-13 18:23:31.795103,1478,0.000369558912,
2026-09-13 18:23:31.842914,1479,0.00037633177,
2026-09-13 18:23:31.897539,1480,0.000375938671,
2026-09-13 18:23:31.946109,1481,0.000369312496,
2026-09-13 18:23:32.042063,1482,0.000874795678,
2026-09-13 18:23:32.100072,1483,0.000379035966,
2026-09-13 18:23:32.148009,1484,0.000370519174,
2026-09-13 18:23:32.203230,1485,0.000374256974,
2026-09-13 18:23:32.251517,1486,0.000374273248,
2026-09-13 18:23:32.306521,1487,0.000371632059,
2026-09-13 18:23:32.355321,1488,0.000374431807,
2026-09-13 18:23:32.409652,1489,0.000377459499,
2026-09-13 18:23:32.458776,1490,0.000370877747,
2026-09-13 18:23:32.515464,1491,0.000369623677,
2026-09-13 18:23:32.562633,1492,0.000555782665,
2026-09-13 18:23:32.658359,1493,0.000365681356,
2026-09-13 18:23:32.718834,1494,0.000364040563,
2026-09-13 18:23:32.766761,1495,0.000375878964,
2026-09-13 18:23:32.862614,1496,0.000364216496,
2026-09-13 18:23:32.921884,1497,0.000369031224,
2026-09-13 18:23:32.970796,1498,0.00037429392,
2026-09-13 18:23:33.066686,1499,0.000893507109,
2026-09-13 18:23:33.122837,1500,0.000379105239,
2026-09-13 18:23:33.170526,1501,0.000372346785,
2026-09-13 18:23:33.266391,1502,0.000370630562,
2026-09-13 18:23:33.325818,1503,0.000376871224,
2026-09-13 18:23:33.373845,1504,0.000365688723,
2026-09-13 18:23:33.428041,1505,0.000365674978,
2026-09-13 18:23:33.475647,1506,0.000375665095,
2026-09-13 18:23:33.531007,1507,0.000381865513,
2026-09-13 18:23:33.579456,1508,0.000365503334,
2026-09-13 18:23:33.634139,1509,0.000371329674,
2026-09-13 18:23:33.683470,1510,0.000384374973,
2026-09-13 18:23:33.738439,1511,0.000370876758,
2026-09-13 18:23:33.786490,1512,0.000370823648,
2026-09-13 18:23:33.842106,1513,0.000377349321,
2026-09-13 18:23:33.889821,1514,0.00036569719,
2026-09-13 18:23:33.944627,1515,0.000364112916,
2026-09-13 18:23:33.992455,1516,0.000379073571,
2026-09-13 18:23:34.049672,1517,0.000380745481,
2026-09-13 18:23:34.097987,1518,0.000365817813,
2026-09-13 18:23:34.193850,1519,0.000375639365,
2026-09-13 18:23:34.250288,1520,0.000379209259,
2026-09-13 18:23:34.297859,1521,0.000364234529,
2026-09-13 18:23:34.352295,1522,0.000374004621,
2026-09-13 18:23:34.399821,1523,0.000381077444,
2026-09-13 18:23:34.456980,1524,0.00037092151,
2026-09-13 18:23:34.504197,1525,0.000376026857,
2026-09-13 18:23:34.598582,1526,0.000377276199,
2026-09-13 18:23:34.657774,1527,0.000365114522,
2026-09-13 18:23:34.706737,1528,0.000378516304,
2026-09-13 18:23:34.801421,1529,0.000365817484,
2026-09-13 18:23:34.860962,1530,0.0003656951,
2026-09-13 18:23:34.907248,1531,0.00037583608,
2026-09-13 18:23:34.962776,1532,0.00037923224,
2026-09-13 18:23:35.009926,1533,0.000369770691,
2026-09-13 18:23:35.105867,1534,0.000383777571,
2026-09-13 18:23:35.164093,1535,0.000381113511,
2026-09-13 18:23:35.210341,1536,0.000365451434,
2026-09-13 18:23:35.265150,1537,0.000372901303,
2026-09-13 18:23:35.314065,1538,0.000377177897,
2026-09-13 18:23:35.368867,1539,0.000365578875,
2026-09-13 18:23:35.416497,1540,0.00037850157,
2026-09-13 18:23:35.471652,1541,0.00038080145,
2026-09-13 18:23:35.518858,1542,0.000365529394,
2026-09-13 18:23:35.575342,1543,0.000365503334,
2026-09-13 18:23:35.622577,1544,0.000381723667,
2026-09-13 18:23:35.677520,1545,0.000384331979,
2026-09-13 18:23:35.725245,1546,0.000365726108,
2026-09-13 18:23:35.780603,1547,0.000372325013,
2026-09-13 18:23:35.828777,1548,0.000379139656,
2026-09-13 18:23:35.884249,1549,0.000365516859,
2026-09-13 18:23:35.932989,1550,0.000370830685,
2026-09-13 18:23:35.990614,1551,0.000384349023,
2026-09-13 18:23:36.036624,1552,0.000365503774,
2026-09-13 18:23:36.092121,1553,0.000365316735,
2026-09-13 18:23:36.138014,1554,0.00037910238,
2026-09-13 18:23:36.195566,1555,0.000382067286,
2026-09-13 18:23:36.241826,1556,0.00036525252,
2026-09-13 18:23:36.297575,1557,0.000373720929,
2026-09-13 18:23:36.345656,1558,0.000377314794,
2026-09-13 18:23:36.401146,1559,0.000370914583,
2026-09-13 18:23:36.448682,1560,0.000378641327,
2026-09-13 18:23:36.504611,1561,0.00038263115,
2026-09-13 18:23:36.553352,1562,0.000369206277,
2026-09-13 18:23:36.608851,1563,0.000864354733,
2026-09-13 18:23:36.656952,1564,0.000375877094,
2026-09-13 18:23:36.752774,1565,0.000367560866,
2026-09-13 18:23:36.810098,1566,0.000365465728,
2026-09-13 18:23:36.858112,1567,0.00038443435,
2026-09-13 18:23:36.912814,1568,0.00037601993,
2026-09-13 18:23:36.959868,1569,0.000366933886,
2026-09-13 18:23:37.017340,1570,0.000372592761,
2026-09-13 18:23:37.065206,1571,0.000416774735,
2026-09-13 18:23:37.162688,1572,0.000374009789,
2026-09-13 18:23:37.219518,1573,0.000370841461,
2026-09-13 18:23:37.267782,1574,0.000370830135,
2026-09-13 18:23:37.363869,1575,0.000370573604,
2026-09-13 18:23:37.420940,1576,0.000377409358,
2026-09-13 18:23:37.468772,1577,0.000376163425,
2026-09-13 18:23:37.564756,1578,0.000373612511,
2026-09-13 18:23:37.623984,1579,0.000874648995,
2026-09-13 18:23:37.670014,1580,0.000370482558,
2026-09-13 18:23:37.724400,1581,0.000379366059,
2026-09-13 18:23:37.773170,1582,0.00037599299,
2026-09-13 18:23:37.830952,1583,0.000369240584,
2026-09-13 18:23:37.877621,1584,0.000373740502,
2026-09-13 18:23:37.931967,1585,0.000370710611,
2026-09-13 18:23:37.982321,1586,0.000369045298,
2026-09-13 18:23:38.078076,1587,0.00039203816,
2026-09-13 18:23:38.134670,1588,0.000675678149,
2026-09-13 18:23:38.181318,1589,0.000370731943,
2026-09-13 18:23:38.236511,1590,0.00036425729,
2026-09-13 18:23:38.284349,1591,0.000373905439,
2026-09-13 18:23:38.342193,1592,0.000369584642,
2026-09-13 18:23:38.390731,1593,0.000370926459,
2026-09-13 18:23:38.485411,1594,0.000373026215,
2026-09-13 18:23:38.545017,1595,0.000369505912,
2026-09-13 18:23:38.592888,1596,0.000379372437,
2026-09-13 18:23:38.689975,1597,0.000374912104,
2026-09-13 18:23:38.746515,1598,0.000370694777,
2026-09-13 18:23:38.795633,1599,0.000375358313,
2026-09-13 18:23:38.890494,1600,0.00037450295,
2026-09-13 18:23:38.948038,1601,0.000375841028,
2026-09-13 18:23:38.995069,1602,0.000372904162,
2026-09-13 18:23:39.089570,1603,0.000370619566,
2026-09-13 18:23:39.149708,1604,0.000370214701,
2026-09-13 18:23:39.198476,1605,0.000370726225,
2026-09-13 18:23:39.294697,1606,0.000368947106,
2026-09-13 18:23:39.353282,1607,0.000368940289,
2026-09-13 18:23:39.400119,1608,0.000373661002,
2026-09-13 18:23:39.454413,1609,0.000368758968,
2026-09-13 18:23:39.502322,1610,0.000378168727,
2026-09-13 18:23:39.559752,1611,0.000377726587,
2026-09-13 18:23:39.607036,1612,0.000369020668,
2026-09-13 18:23:39.701896,1613,0.000379159668,
2026-09-13 18:23:39.760722,1614,0.000377801138,
2026-09-13 18:23:39.808154,1615,0.000370570195,
2026-09-13 18:23:39.864698,1616,0.000370906226,
2026-09-13 18:23:39.911515,1617,0.00037053061,
2026-09-13 18:23:39.966900,1618,0.000369100277,
2026-09-13 18:23:40.014473,1619,0.000370863783,
2026-09-13 18:23:40.071632,1620,0.0004150363,
2026-09-13 18:23:40.119914,1621,0.000365869714,
2026-09-13 18:23:40.217541,1622,0.00037382308,
2026-09-13 18:23:40.273975,1623,0.00037408379,
2026-09-13 18:23:40.320470,1624,0.000370706213,
2026-09-13 18:23:40.416595,1625,0.000378688608,
2026-09-13 18:23:40.475355,1626,0.000372471587,
2026-09-13 18:23:40.522034,1627,0.00037066212,
2026-09-13 18:23:40.577446,1628,0.00037066069,
2026-09-13 18:23:40.625126,1629,0.000375277714,
2026-09-13 18:23:40.720792,1630,0.000375776593,
2026-09-13 18:23:40.778020,1631,0.000375927455,
2026-09-13 18:23:40.826128,1632,0.000372475656,
2026-09-13 18:23:40.921386,1633,0.000373623507,
2026-09-13 18:23:40.980541,1634,0.000375383163,
2026-09-13 18:23:41.027634,1635,0.000372394287,
2026-09-13 18:23:41.122407,1636,0.000370622095,
2026-09-13 18:23:41.182423,1637,0.000372485882,
2026-09-13 18:23:41.228857,1638,0.000365491788,
2026-09-13 18:23:41.284112,1639,0.000369365276,
2026-09-13 18:23:41.331224,1640,0.000381066339,
2026-09-13 18:23:41.386339,1641,0.000378888402,
2026-09-13 18:23:41.434617,1642,0.000364738686,
2026-09-13 18:23:41.489289,1643,0.000369758815,
2026-09-13 18:23:41.536308,1644,0.000373027205,
2026-09-13 18:23:41.593641,1645,0.000372599139,
2026-09-13 18:23:41.640629,1646,0.000383818036,
2026-09-13 18:23:41.695188,1647,0.000379255332,
2026-09-13 18:23:41.742074,1648,0.000371910912,
2026-09-13 18:23:41.799118,1649,0.00036574821,
2026-09-13 18:23:41.847436,1650,0.000384508901,
2026-09-13 18:23:41.943389,1651,0.000376057205,
2026-09-13 18:23:42.000700,1652,0.000365674428,
2026-09-13 18:23:42.049688,1653,0.000379897156,
2026-09-13 18:23:42.145026,1654,0.000370691259,
2026-09-13 18:23:42.201407,1655,0.000370967803,
2026-09-13 18:23:42.248292,1656,0.000377939245,
2026-09-13 18:23:42.305704,1657,0.000370650684,
2026-09-13 18:23:42.353738,1658,0.000370727325,
2026-09-13 18:23:42.448515,1659,0.000376237536,
2026-09-13 18:23:42.508552,1660,0.000374037718,
2026-09-13 18:23:42.554463,1661,0.000371059398,
2026-09-13 18:23:42.650506,1662,0.00037755978,
2026-09-13 18:23:42.708046,1663,0.000364588594,
2026-09-13 18:23:42.755651,1664,0.000377818401,
2026-09-13 18:23:42.810597,1665,0.000383289688,
2026-09-13 18:23:42.856943,1666,0.000365765803,
2026-09-13 18:23:42.913960,1667,0.00036548761,
2026-09-13 18:23:42.960769,1668,0.000378330915,
2026-09-13 18:23:43.015065,1669,0.000375660917,
2026-09-13 18:23:43.065197,1670,0.000391880151,
2026-09-13 18:23:43.160364,1671,0.000380944175,
2026-09-13 18:23:43.218661,1672,0.000382853595,
2026-09-13 18:23:43.267625,1673,0.000365998364,
2026-09-13 18:23:43.364597,1674,0.00038396362,
2026-09-13 18:23:43.421808,1675,0.000371075122,
2026-09-13 18:23:43.469864,1676,0.000375462443,
2026-09-13 18:23:43.564587,1677,0.000380882379,
2026-09-13 18:23:43.623420,1678,0.000365674428,
2026-09-13 18:23:43.672699,1679,0.000876780749,
2026-09-13 18:23:43.766703,1680,0.000370685761,
2026-09-13 18:23:43.826390,1681,0.000365567439,
2026-09-13 18:23:43.875490,1682,0.000373597447,
2026-09-13 18:23:43.970508,1683,0.000365805608,
2026-09-13 18:23:44.029825,1684,0.000365118811,
2026-09-13 18:23:44.077871,1685,0.000425157158,
2026-09-13 18:23:44.173957,1686,0.000365647928,
2026-09-13 18:23:44.231481,1687,0.000366763452,
2026-09-13 18:23:44.280244,1688,0.000375739097,
2026-09-13 18:23:44.376936,1689,0.000364659407,
2026-09-13 18:23:44.436134,1690,0.000375628809,
2026-09-13 18:23:44.482441,1691,0.000370154444,
2026-09-13 18:23:44.538186,1692,0.000364422777,
2026-09-13 18:23:44.586564,1693,0.000381005862,
2026-09-13 18:23:44.644100,1694,0.000377855017,
2026-09-13 18:23:44.692693,1695,0.000863019954,
2026-09-13 18:23:44.789406,1696,0.000383748652,
2026-09-13 18:23:44.846207,1697,0.000382407056,
2026-09-13 18:23:44.892622,1698,0.000365553475,
2026-09-13 18:23:44.949952,1699,0.000374220908,
2026-09-13 18:23:44.996643,1700,0.000379742335,
2026-09-13 18:23:45.051701,1701,0.00036582617,
2026-09-13 18:23:45.100399,1702,0.000424230212,
2026-09-13 18:23:45.155190,1703,0.000426764413,
2026-09-13 18:23:45.204046,1704,0.000903474245,
2026-09-13 18:23:45.259380,1705,0.000437418786,
2026-09-13 18:23:45.305964,1706,0.000447979365,
2026-09-13 18:23:45.363254,1707,0.000428593563,
2026-09-13 18:23:45.409797,1708,0.000414147071,
2026-09-13 18:23:45.463796,1709,0.000416271898,
2026-09-13 18:23:45.512215,1710,0.000416114108,
2026-09-13 18:23:45.567818,1711,0.000402343747,
2026-09-13 18:23:45.616485,1712,0.000408825987,
2026-09-13 18:23:45.673399,1713,0.000414600647,
2026-09-13 18:23:45.720864,1714,0.000402732009,
2026-09-13 18:23:45.775540,1715,0.000402786987,
2026-09-13 18:23:45.821827,1716,0.000414872243,
2026-09-13 18:23:45.879459,1717,0.000418446206,
2026-09-13 18:23:45.927107,1718,0.000403151498,
2026-09-13 18:23:46.023442,1719,0.000412767978,
2026-09-13 18:23:46.081747,1720,0.000426894933,
2026-09-13 18:23:46.129309,1721,0.000374177475,
2026-09-13 18:23:46.185861,1722,0.000372284109,
2026-09-13 18:23:46.233174,1723,0.000369123149,
2026-09-13 18:23:46.328316,1724,0.000370955707,
2026-09-13 18:23:46.387419,1725,0.000372519969,
2026-09-13 18:23:46.434218,1726,0.000375253303,
2026-09-13 18:23:46.491029,1727,0.000371101402,
2026-09-13 18:23:46.539649,1728,0.000377573415,
2026-09-13 18:23:46.633405,1729,0.000369783446,
2026-09-13 18:23:46.694107,1730,0.000365396125,
2026-09-13 18:23:46.741053,1731,0.000376844724,
2026-09-13 18:23:46.795556,1732,0.000370520714,
2026-09-13 18:23:46.844200,1733,0.00037452912,
2026-09-13 18:23:46.899133,1734,0.000372480934,
2026-09-13 18:23:46.947641,1735,0.000369707025,
2026-09-13 18:23:47.001791,1736,0.000365139373,
2026-09-13 18:23:47.049647,1737,0.000370951859,
2026-09-13 18:23:47.107825,1738,0.000377511179,
2026-09-13 18:23:47.155644,1739,0.000365642321,
2026-09-13 18:23:47.251496,1740,0.000373870142,
2026-09-13 18:23:47.309588,1741,0.000377183504,
2026-09-13 18:23:47.356604,1742,0.00037079231,
2026-09-13 18:23:47.452308,1743,0.00037071347,
2026-09-13 18:23:47.512508,1744,0.000370602633,
2026-09-13 18:23:47.559187,1745,0.000377652585,
2026-09-13 18:23:47.614696,1746,0.000376289437,
2026-09-13 18:23:47.660515,1747,0.000370610659,
2026-09-13 18:23:47.718357,1748,0.000370480799,
2026-09-13 18:23:47.766663,1749,0.000370954498,
2026-09-13 18:23:47.862309,1750,0.000370539517,
2026-09-13 18:23:47.920973,1751,0.000369165922,
2026-09-13 18:23:47.968099,1752,0.000372814986,
2026-09-13 18:23:48.063390,1753,0.000370881706,
2026-09-13 18:23:48.122472,1754,0.000370532149,
2026-09-13 18:23:48.171027,1755,0.000379567942,
2026-09-13 18:23:48.267159,1756,0.000367478508,
2026-09-13 18:23:48.325510,1757,0.00037079198,
2026-09-13 18:23:48.372006,1758,0.000375894468,
2026-09-13 18:23:48.429085,1759,0.000375744155,
2026-09-13 18:23:48.476992,1760,0.000370907436,
2026-09-13 18:23:48.572847,1761,0.000373859586,
2026-09-13 18:23:48.631015,1762,0.000375570752,
2026-09-13 18:23:48.679614,1763,0.000372748791,
2026-09-13 18:23:48.774510,1764,0.000369790813,
2026-09-13 18:23:48.833330,1765,0.00036987735,
2026-09-13 18:23:48.881812,1766,0.000372263767,
2026-09-13 18:23:48.939282,1767,0.000370664099,
2026-09-13 18:23:48.987322,1768,0.000377642799,
2026-09-13 18:23:49.083408,1769,0.000420346389,
2026-09-13 18:23:49.140579,1770,0.000369117431,
2026-09-13 18:23:49.189350,1771,0.000371228073,
2026-09-13 18:23:49.283981,1772,0.000365341256,
2026-09-13 18:23:49.344006,1773,0.000369027815,
2026-09-13 18:23:49.390218,1774,0.000375249015,
2026-09-13 18:23:49.444804,1775,0.000376324513,
2026-09-13 18:23:49.494182,1776,0.000370571954,
2026-09-13 18:23:49.548194,1777,0.000377294342,
2026-09-13 18:23:49.597824,1778,0.000372257609,
2026-09-13 18:23:49.694814,1779,0.000370810893,
2026-09-13 18:23:49.751722,1780,0.000874931586,
2026-09-13 18:23:49.799694,1781,0.000364591233,
2026-09-13 18:23:49.897053,1782,0.000375005458,
2026-09-13 18:23:49.953562,1783,0.000374138769,
2026-09-13 18:23:50.002278,1784,0.000365945804,
2026-09-13 18:23:50.098011,1785,0.000379020022,
2026-09-13 18:23:50.156844,1786,0.000370674545,
2026-09-13 18:23:50.203269,1787,0.000372743183,
2026-09-13 18:23:50.258825,1788,0.00085236866,
2026-09-13 18:23:50.305961,1789,0.000371800074,
2026-09-13 18:23:50.363353,1790,0.000365604275,
2026-09-13 18:23:50.409696,1791,0.000370560409,
2026-09-13 18:23:50.464848,1792,0.000375793526,
2026-09-13 18:23:50.512909,1793,0.000364669853,
2026-09-13 18:23:50.570077,1794,0.000370207774,
2026-09-13 18:23:50.618667,1795,0.000375797375,
2026-09-13 18:23:50.713834,1796,0.000365471776,
2026-09-13 18:23:50.773547,1797,0.000369126887,
2026-09-13 18:23:50.820406,1798,0.000373696849,
2026-09-13 18:23:50.916686,1799,0.000364098181,
2026-09-13 18:23:50.973797,1800,0.000370537098,
2026-09-13 18:23:51.020648,1801,0.000371452497,
2026-09-13 18:23:51.075748,1802,0.000365626926,
2026-09-13 18:23:51.123908,1803,0.000374828975,
2026-09-13 18:23:51.178885,1804,0.000380902721,
2026-09-13 18:23:51.226822,1805,0.000365605045,
2026-09-13 18:23:51.284298,1806,0.000365824631,
2026-09-13 18:23:51.332410,1807,0.000376133516,
2026-09-13 18:23:51.430156,1808,0.000364339979,
2026-09-13 18:23:51.487016,1809,0.000365410419,
2026-09-13 18:23:51.534990,1810,0.000383536983,
2026-09-13 18:23:51.630975,1811,0.000364652369,
2026-09-13 18:23:51.687377,1812,0.000370409876,
2026-09-13 18:23:51.736781,1813,0.000381244251,
2026-09-13 18:23:51.833381,1814,0.000365824961,
2026-09-13 18:23:51.891879,1815,0.000375720624,
2026-09-13 18:23:51.941154,1816,0.000380234397,
2026-09-13 18:23:52.038054,1817,0.000371004529,
2026-09-13 18:23:52.096752,1818,0.000426632683,
2026-09-13 18:23:52.145127,1819,0.000369273241,
2026-09-13 18:23:52.241795,1820,0.000379009796,
2026-09-13 18:23:52.299677,1821,0.000375931084,
2026-09-13 18:23:52.346109,1822,0.000370919421,
2026-09-13 18:23:52.400832,1823,0.000372140284,
2026-09-13 18:23:52.447321,1824,0.00037578253,
2026-09-13 18:23:52.505136,1825,0.000367359094,
2026-09-13 18:23:52.553265,1826,0.000365678167,
2026-09-13 18:23:52.648489,1827,0.000376161665,
2026-09-13 18:23:52.706872,1828,0.000365318494,
2026-09-13 18:23:52.755230,1829,0.000394735098,
2026-09-13 18:23:52.850155,1830,0.000377146559,
2026-09-13 18:23:52.910978,1831,0.000363992842,
2026-09-13 18:23:52.958930,1832,0.000378413054,
2026-09-13 18:23:53.053950,1833,0.000365665522,
2026-09-13 18:23:53.112457,1834,0.000364173063,
2026-09-13 18:23:53.161270,1835,0.000381987896,
2026-09-13 18:23:53.256783,1836,0.000365587891,
2026-09-13 18:23:53.316493,1837,0.000364315238,
2026-09-13 18:23:53.363413,1838,0.000383299584,
2026-09-13 18:23:53.460251,1839,0.000365980441,
2026-09-13 18:23:53.518650,1840,0.000375318838,
2026-09-13 18:23:53.567632,1841,0.000385887664,
2026-09-13 18:23:53.664216,1842,0.000365812425,
2026-09-13 18:23:53.720816,1843,0.000375702481,
2026-09-13 18:23:53.767961,1844,0.00087353688,
2026-09-13 18:23:53.822882,1845,0.000369586731,
2026-09-13 18:23:53.870631,1846,0.00037612274,
2026-09-13 18:23:53.927347,1847,0.000378991762,
2026-09-13 18:23:53.974143,1848,0.000365634843,
2026-09-13 18:23:54.069792,1849,0.000377648407,
2026-09-13 18:23:54.127799,1850,0.000375987382,
2026-09-13 18:23:54.176338,1851,0.000371180901,
2026-09-13 18:23:54.273956,1852,0.000727945219,
2026-09-13 18:23:54.328820,1853,0.000369491288,
2026-09-13 18:23:54.377071,1854,0.000370224597,
2026-09-13 18:23:54.433117,1855,0.000375406254,
2026-09-13 18:23:54.481423,1856,0.000369049037,
2026-09-13 18:23:54.578034,1857,0.00036823062,
2026-09-13 18:23:54.636293,1858,0.000372635535,
2026-09-13 18:23:54.683017,1859,0.000369548906,
2026-09-13 18:23:54.737694,1860,0.000365602076,
2026-09-13 18:23:54.784434,1861,0.000880438499,
2026-09-13 18:23:54.841689,1862,0.000380964957,
2026-09-13 18:23:54.888023,1863,0.000365804399,
2026-09-13 18:23:54.984715,1864,0.000375513573,
2026-09-13 18:23:55.044204,1865,0.000379250493,
2026-09-13 18:23:55.091995,1866,0.000413566603,
2026-09-13 18:23:55.188937,1867,0.000377529432,
2026-09-13 18:23:55.244291,1868,0.000370325868,
2026-09-13 18:23:55.293308,1869,0.000869769062,
2026-09-13 18:23:55.348402,1870,0.000374223657,
2026-09-13 18:23:55.395631,1871,0.000375585926,
2026-09-13 18:23:55.491648,1872,0.000377677545,
2026-09-13 18:23:55.550135,1873,0.000372480494,
2026-09-13 18:23:55.599060,1874,0.000374471282,
2026-09-13 18:23:55.653666,1875,0.00037118497,
2026-09-13 18:23:55.701240,1876,0.000374122386,
2026-09-13 18:23:55.757031,1877,0.000373575785,
2026-09-13 18:23:55.804530,1878,0.000366513297,
2026-09-13 18:23:55.862375,1879,0.000371297567,
2026-09-13 18:23:55.910972,1880,0.000368992739,
2026-09-13 18:23:55.965136,1881,0.000374482058,
2026-09-13 18:23:56.012751,1882,0.000370781864,
2026-09-13 18:23:56.070652,1883,0.000379277653,
2026-09-13 18:23:56.118891,1884,0.00037076493,
2026-09-13 18:23:56.215495,1885,0.000373872231,
2026-09-13 18:23:56.269989,1886,0.000381121428,
2026-09-13 18:23:56.318036,1887,0.000375551399,
2026-09-13 18:23:56.373475,1888,0.000379371667,
2026-09-13 18:23:56.420423,1889,0.000377047486,
2026-09-13 18:23:56.477084,1890,0.000369053105,
2026-09-13 18:23:56.524535,1891,0.000373911926,
2026-09-13 18:23:56.579359,1892,0.000370743269,
2026-09-13 18:23:56.626097,1893,0.000369339546,
2026-09-13 18:23:56.683118,1894,0.00036911908,
2026-09-13 18:23:56.731124,1895,0.000372110046,
2026-09-13 18:23:56.827078,1896,0.000369016929,
2026-09-13 18:23:56.884125,1897,0.000370745688,
2026-09-13 18:23:56.930642,1898,0.000374455338,
2026-09-13 18:23:56.987350,1899,0.000382876246,
2026-09-13 18:23:57.036363,1900,0.000370750086,
2026-09-13 18:23:57.131720,1901,0.000377391655,
2026-09-13 18:23:57.187836,1902,0.000373490348,
2026-09-13 18:23:57.236568,1903,0.00037345857,
2026-09-13 18:23:57.332690,1904,0.000372556475,
2026-09-13 18:23:57.391536,1905,0.000369031444,
2026-09-13 18:23:57.439987,1906,0.000372365698,
2026-09-13 18:23:57.536087,1907,0.000370009849,
2026-09-13 18:23:57.593207,1908,0.000370697856,
2026-09-13 18:23:57.640894,1909,0.000373975372,
2026-09-13 18:23:57.695642,1910,0.000371544862,
2026-09-13 18:23:57.743096,1911,0.000376038183,
2026-09-13 18:23:57.800025,1912,0.000375934492,
2026-09-13 18:23:57.848528,1913,0.00037220208,
2026-09-13 18:23:57.944714,1914,0.000374864932,
2026-09-13 18:23:58.002855,1915,0.000381312205,
2026-09-13 18:23:58.052061,1916,0.000365659474,
2026-09-13 18:23:58.147453,1917,0.000375844987,
2026-09-13 18:23:58.204405,1918,0.00037810946,
2026-09-13 18:23:58.253287,1919,0.000365474965,
2026-09-13 18:23:58.348439,1920,0.000378303866,
2026-09-13 18:23:58.407377,1921,0.000371618094,
2026-09-13 18:23:58.454384,1922,0.000369006373,
2026-09-13 18:23:58.549028,1923,0.000375775823,
2026-09-13 18:23:58.607604,1924,0.000372445088,
2026-09-13 18:23:58.654989,1925,0.000369813794,
2026-09-13 18:23:58.711304,1926,0.000370654643,
2026-09-13 18:23:58.758803,1927,0.000379092044,
2026-09-13 18:23:58.815777,1928,0.000869801609,
2026-09-13 18:23:58.863848,1929,0.000375553378,
2026-09-13 18:23:58.959007,1930,0.000371466572,
2026-09-13 18:23:59.017377,1931,0.000364012084,
2026-09-13 18:23:59.063535,1932,0.00037920838,
2026-09-13 18:23:59.120673,1933,0.000371414012,
2026-09-13 18:23:59.168818,1934,0.000370820349,
2026-09-13 18:23:59.263415,1935,0.00037581024,
2026-09-13 18:23:59.322766,1936,0.000871672214,
2026-09-13 18:23:59.371042,1937,0.000374661509,
2026-09-13 18:23:59.466385,1938,0.000379147463,
2026-09-13 18:23:59.526139,1939,0.000370925359,
2026-09-13 18:23:59.574071,1940,0.000374509987,
2026-09-13 18:23:59.629447,1941,0.000384204428,
2026-09-13 18:23:59.677523,1942,0.000374845469,
2026-09-13 18:23:59.733843,1943,0.000365361928,
2026-09-13 18:23:59.783314,1944,0.000377994554,
2026-09-13 18:23:59.877587,1945,0.000364357132,
2026-09-13 18:23:59.935573,1946,0.000365420975,
2026-09-13 18:23:59.981878,1947,0.00037620224,
2026-09-13 18:24:00.039829,1948,0.00037353708,
2026-09-13 18:24:00.086900,1949,0.000408523712,
2026-09-13 18:24:00.182098,1950,0.00038427722,
2026-09-13 18:24:00.241265,1951,0.000377605633,
2026-09-13 18:24:00.289846,1952,0.000369199679,
2026-09-13 18:24:00.384634,1953,0.000375911841,
2026-09-13 18:24:00.443810,1954,0.000370820459,
2026-09-13 18:24:00.490236,1955,0.000378974609,
2026-09-13 18:24:00.551477,1956,0.000376167383,
2026-09-13 18:24:00.647161,1957,0.000365703677,
2026-09-13 18:24:00.694871,1958,0.000375625291,
2026-09-13 18:24:00.749921,1959,0.00037873611,
2026-09-13 18:24:00.798524,1960,0.000365427133,
2026-09-13 18:24:00.853706,1961,0.000874223567,
2026-09-13 18:24:00.902930,1962,0.000383149382,
2026-09-13 18:24:00.959830,1963,0.000370888193,
2026-09-13 18:24:01.007878,1964,0.000375886331,
2026-09-13 18:24:01.103217,1965,0.000419948781,
2026-09-13 18:24:01.161826,1966,0.000365634404,
2026-09-13 18:24:01.209935,1967,0.00037766457,
2026-09-13 18:24:01.305994,1968,0.000365167412,
2026-09-13 18:24:01.362832,1969,0.000863921829,
2026-09-13 18:24:01.409680,1970,0.000375755261,
2026-09-13 18:24:01.465053,1971,0.000377522945,
2026-09-13 18:24:01.512750,1972,0.00037081716,
2026-09-13 18:24:01.567383,1973,0.000375764497,
2026-09-13 18:24:01.614967,1974,0.000377442455,
2026-09-13 18:24:01.669614,1975,0.000365471556,
2026-09-13 18:24:01.718567,1976,0.000371019263,


==> measurments/Connected.csv <==
Address,USB0::0x2A8D::0x0101::MY59028205::0::INSTR
ApertureEnable,0
ApertureSize,0.1
AutoRange,On
AutoZero,On
Firmware Version,A.03.02-03.15-03.02-00.52-05-02
Measurement,DC Current
Model,34465A
NPLC,1.0
NullState,Off
NullValue(ADC),0.0
PreTriggerCount,0
Range(ADC),0.01
Sample Count,1971
Serial Number,MY59028205
Start Time,2026-09-13 18:24:49.572726
Stop Time,2026-09-13 18:26:49.258357
TriggerAutoDelay,1
TriggerCount,1
TriggerDelay,0.0
TriggerLevel,0.0
TriggerSlope,Negative
TriggerSource,Immediate

Time Stamp(s),Records,DC Current (ADC),
2026-09-13 18:24:49.572726,1,0.000377181745,
2026-09-13 18:24:49.619871,2,0.000495561898,
2026-09-13 18:24:49.677164,3,0.00038244928,
2026-09-13 18:24:49.725624,4,0.000365627256,
2026-09-13 18:24:49.820691,5,0.000503751674,
2026-09-13 18:24:49.879382,6,0.000506807185,
2026-09-13 18:24:49.927596,7,0.00036561835,
2026-09-13 18:24:50.022726,8,0.000377987957,
2026-09-13 18:24:50.081035,9,0.00043202348,
2026-09-13 18:24:50.128661,10,0.000493578257,
2026-09-13 18:24:50.223881,11,0.000375584166,
2026-09-13 18:24:50.283092,12,0.000381153645,
2026-09-13 18:24:50.330523,13,0.000494814514,
2026-09-13 18:24:50.386718,14,0.000503404977,
2026-09-13 18:24:50.435683,15,0.00037489396,
2026-09-13 18:24:50.530485,16,0.000370755694,
2026-09-13 18:24:50.589184,17,0.000377454221,
2026-09-13 18:24:50.637273,18,0.0004986681,
2026-09-13 18:24:50.692428,19,0.000473596483,
2026-09-13 18:24:50.739789,20,0.000379057737,
2026-09-13 18:24:50.835740,21,0.000414512571,
2026-09-13 18:24:50.893548,22,0.000492012456,
2026-09-13 18:24:50.940249,23,0.000375688626,
2026-09-13 18:24:50.997355,24,0.000370778895,
2026-09-13 18:24:51.044031,25,0.000372450585,
2026-09-13 18:24:51.101253,26,0.000505278,
2026-09-13 18:24:51.150114,27,0.000510110981,
2026-09-13 18:24:51.245162,28,0.000370613408,
2026-09-13 18:24:51.302939,29,0.000377121708,
2026-09-13 18:24:51.350089,30,0.000498399582,
2026-09-13 18:24:51.405474,31,0.00049176835,
2026-09-13 18:24:51.452686,32,0.000379739696,
2026-09-13 18:24:51.547460,33,0.000369314365,
2026-09-13 18:24:51.607057,34,0.000364773983,
2026-09-13 18:24:51.654172,35,0.000508791926,
2026-09-13 18:24:51.708868,36,0.000503436315,
2026-09-13 18:24:51.756533,37,0.000364402435,
2026-09-13 18:24:51.812876,38,0.000372126319,
2026-09-13 18:24:51.860263,39,0.000498235085,
2026-09-13 18:24:51.915452,40,0.000497018291,
2026-09-13 18:24:51.963420,41,0.000371435014,
2026-09-13 18:24:52.020834,42,0.000378602401,
2026-09-13 18:24:52.068864,43,0.000498034632,
2026-09-13 18:24:52.164644,44,0.00054748612,
2026-09-13 18:24:52.223389,45,0.000503461166,
2026-09-13 18:24:52.270424,46,0.00036569532,
2026-09-13 18:24:52.327128,47,0.000374183522,
2026-09-13 18:24:52.375905,48,0.000504749433,
2026-09-13 18:24:52.471735,49,0.00036587884,
2026-09-13 18:24:52.528379,50,0.000370693458,
2026-09-13 18:24:52.574647,51,0.000375815188,
2026-09-13 18:24:52.629541,52,0.000502357188,
2026-09-13 18:24:52.678277,53,0.000496924717,
2026-09-13 18:24:52.733386,54,0.000372872494,
2026-09-13 18:24:52.781928,55,0.000376078757,
2026-09-13 18:24:52.838054,56,0.000370801766,
2026-09-13 18:24:52.884569,57,0.000500151102,
2026-09-13 18:24:52.941259,58,0.00049869405,
2026-09-13 18:24:52.989370,59,0.000370594606,
2026-09-13 18:24:53.084701,60,0.000371204762,
2026-09-13 18:24:53.144294,61,0.000497298244,
2026-09-13 18:24:53.191560,62,0.000501686445,
2026-09-13 18:24:53.286651,63,0.000370723586,
2026-09-13 18:24:53.345413,64,0.000370606921,
2026-09-13 18:24:53.393638,65,0.00049913861,
2026-09-13 18:24:53.489294,66,0.000476978789,
2026-09-13 18:24:53.549918,67,0.000366809524,
2026-09-13 18:24:53.597124,68,0.000392312725,
2026-09-13 18:24:53.652906,69,0.000496467841,
2026-09-13 18:24:53.701838,70,0.000496980135,
2026-09-13 18:24:53.798371,71,0.000376215545,
2026-09-13 18:24:53.853880,72,0.000374442803,
2026-09-13 18:24:53.900460,73,0.000502980539,
2026-09-13 18:24:53.957127,74,0.000499186331,
2026-09-13 18:24:54.006639,75,0.000370449351,
2026-09-13 18:24:54.103411,76,0.000375971768,
2026-09-13 18:24:54.162119,77,0.000411572516,
2026-09-13 18:24:54.208952,78,0.000496781881,
2026-09-13 18:24:54.264912,79,0.000413741326,
2026-09-13 18:24:54.311983,80,0.000377460708,
2026-09-13 18:24:54.406339,81,0.000503105122,
2026-09-13 18:24:54.465103,82,0.000503881205,
2026-09-13 18:24:54.513389,83,0.000372222863,
2026-09-13 18:24:54.568279,84,0.000370122336,
2026-09-13 18:24:54.614718,85,0.000376381581,
2026-09-13 18:24:54.672339,86,0.000498500744,
2026-09-13 18:24:54.719516,87,0.000503491844,
2026-09-13 18:24:54.814451,88,0.000381021476,
2026-09-13 18:24:54.875114,89,0.000379250603,
2026-09-13 18:24:54.921481,90,0.000501893275,
2026-09-13 18:24:54.976923,91,0.000503591466,
2026-09-13 18:24:55.025737,92,0.000373034132,
2026-09-13 18:24:55.080791,93,0.000365862786,
2026-09-13 18:24:55.129550,94,0.000402289428,
2026-09-13 18:24:55.184669,95,0.000514312363,
2026-09-13 18:24:55.233087,96,0.000474761047,
2026-09-13 18:24:55.328876,97,0.000379052789,
2026-09-13 18:24:55.387697,98,0.000381485938,
2026-09-13 18:24:55.436632,99,0.000494330589,
2026-09-13 18:24:55.531649,100,0.000380682146,
2026-09-13 18:24:55.588396,101,0.000376637343,
2026-09-13 18:24:55.637172,102,0.000364214627,
2026-09-13 18:24:55.733121,103,0.00047504254,
2026-09-13 18:24:55.791001,104,0.000508323505,
2026-09-13 18:24:55.839429,105,0.000369524715,
2026-09-13 18:24:55.936070,106,0.00039507201,
2026-09-13 18:24:55.994296,107,0.000501740874,
2026-09-13 18:24:56.041122,108,0.000371500989,
2026-09-13 18:24:56.097156,109,0.000376195972,
2026-09-13 18:24:56.144411,110,0.000370702584,
2026-09-13 18:24:56.201137,111,0.000496895138,
2026-09-13 18:24:56.248230,112,0.00050316164,
2026-09-13 18:24:56.345370,113,0.000365652327,
2026-09-13 18:24:56.402092,114,0.000370846849,
2026-09-13 18:24:56.451245,115,0.00050676936,
2026-09-13 18:24:56.547768,116,0.00049184686,
2026-09-13 18:24:56.605051,117,0.000375160169,
2026-09-13 18:24:56.652188,118,0.000372852042,
2026-09-13 18:24:56.707397,119,0.000378782403,
2026-09-13 18:24:56.754474,120,0.000503732432,
2026-09-13 18:24:56.810349,121,0.000510377519,
2026-09-13 18:24:56.858533,122,0.000367619694,
2026-09-13 18:24:56.915177,123,0.000365462099,
2026-09-13 18:24:56.962766,124,0.000503435435,
2026-09-13 18:24:57.058870,125,0.000484339152,
2026-09-13 18:24:57.117897,126,0.00036572248,
2026-09-13 18:24:57.165747,127,0.000426627625,
2026-09-13 18:24:57.262467,128,0.000492065346,
2026-09-13 18:24:57.319301,129,0.000493955303,
2026-09-13 18:24:57.368372,130,0.000377610141,
2026-09-13 18:24:57.463325,131,0.000365678717,
2026-09-13 18:24:57.522618,132,0.000502406009,
2026-09-13 18:24:57.570833,133,0.000482877372,
2026-09-13 18:24:57.666464,134,0.000364043862,
2026-09-13 18:24:57.726128,135,0.000379308111,
2026-09-13 18:24:57.772880,136,0.000493337009,
2026-09-13 18:24:57.869096,137,0.000435548402,
2026-09-13 18:24:57.927793,138,0.000375674442,
2026-09-13 18:24:57.975747,139,0.000392487778,
2026-09-13 18:24:58.070852,140,0.000501824992,
2026-09-13 18:24:58.131058,141,0.000503221017,
2026-09-13 18:24:58.177869,142,0.000389186402,
2026-09-13 18:24:58.233107,143,0.000375629469,
2026-09-13 18:24:58.280580,144,0.000505185526,
2026-09-13 18:24:58.375979,145,0.000493510303,
2026-09-13 18:24:58.434122,146,0.00036608831,
2026-09-13 18:24:58.482344,147,0.00037714161,
2026-09-13 18:24:58.577707,148,0.000491728655,
2026-09-13 18:24:58.636114,149,0.000503561887,
2026-09-13 18:24:58.684646,150,0.000370767789,
2026-09-13 18:24:58.779634,151,0.000366011999,
2026-09-13 18:24:58.839617,152,0.000506785963,
2026-09-13 18:24:58.886934,153,0.000472576293,
2026-09-13 18:24:58.941862,154,0.000364199782,
2026-09-13 18:24:58.989125,155,0.000383198093,
2026-09-13 18:24:59.046645,156,0.00038215943,
2026-09-13 18:24:59.092521,157,0.000493483034,
2026-09-13 18:24:59.147807,158,0.000500771265,
2026-09-13 18:24:59.196182,159,0.000380943406,
2026-09-13 18:24:59.251730,160,0.000364107638,
2026-09-13 18:24:59.301263,161,0.000501663353,
2026-09-13 18:24:59.395043,162,0.0005157847,
2026-09-13 18:24:59.455820,163,0.000370004241,
2026-09-13 18:24:59.503914,164,0.000376095031,
2026-09-13 18:24:59.599152,165,0.000501106417,
2026-09-13 18:24:59.657576,166,0.000497353992,
2026-09-13 18:24:59.704574,167,0.000378150145,
2026-09-13 18:24:59.759437,168,0.000376586983,
2026-09-13 18:24:59.809091,169,0.00049255147,
2026-09-13 18:24:59.905752,170,0.000503238611,
2026-09-13 18:24:59.965187,171,0.000370711601,
2026-09-13 18:25:00.013608,172,0.000372512492,
2026-09-13 18:25:00.110131,173,0.000507275496,
2026-09-13 18:25:00.166672,174,0.000498441146,
2026-09-13 18:25:00.213463,175,0.000370835853,
2026-09-13 18:25:00.268945,176,0.000377726147,
2026-09-13 18:25:00.317525,177,0.000496879414,
2026-09-13 18:25:00.414188,178,0.000505381911,
2026-09-13 18:25:00.473103,179,0.00038059176,
2026-09-13 18:25:00.519871,180,0.000365635943,
2026-09-13 18:25:00.574655,181,0.000383592622,
2026-09-13 18:25:00.621543,182,0.000503112929,
2026-09-13 18:25:00.678691,183,0.000496701502,
2026-09-13 18:25:00.724856,184,0.000375734699,
2026-09-13 18:25:00.780720,185,0.000376849452,
2026-09-13 18:25:00.827866,186,0.000498376161,
2026-09-13 18:25:00.885151,187,0.000496850055,
2026-09-13 18:25:00.931613,188,0.000372459712,
2026-09-13 18:25:00.986749,189,0.000382583318,
2026-09-13 18:25:01.033761,190,0.000385598255,
2026-09-13 18:25:01.090906,191,0.000494583822,
2026-09-13 18:25:01.139776,192,0.000505290975,
2026-09-13 18:25:01.234364,193,0.000364265207,
2026-09-13 18:25:01.294210,194,0.000372314238,
2026-09-13 18:25:01.341916,195,0.000495892871,
2026-09-13 18:25:01.439187,196,0.000469328026,
2026-09-13 18:25:01.496170,197,0.000372088604,
2026-09-13 18:25:01.544277,198,0.000369677447,
2026-09-13 18:25:01.639588,199,0.000498794001,
2026-09-13 18:25:01.697707,200,0.000501313797,
2026-09-13 18:25:01.744741,201,0.00037588853,
2026-09-13 18:25:01.800259,202,0.000374793459,
2026-09-13 18:25:01.847801,203,0.000501704038,
2026-09-13 18:25:01.904387,204,0.000504948237,
2026-09-13 18:25:01.951331,205,0.000365767123,
2026-09-13 18:25:02.006759,206,0.000373396334,
2026-09-13 18:25:02.055767,207,0.000381451301,
2026-09-13 18:25:02.110229,208,0.000502999012,
2026-09-13 18:25:02.158639,209,0.000500570482,
2026-09-13 18:25:02.213648,210,0.000370802646,
2026-09-13 18:25:02.260908,211,0.000375737668,
2026-09-13 18:25:02.318597,212,0.000375750863,
2026-09-13 18:25:02.364765,213,0.000498491837,
2026-09-13 18:25:02.419587,214,0.000496956604,
2026-09-13 18:25:02.467884,215,0.000370648705,
2026-09-13 18:25:02.524825,216,0.000370879067,
2026-09-13 18:25:02.572911,217,0.000502291433,
2026-09-13 18:25:02.667411,218,0.000502863104,
2026-09-13 18:25:02.727167,219,0.000378833973,
2026-09-13 18:25:02.775849,220,0.000371906734,
2026-09-13 18:25:02.871866,221,0.000505326932,
2026-09-13 18:25:02.930171,222,0.000505509682,
2026-09-13 18:25:02.976078,223,0.000369457861,
2026-09-13 18:25:03.072980,224,0.000376931811,
2026-09-13 18:25:03.129891,225,0.000506968823,
2026-09-13 18:25:03.177319,226,0.000545474989,
2026-09-13 18:25:03.273115,227,0.000373347182,
2026-09-13 18:25:03.330886,228,0.000370548643,
2026-09-13 18:25:03.378425,229,0.000498316014,
2026-09-13 18:25:03.473950,230,0.000498394744,
2026-09-13 18:25:03.533459,231,0.000424960223,
2026-09-13 18:25:03.581053,232,0.00037087148,
2026-09-13 18:25:03.636475,233,0.000397635459,
2026-09-13 18:25:03.685006,234,0.000498873831,
2026-09-13 18:25:03.739672,235,0.000503484697,
2026-09-13 18:25:03.788382,236,0.0003715232,
2026-09-13 18:25:03.843044,237,0.000372709646,
2026-09-13 18:25:03.891038,238,0.00049710021,
2026-09-13 18:25:03.947856,239,0.000498757605,
2026-09-13 18:25:03.997140,240,0.000377410018,
2026-09-13 18:25:04.092570,241,0.000374963564,
2026-09-13 18:25:04.151115,242,0.000511215508,
2026-09-13 18:25:04.197402,243,0.000499027772,
2026-09-13 18:25:04.253281,244,0.000374612358,
2026-09-13 18:25:04.300107,245,0.000378186431,
2026-09-13 18:25:04.358046,246,0.000370825297,
2026-09-13 18:25:04.406828,247,0.000502113301,
2026-09-13 18:25:04.501823,248,0.000374246308,
2026-09-13 18:25:04.558782,249,0.000374075874,
2026-09-13 18:25:04.607072,250,0.000400052444,
2026-09-13 18:25:04.702153,251,0.000507235032,
2026-09-13 18:25:04.759714,252,0.0005065865,
2026-09-13 18:25:04.806993,253,0.000372718113,
2026-09-13 18:25:04.861794,254,0.000380448815,
2026-09-13 18:25:04.911050,255,0.000499902157,
2026-09-13 18:25:04.966541,256,0.000461576322,
2026-09-13 18:25:05.013090,257,0.000384245442,
2026-09-13 18:25:05.069806,258,0.00037625381,
2026-09-13 18:25:05.118425,259,0.000493588153,
2026-09-13 18:25:05.215069,260,0.000503361434,
2026-09-13 18:25:05.273456,261,0.000485565733,
2026-09-13 18:25:05.320304,262,0.000368981743,
2026-09-13 18:25:05.413921,263,0.000505260847,
2026-09-13 18:25:05.473041,264,0.000498516578,
2026-09-13 18:25:05.519833,265,0.000369138543,
2026-09-13 18:25:05.574830,266,0.000375056918,
2026-09-13 18:25:05.621291,267,0.000375977156,
2026-09-13 18:25:05.678908,268,0.000406242635,
2026-09-13 18:25:05.726787,269,0.000505186515,
2026-09-13 18:25:05.822334,270,0.000374793569,
2026-09-13 18:25:05.881964,271,0.000365533132,
2026-09-13 18:25:05.930175,272,0.000505516169,
2026-09-13 18:25:06.027243,273,0.000491875998,
2026-09-13 18:25:06.084078,274,0.000364850953,
2026-09-13 18:25:06.132394,275,0.000377418924,
2026-09-13 18:25:06.228278,276,0.000493097521,
2026-09-13 18:25:06.286502,277,0.000494881259,
2026-09-13 18:25:06.333078,278,0.000375935042,
2026-09-13 18:25:06.388801,279,0.000365639242,
2026-09-13 18:25:06.435672,280,0.000503348019,
2026-09-13 18:25:06.492074,281,0.000508660636,
2026-09-13 18:25:06.539447,282,0.000365687293,
2026-09-13 18:25:06.595630,283,0.000364789267,
2026-09-13 18:25:06.644100,284,0.000375720624,
2026-09-13 18:25:06.739849,285,0.000493542081,
2026-09-13 18:25:06.798521,286,0.000493583975,
2026-09-13 18:25:06.845374,287,0.000377802238,
2026-09-13 18:25:06.900148,288,0.000380974744,
2026-09-13 18:25:06.947318,289,0.000492369929,
2026-09-13 18:25:07.004450,290,0.000501334469,
2026-09-13 18:25:07.053563,291,0.000375780881,
2026-09-13 18:25:07.148489,292,0.00036574909,
2026-09-13 18:25:07.207200,293,0.000375745914,
2026-09-13 18:25:07.254196,294,0.000493408152,
2026-09-13 18:25:07.309298,295,0.000493293686,
2026-09-13 18:25:07.355734,296,0.000375974517,
2026-09-13 18:25:07.413512,297,0.000377801798,
2026-09-13 18:25:07.459754,298,0.00049343916,
2026-09-13 18:25:07.514879,299,0.000491783744,
2026-09-13 18:25:07.561690,300,0.000384353971,
2026-09-13 18:25:07.618488,301,0.000379445009,
2026-09-13 18:25:07.666723,302,0.0003894249,
2026-09-13 18:25:07.761957,303,0.000501754948,
2026-09-13 18:25:07.820990,304,0.000491839932,
2026-09-13 18:25:07.869489,305,0.000370230205,
2026-09-13 18:25:07.964929,306,0.000507118476,
2026-09-13 18:25:08.022439,307,0.000493011424,
2026-09-13 18:25:08.071097,308,0.000376127578,
2026-09-13 18:25:08.167911,309,0.000370603402,
2026-09-13 18:25:08.223975,310,0.000365364787,
2026-09-13 18:25:08.270894,311,0.000506469065,
2026-09-13 18:25:08.327853,312,0.0005035808,
2026-09-13 18:25:08.375612,313,0.000370899629,
2026-09-13 18:25:08.470550,314,0.000381049405,
2026-09-13 18:25:08.529101,315,0.000511889111,
2026-09-13 18:25:08.576100,316,0.000491910745,
2026-09-13 18:25:08.630604,317,0.000371875286,
2026-09-13 18:25:08.678975,318,0.000378409205,
2026-09-13 18:25:08.736208,319,0.000365761295,
2026-09-13 18:25:08.783303,320,0.0005040512,
2026-09-13 18:25:08.838648,321,0.000512115074,
2026-09-13 18:25:08.887069,322,0.000365735785,
2026-09-13 18:25:08.983061,323,0.000390872386,
2026-09-13 18:25:09.042065,324,0.000503479748,
2026-09-13 18:25:09.089170,325,0.000412174096,
2026-09-13 18:25:09.143623,326,0.000366380028,
2026-09-13 18:25:09.192619,327,0.000400206715,
2026-09-13 18:25:09.246927,328,0.000478656857,
2026-09-13 18:25:09.293913,329,0.000493549888,
2026-09-13 18:25:09.351266,330,0.000498516248,
2026-09-13 18:25:09.400467,331,0.000369142831,
2026-09-13 18:25:09.495095,332,0.000499193039,
2026-09-13 18:25:09.554731,333,0.000505538491,
2026-09-13 18:25:09.601300,334,0.000370647495,
2026-09-13 18:25:09.698373,335,0.000374217059,
2026-09-13 18:25:09.755833,336,0.000375844877,
2026-09-13 18:25:09.804789,337,0.000493399905,
2026-09-13 18:25:09.899898,338,0.000371750043,
2026-09-13 18:25:09.961145,339,0.00037761201,
2026-09-13 18:25:10.009404,340,0.000493523938,
2026-09-13 18:25:10.105339,341,0.000505153748,
2026-09-13 18:25:10.162309,342,0.000369214194,
2026-09-13 18:25:10.209199,343,0.000368411281,
2026-09-13 18:25:10.264100,344,0.000373446804,
2026-09-13 18:25:10.311120,345,0.000496947148,
2026-09-13 18:25:10.367765,346,0.000498359338,
2026-09-13 18:25:10.415083,347,0.000373948872,
2026-09-13 18:25:10.512690,348,0.000370716109,
2026-09-13 18:25:10.571761,349,0.000491997832,
2026-09-13 18:25:10.617966,350,0.000477135589,
2026-09-13 18:25:10.673546,351,0.000383957902,
2026-09-13 18:25:10.722404,352,0.000368813947,
2026-09-13 18:25:10.776934,353,0.0004953212,
2026-09-13 18:25:10.824197,354,0.00050580074,
2026-09-13 18:25:10.881987,355,0.000496720525,
2026-09-13 18:25:10.929948,356,0.000372661375,
2026-09-13 18:25:11.025534,357,0.000497089544,
2026-09-13 18:25:11.084428,358,0.000498224749,
2026-09-13 18:25:11.130270,359,0.000377726587,
2026-09-13 18:25:11.186236,360,0.000428382554,
2026-09-13 18:25:11.232416,361,0.000369845792,
2026-09-13 18:25:11.289109,362,0.000493460822,
2026-09-13 18:25:11.337562,363,0.000503754753,
2026-09-13 18:25:11.433099,364,0.000416674674,
2026-09-13 18:25:11.491463,365,0.000415107883,
2026-09-13 18:25:11.539647,366,0.000553525119,
2026-09-13 18:25:11.635339,367,0.000539158896,
2026-09-13 18:25:11.692440,368,0.000419836844,
2026-09-13 18:25:11.740192,369,0.000416592095,
2026-09-13 18:25:11.836509,370,0.000541620964,
2026-09-13 18:25:11.895492,371,0.000544357157,
2026-09-13 18:25:11.943235,372,0.000415633922,
2026-09-13 18:25:12.039405,373,0.000418220462,
2026-09-13 18:25:12.098013,374,0.000442980898,
2026-09-13 18:25:12.143992,375,0.000544181444,
2026-09-13 18:25:12.201657,376,0.000447484554,
2026-09-13 18:25:12.249728,377,0.000373973943,
2026-09-13 18:25:12.345894,378,0.000494866634,
2026-09-13 18:25:12.406102,379,0.000501784967,
2026-09-13 18:25:12.454154,380,0.000369071358,
2026-09-13 18:25:12.549761,381,0.000370673665,
2026-09-13 18:25:12.609186,382,0.000494862566,
2026-09-13 18:25:12.655016,383,0.000498698668,
2026-09-13 18:25:12.750720,384,0.00037275264,
2026-09-13 18:25:12.809697,385,0.000373877839,
2026-09-13 18:25:12.858218,386,0.000498384188,
2026-09-13 18:25:12.953259,387,0.000500712987,
2026-09-13 18:25:13.012432,388,0.000371006398,
2026-09-13 18:25:13.060180,389,0.000370475851,
2026-09-13 18:25:13.157313,390,0.000498629944,
2026-09-13 18:25:13.215084,391,0.000506923191,
2026-09-13 18:25:13.262061,392,0.000371873966,
2026-09-13 18:25:13.358152,393,0.0003731707,
2026-09-13 18:25:13.417632,394,0.00049357166,
2026-09-13 18:25:13.466535,395,0.000503692517,
2026-09-13 18:25:13.561808,396,0.000369129526,
2026-09-13 18:25:13.618987,397,0.000370959776,
2026-09-13 18:25:13.667103,398,0.000510500562,
2026-09-13 18:25:13.762799,399,0.000492154082,
2026-09-13 18:25:13.822091,400,0.000369516138,
2026-09-13 18:25:13.870350,401,0.000377328869,
2026-09-13 18:25:13.967141,402,0.000496809261,
2026-09-13 18:25:14.024393,403,0.000497559064,
2026-09-13 18:25:14.071247,404,0.000379137567,
2026-09-13 18:25:14.125512,405,0.000370880606,
2026-09-13 18:25:14.172643,406,0.000498344164,
2026-09-13 18:25:14.230529,407,0.000505934559,
2026-09-13 18:25:14.278261,408,0.000364615753,
2026-09-13 18:25:14.375207,409,0.000375932513,
2026-09-13 18:25:14.434029,410,0.000375668064,
2026-09-13 18:25:14.481573,411,0.000493669742,
2026-09-13 18:25:14.578979,412,0.000376843075,
2026-09-13 18:25:14.635627,413,0.000373297921,
2026-09-13 18:25:14.684395,414,0.000498524824,
2026-09-13 18:25:14.778919,415,0.000505237206,
2026-09-13 18:25:14.836233,416,0.000476658701,
2026-09-13 18:25:14.884133,417,0.000375937351,
2026-09-13 18:25:14.938462,418,0.000382920999,
2026-09-13 18:25:14.985712,419,0.000498424323,
2026-09-13 18:25:15.040175,420,0.000493561544,
2026-09-13 18:25:15.089234,421,0.000383957902,
2026-09-13 18:25:15.144456,422,0.000381035111,
2026-09-13 18:25:15.192500,423,0.000540097057,
2026-09-13 18:25:15.248477,424,0.000491775717,
2026-09-13 18:25:15.296766,425,0.000375708969,
2026-09-13 18:25:15.392252,426,0.000365857398,
2026-09-13 18:25:15.448967,427,0.000364142824,
2026-09-13 18:25:15.497113,428,0.000510539047,
2026-09-13 18:25:15.592622,429,0.00036548651,
2026-09-13 18:25:15.651764,430,0.000370623195,
2026-09-13 18:25:15.700069,431,0.000400758484,
2026-09-13 18:25:15.796124,432,0.000493338329,
2026-09-13 18:25:15.854379,433,0.000505033344,
2026-09-13 18:25:15.902353,434,0.000384150549,
2026-09-13 18:25:15.997510,435,0.000494102207,
2026-09-13 18:25:16.057508,436,0.000505636903,
2026-09-13 18:25:16.104243,437,0.000370466725,
2026-09-13 18:25:16.158828,438,0.00037087104,
2026-09-13 18:25:16.205638,439,0.000378503,
2026-09-13 18:25:16.260607,440,0.00050384041,
2026-09-13 18:25:16.308307,441,0.000498070038,
2026-09-13 18:25:16.364862,442,0.000494907319,
2026-09-13 18:25:16.411110,443,0.00037450218,
2026-09-13 18:25:16.468699,444,0.000364715155,
2026-09-13 18:25:16.516739,445,0.000497772272,
2026-09-13 18:25:16.611178,446,0.000480583649,
2026-09-13 18:25:16.670834,447,0.000365438678,
2026-09-13 18:25:16.717550,448,0.000377225508,
2026-09-13 18:25:16.771996,449,0.000505527165,
2026-09-13 18:25:16.820696,450,0.000493263668,
2026-09-13 18:25:16.877959,451,0.000365377982,
2026-09-13 18:25:16.925904,452,0.000379178581,
2026-09-13 18:25:17.019823,453,0.000493379343,
2026-09-13 18:25:17.080643,454,0.000491676645,
2026-09-13 18:25:17.126785,455,0.000375860051,
2026-09-13 18:25:17.181800,456,0.000369599926,
2026-09-13 18:25:17.228224,457,0.000389194758,
2026-09-13 18:25:17.285162,458,0.000501862707,
2026-09-13 18:25:17.331564,459,0.000498443675,
2026-09-13 18:25:17.389182,460,0.000365735675,
2026-09-13 18:25:17.438086,461,0.000376049508,
2026-09-13 18:25:17.492998,462,0.000504630568,
2026-09-13 18:25:17.540189,463,0.000491722167,
2026-09-13 18:25:17.597101,464,0.000497078658,
2026-09-13 18:25:17.645766,465,0.000379386182,
2026-09-13 18:25:17.740565,466,0.000493199562,
2026-09-13 18:25:17.801924,467,0.000501417488,
2026-09-13 18:25:17.848480,468,0.000369306009,
2026-09-13 18:25:17.903907,469,0.00036566904,
2026-09-13 18:25:17.951839,470,0.000401896878,
2026-09-13 18:25:18.008417,471,0.000507909733,
2026-09-13 18:25:18.055796,472,0.000473135979,
2026-09-13 18:25:18.111233,473,0.000369567379,
2026-09-13 18:25:18.159839,474,0.00037688134,
2026-09-13 18:25:18.214750,475,0.000424574931,
2026-09-13 18:25:18.261167,476,0.000502842652,
2026-09-13 18:25:18.318871,477,0.000503284023,
2026-09-13 18:25:18.366524,478,0.000370584599,
2026-09-13 18:25:18.421645,479,0.000365708185,
2026-09-13 18:25:18.469186,480,0.000507345649,
2026-09-13 18:25:18.563894,481,0.000497794264,
2026-09-13 18:25:18.624109,482,0.00036561791,
2026-09-13 18:25:18.673050,483,0.000383496739,
2026-09-13 18:25:18.767998,484,0.0004933093,
2026-09-13 18:25:18.826579,485,0.000492997899,
2026-09-13 18:25:18.873495,486,0.00038103698,
2026-09-13 18:25:18.968466,487,0.000369970814,
2026-09-13 18:25:19.028485,488,0.000503537586,
2026-09-13 18:25:19.077391,489,0.000489184338,
2026-09-13 18:25:19.171894,490,0.000371348697,
2026-09-13 18:25:19.231913,491,0.000377615309,
2026-09-13 18:25:19.280000,492,0.000503116777,
2026-09-13 18:25:19.376063,493,0.000377827418,
2026-09-13 18:25:19.433535,494,0.000372266626,
2026-09-13 18:25:19.480336,495,0.000381490556,
2026-09-13 18:25:19.535737,496,0.000491690829,
2026-09-13 18:25:19.584015,497,0.000498500964,
2026-09-13 18:25:19.638685,498,0.000370986826,
2026-09-13 18:25:19.686514,499,0.000370533689,
2026-09-13 18:25:19.743351,500,0.000376036313,
2026-09-13 18:25:19.791421,501,0.000498418055,
2026-09-13 18:25:19.887011,502,0.000366933117,
2026-09-13 18:25:19.945583,503,0.000373910607,
2026-09-13 18:25:19.991574,504,0.000495650414,
2026-09-13 18:25:20.046603,505,0.0004966286,
2026-09-13 18:25:20.095130,506,0.000505635693,
2026-09-13 18:25:20.152197,507,0.000375918988,
2026-09-13 18:25:20.198729,508,0.000417893997,
2026-09-13 18:25:20.295449,509,0.000499721167,
2026-09-13 18:25:20.352853,510,0.0005120988,
2026-09-13 18:25:20.400370,511,0.000370847949,
2026-09-13 18:25:20.455186,512,0.000372374385,
2026-09-13 18:25:20.502072,513,0.000461470983,
2026-09-13 18:25:20.558430,514,0.000496250015,
2026-09-13 18:25:20.606984,515,0.000480914843,
2026-09-13 18:25:20.702495,516,0.000372367347,
2026-09-13 18:25:20.758624,517,0.000372869745,
2026-09-13 18:25:20.807887,518,0.000501835658,
2026-09-13 18:25:20.902400,519,0.000498167901,
2026-09-13 18:25:20.961165,520,0.000369039691,
2026-09-13 18:25:21.009510,521,0.000370710721,
2026-09-13 18:25:21.063924,522,0.00050169733,
2026-09-13 18:25:21.111643,523,0.00050217004,
2026-09-13 18:25:21.206901,524,0.000431616746,
2026-09-13 18:25:21.266680,525,0.000423332956,
2026-09-13 18:25:21.314686,526,0.000556037988,
2026-09-13 18:25:21.410441,527,0.00057053616,
2026-09-13 18:25:21.468566,528,0.0004240545,
2026-09-13 18:25:21.517729,529,0.000426795971,
2026-09-13 18:25:21.611428,530,0.000538665735,
2026-09-13 18:25:21.671993,531,0.000535270344,
2026-09-13 18:25:21.718855,532,0.000408725595,
2026-09-13 18:25:21.918120,533,0.000538330143,
2026-09-13 18:25:21.973140,534,0.000535728759,
2026-09-13 18:25:22.020479,535,0.000407582473,
2026-09-13 18:25:22.076834,536,0.000407926531,
2026-09-13 18:25:22.125437,537,0.000535546338,
2026-09-13 18:25:22.222876,538,0.000474435242,
2026-09-13 18:25:22.279437,539,0.000380908879,
2026-09-13 18:25:22.328252,540,0.000376862427,
2026-09-13 18:25:22.423698,541,0.000496737018,
2026-09-13 18:25:22.482355,542,0.000506336455,
2026-09-13 18:25:22.529590,543,0.000365687733,
2026-09-13 18:25:22.624465,544,0.000372012843,
2026-09-13 18:25:22.684887,545,0.000503349228,
2026-09-13 18:25:22.732104,546,0.000459379033,
2026-09-13 18:25:22.786347,547,0.000370507959,
2026-09-13 18:25:22.834291,548,0.000377579243,
2026-09-13 18:25:22.891223,549,0.000394191027,
2026-09-13 18:25:22.939807,550,0.000496797495,
2026-09-13 18:25:23.035014,551,0.000374044536,
2026-09-13 18:25:23.093821,552,0.000369211885,
2026-09-13 18:25:23.141653,553,0.000500616334,
2026-09-13 18:25:23.236730,554,0.000502987247,
2026-09-13 18:25:23.296385,555,0.000478310049,
2026-09-13 18:25:23.344428,556,0.000378934255,
2026-09-13 18:25:23.440811,557,0.000496357774,
2026-09-13 18:25:23.499702,558,0.000498547696,
2026-09-13 18:25:23.547194,559,0.000376451295,
2026-09-13 18:25:23.642050,560,0.000365474635,
2026-09-13 18:25:23.701038,561,0.000394342329,
2026-09-13 18:25:23.749870,562,0.000505166063,
2026-09-13 18:25:23.844965,563,0.00036540932,
2026-09-13 18:25:23.903784,564,0.00036906652,
2026-09-13 18:25:23.951823,565,0.000499207993,
2026-09-13 18:25:24.046739,566,0.000492023452,
2026-09-13 18:25:24.106457,567,0.000375713807,
2026-09-13 18:25:24.155304,568,0.000368716854,
2026-09-13 18:25:24.251977,569,0.000498171749,
2026-09-13 18:25:24.309250,570,0.000505180688,
2026-09-13 18:25:24.357464,571,0.000363880355,
2026-09-13 18:25:24.453339,572,0.000379184959,
2026-09-13 18:25:24.511946,573,0.000503405197,
2026-09-13 18:25:24.559213,574,0.00047138303,
2026-09-13 18:25:24.654124,575,0.000376314947,
2026-09-13 18:25:24.714481,576,0.000377615749,
2026-09-13 18:25:24.762131,577,0.000493442899,
2026-09-13 18:25:24.856891,578,0.000485724402,
2026-09-13 18:25:24.915048,579,0.000375813868,
2026-09-13 18:25:24.962414,580,0.000365579095,
2026-09-13 18:25:25.019178,581,0.00050684798,
2026-09-13 18:25:25.066499,582,0.000496373717,
2026-09-13 18:25:25.121629,583,0.000370358196,
2026-09-13 18:25:25.168953,584,0.000377410238,
2026-09-13 18:25:25.225957,585,0.000375171384,
2026-09-13 18:25:25.274108,586,0.000498512509,
2026-09-13 18:25:25.369905,587,0.000374245539,
2026-09-13 18:25:25.428707,588,0.00037763829,
2026-09-13 18:25:25.476487,589,0.000477936632,
2026-09-13 18:25:25.572245,590,0.000507231513,
2026-09-13 18:25:25.629130,591,0.000505206308,
2026-09-13 18:25:25.675946,592,0.000365532583,
2026-09-13 18:25:25.734163,593,0.000379127231,
2026-09-13 18:25:25.779925,594,0.000496687427,
2026-09-13 18:25:25.834991,595,0.00049346753,
2026-09-13 18:25:25.881707,596,0.000382876246,
2026-09-13 18:25:25.938127,597,0.000380852141,
2026-09-13 18:25:25.987530,598,0.000493688435,
2026-09-13 18:25:26.081721,599,0.000503382546,
2026-09-13 18:25:26.142271,600,0.000506981798,
2026-09-13 18:25:26.190992,601,0.00036877854,
2026-09-13 18:25:26.286984,602,0.000512118043,
2026-09-13 18:25:26.343851,603,0.000508686146,
2026-09-13 18:25:26.390696,604,0.000365581624,
2026-09-13 18:25:26.445562,605,0.000373917644,
2026-09-13 18:25:26.494187,606,0.000382426188,
2026-09-13 18:25:26.548520,607,0.000498611251,
2026-09-13 18:25:26.595514,608,0.000501472467,
2026-09-13 18:25:26.652756,609,0.000378105941,
2026-09-13 18:25:26.699704,610,0.000364578807,
2026-09-13 18:25:26.754467,611,0.000365469797,
2026-09-13 18:25:26.802186,612,0.000505376303,
2026-09-13 18:25:26.858986,613,0.000506217481,
2026-09-13 18:25:26.905908,614,0.000365648588,
2026-09-13 18:25:26.960749,615,0.000371487244,
2026-09-13 18:25:27.008733,616,0.000512108257,
2026-09-13 18:25:27.066386,617,0.000502066129,
2026-09-13 18:25:27.114251,618,0.000372173162,
2026-09-13 18:25:27.208943,619,0.000418340646,
2026-09-13 18:25:27.268097,620,0.000370830135,
2026-09-13 18:25:27.315016,621,0.000500232691,
2026-09-13 18:25:27.411328,622,0.000370506749,
2026-09-13 18:25:27.469923,623,0.000364865798,
2026-09-13 18:25:27.517862,624,0.000505242814,
2026-09-13 18:25:27.613667,625,0.000496721514,
2026-09-13 18:25:27.672741,626,0.000481979785,
2026-09-13 18:25:27.719340,627,0.000378906875,
2026-09-13 18:25:27.814415,628,0.000493117314,
2026-09-13 18:25:27.873622,629,0.000493688655,
2026-09-13 18:25:27.921980,630,0.000377006032,
2026-09-13 18:25:28.019108,631,0.00036551323,
2026-09-13 18:25:28.076233,632,0.000384612592,
2026-09-13 18:25:28.122602,633,0.000497823073,
2026-09-13 18:25:28.178178,634,0.000497147931,
2026-09-13 18:25:28.227218,635,0.000370900179,
2026-09-13 18:25:28.282115,636,0.000383957243,
2026-09-13 18:25:28.328749,637,0.000496789908,
2026-09-13 18:25:28.386520,638,0.000493688985,
2026-09-13 18:25:28.434814,639,0.000384646349,
2026-09-13 18:25:28.529973,640,0.000370971761,
2026-09-13 18:25:28.589084,641,0.000408537677,
2026-09-13 18:25:28.637685,642,0.000517976821,
2026-09-13 18:25:28.731911,643,0.000365634514,
2026-09-13 18:25:28.792229,644,0.000372337549,
2026-09-13 18:25:28.838800,645,0.000503851846,
2026-09-13 18:25:28.934013,646,0.00050271708,
2026-09-13 18:25:28.992519,647,0.000377676556,
2026-09-13 18:25:29.038969,648,0.000370727105,
2026-09-13 18:25:29.133468,649,0.000507182252,
2026-09-13 18:25:29.194748,650,0.000503984455,
2026-09-13 18:25:29.242691,651,0.000370577782,
2026-09-13 18:25:29.297521,652,0.000366952909,
2026-09-13 18:25:29.344875,653,0.00049882468,
2026-09-13 18:25:29.402674,654,0.000498461928,
2026-09-13 18:25:29.448962,655,0.000375800124,
2026-09-13 18:25:29.504057,656,0.0003762813,
2026-09-13 18:25:29.552306,657,0.000370618576,
2026-09-13 18:25:29.608390,658,0.000496901735,
2026-09-13 18:25:29.654560,659,0.000498795211,
2026-09-13 18:25:29.712089,660,0.000483921532,
2026-09-13 18:25:29.759169,661,0.000369244322,
2026-09-13 18:25:29.813769,662,0.000370848828,
2026-09-13 18:25:29.860993,663,0.000500449308,
2026-09-13 18:25:29.918825,664,0.000495291182,
2026-09-13 18:25:29.964863,665,0.000374840411,
2026-09-13 18:25:30.020390,666,0.000377674686,
2026-09-13 18:25:30.067550,667,0.000496884142,
2026-09-13 18:25:30.162986,668,0.000498612571,
2026-09-13 18:25:30.221978,669,0.000546233919,
2026-09-13 18:25:30.269778,670,0.000369043429,
2026-09-13 18:25:30.366536,671,0.000498407059,
2026-09-13 18:25:30.425406,672,0.000469855714,
2026-09-13 18:25:30.471410,673,0.000369348342,
2026-09-13 18:25:30.528403,674,0.000369936397,
2026-09-13 18:25:30.577051,675,0.000458977027,
2026-09-13 18:25:30.671371,676,0.00049688898,
2026-09-13 18:25:30.729962,677,0.000499437805,
2026-09-13 18:25:30.779007,678,0.000377520635,
2026-09-13 18:25:30.875452,679,0.000497313528,
2026-09-13 18:25:30.933381,680,0.000500067754,
2026-09-13 18:25:30.981446,681,0.000370815951,
2026-09-13 18:25:31.076509,682,0.000378583819,
2026-09-13 18:25:31.135083,683,0.00037774418,
2026-09-13 18:25:31.182373,684,0.000498495026,
2026-09-13 18:25:31.239652,685,0.000498287315,
2026-09-13 18:25:31.287908,686,0.000373976911,
2026-09-13 18:25:31.384995,687,0.000496937142,
2026-09-13 18:25:31.440639,688,0.000498426302,
2026-09-13 18:25:31.488739,689,0.000463068341,
2026-09-13 18:25:31.544551,690,0.000365593389,
2026-09-13 18:25:31.593048,691,0.000377319412,
2026-09-13 18:25:31.688889,692,0.000502581722,
2026-09-13 18:25:31.745908,693,0.000493509973,
2026-09-13 18:25:31.794260,694,0.000375797265,
2026-09-13 18:25:31.890312,695,0.000382252125,
2026-09-13 18:25:31.947793,696,0.000498998523,
2026-09-13 18:25:31.995616,697,0.000507053381,
2026-09-13 18:25:32.090950,698,0.000370627373,
2026-09-13 18:25:32.151407,699,0.000375844547,
2026-09-13 18:25:32.198925,700,0.00052728311,
2026-09-13 18:25:32.253921,701,0.000501806959,
2026-09-13 18:25:32.302952,702,0.000370771968,
2026-09-13 18:25:32.357898,703,0.000375735688,
2026-09-13 18:25:32.405328,704,0.000512038983,
2026-09-13 18:25:32.461228,705,0.000498675687,
2026-09-13 18:25:32.508298,706,0.000376807008,
2026-09-13 18:25:32.604072,707,0.000377082453,
2026-09-13 18:25:32.662844,708,0.000365766243,
2026-09-13 18:25:32.710663,709,0.000505239295,
2026-09-13 18:25:32.806735,710,0.000389047195,
2026-09-13 18:25:32.866515,711,0.000364551208,
2026-09-13 18:25:32.912874,712,0.000503523842,
2026-09-13 18:25:32.968488,713,0.000506719989,
2026-09-13 18:25:33.015268,714,0.000503523842,
2026-09-13 18:25:33.110749,715,0.000382896698,
2026-09-13 18:25:33.170328,716,0.000377642469,
2026-09-13 18:25:33.218999,717,0.000550537892,
2026-09-13 18:25:33.276623,718,0.000510780955,
2026-09-13 18:25:33.322986,719,0.000365589211,
2026-09-13 18:25:33.377531,720,0.000365657165,
2026-09-13 18:25:33.425925,721,0.000506007241,
2026-09-13 18:25:33.480764,722,0.000498505692,
2026-09-13 18:25:33.529525,723,0.000444040342,
2026-09-13 18:25:33.584421,724,0.000378001371,
2026-09-13 18:25:33.633313,725,0.000374233003,
2026-09-13 18:25:33.687539,726,0.000493549118,
2026-09-13 18:25:33.736381,727,0.000510194329,
2026-09-13 18:25:33.831805,728,0.000375126412,
2026-09-13 18:25:33.891052,729,0.000365895884,
2026-09-13 18:25:33.939549,730,0.000509498186,
2026-09-13 18:25:34.036727,731,0.000498783995,
2026-09-13 18:25:34.091082,732,0.000365156197,
2026-09-13 18:25:34.140622,733,0.000377217701,
2026-09-13 18:25:34.194709,734,0.000396738972,
2026-09-13 18:25:34.243761,735,0.000493351524,
2026-09-13 18:25:34.298013,736,0.00050530516,
2026-09-13 18:25:34.347808,737,0.000380927352,
2026-09-13 18:25:34.403003,738,0.000366010899,
2026-09-13 18:25:34.451637,739,0.000505937528,
2026-09-13 18:25:34.546896,740,0.000484891361,
2026-09-13 18:25:34.605343,741,0.000370175006,
2026-09-13 18:25:34.653393,742,0.000377340084,
2026-09-13 18:25:34.750022,743,0.000493326893,
2026-09-13 18:25:34.807072,744,0.000497895095,
2026-09-13 18:25:34.856261,745,0.000377666879,
2026-09-13 18:25:34.951448,746,0.000364905602,
2026-09-13 18:25:35.009986,747,0.000493135347,
2026-09-13 18:25:35.057691,748,0.000488483137,
2026-09-13 18:25:35.153346,749,0.000365716542,
2026-09-13 18:25:35.211710,750,0.00037016522,
2026-09-13 18:25:35.259916,751,0.000506855347,
2026-09-13 18:25:35.356994,752,0.000466719274,
2026-09-13 18:25:35.416427,753,0.000372546359,
2026-09-13 18:25:35.464152,754,0.000499690818,
2026-09-13 18:25:35.518501,755,0.000491657512,
2026-09-13 18:25:35.566462,756,0.000512191605,
2026-09-13 18:25:35.622414,757,0.000380950663,
2026-09-13 18:25:35.670962,758,0.000365645399,
2026-09-13 18:25:35.766654,759,0.000502867503,
2026-09-13 18:25:35.824761,760,0.000506783874,
2026-09-13 18:25:35.871298,761,0.000364305342,
2026-09-13 18:25:35.926227,762,0.000370671686,
2026-09-13 18:25:35.975957,763,0.000512180609,
2026-09-13 18:25:36.071461,764,0.000491896011,
2026-09-13 18:25:36.131415,765,0.000501839506,
2026-09-13 18:25:36.180493,766,0.000371531557,
2026-09-13 18:25:36.275141,767,0.000501770123,
2026-09-13 18:25:36.334656,768,0.000503902757,
2026-09-13 18:25:36.382216,769,0.000375510385,
2026-09-13 18:25:36.477531,770,0.000370794729,
2026-09-13 18:25:36.534692,771,0.000399018729,
2026-09-13 18:25:36.581536,772,0.0004969952,
2026-09-13 18:25:36.678809,773,0.000378796147,
2026-09-13 18:25:36.737180,774,0.000377803227,
2026-09-13 18:25:36.784095,775,0.00049853703,
2026-09-13 18:25:36.839345,776,0.000504966819,
2026-09-13 18:25:36.886277,777,0.00038171685,
2026-09-13 18:25:36.942926,778,0.000370699176,
2026-09-13 18:25:36.989902,779,0.000377916154,
2026-09-13 18:25:37.046900,780,0.000505411049,
2026-09-13 18:25:37.094677,781,0.000497777001,
2026-09-13 18:25:37.190360,782,0.000370727325,
2026-09-13 18:25:37.248381,783,0.000383663215,
2026-09-13 18:25:37.297641,784,0.000498137223,
2026-09-13 18:25:37.393508,785,0.000500878914,
2026-09-13 18:25:37.452706,786,0.000377421563,
2026-09-13 18:25:37.500146,787,0.000365508282,
2026-09-13 18:25:37.595838,788,0.000498496125,
2026-09-13 18:25:37.652488,789,0.000466790417,
2026-09-13 18:25:37.701637,790,0.000370827277,
2026-09-13 18:25:37.796259,791,0.000378064267,
2026-09-13 18:25:37.855829,792,0.000480305126,
2026-09-13 18:25:37.904260,793,0.000498911327,
2026-09-13 18:25:37.960977,794,0.000372973545,
2026-09-13 18:25:38.007656,795,0.000376021029,
2026-09-13 18:25:38.062428,796,0.000389823388,
2026-09-13 18:25:38.109996,797,0.000500207511,
2026-09-13 18:25:38.166428,798,0.000501641692,
2026-09-13 18:25:38.213226,799,0.000419721498,
2026-09-13 18:25:38.270680,800,0.000372570989,
2026-09-13 18:25:38.316776,801,0.000501863917,
2026-09-13 18:25:38.371518,802,0.000501825761,
2026-09-13 18:25:38.419012,803,0.000372340078,
2026-09-13 18:25:38.476652,804,0.000372009434,
2026-09-13 18:25:38.522185,805,0.000397495592,
2026-09-13 18:25:38.579149,806,0.000500265898,
2026-09-13 18:25:38.628293,807,0.000484481768,
2026-09-13 18:25:38.725632,808,0.000374622914,
2026-09-13 18:25:38.781559,809,0.000377414966,
2026-09-13 18:25:38.829936,810,0.00050203699,
2026-09-13 18:25:38.885281,811,0.000496991571,
2026-09-13 18:25:38.933483,812,0.000370442754,
2026-09-13 18:25:39.029725,813,0.000365654306,
2026-09-13 18:25:39.085778,814,0.000496717776,
2026-09-13 18:25:39.133476,815,0.000505553555,
2026-09-13 18:25:39.189653,816,0.000479965246,
2026-09-13 18:25:39.237296,817,0.000370662779,
2026-09-13 18:25:39.292243,818,0.000370566346,
2026-09-13 18:25:39.339353,819,0.000498602895,
2026-09-13 18:25:39.396650,820,0.000493511183,
2026-09-13 18:25:39.443145,821,0.000371718595,
2026-09-13 18:25:39.499113,822,0.000375659048,
2026-09-13 18:25:39.546613,823,0.000493453345,
2026-09-13 18:25:39.601882,824,0.000498334487,
2026-09-13 18:25:39.650029,825,0.000377185923,
2026-09-13 18:25:39.705782,826,0.000379145594,
2026-09-13 18:25:39.753405,827,0.000369361647,
2026-09-13 18:25:39.810547,828,0.000500969299,
2026-09-13 18:25:39.858974,829,0.000501704478,
2026-09-13 18:25:39.954500,830,0.000370584709,
2026-09-13 18:25:40.013316,831,0.000379332962,
2026-09-13 18:25:40.061475,832,0.0004923696,
2026-09-13 18:25:40.117562,833,0.000497502985,
2026-09-13 18:25:40.166334,834,0.000382789269,
2026-09-13 18:25:40.261366,835,0.000364914729,
2026-09-13 18:25:40.319956,836,0.000397675483,
2026-09-13 18:25:40.367993,837,0.000502775358,
2026-09-13 18:25:40.464281,838,0.000369632034,
2026-09-13 18:25:40.523050,839,0.000375918219,
2026-09-13 18:25:40.571422,840,0.000504789567,
2026-09-13 18:25:40.668026,841,0.000505187725,
2026-09-13 18:25:40.723362,842,0.000379485803,
2026-09-13 18:25:40.769683,843,0.000371290859,
2026-09-13 18:25:40.826364,844,0.000369160204,
2026-09-13 18:25:40.874179,845,0.000506965855,
2026-09-13 18:25:40.969572,846,0.000374069826,
2026-09-13 18:25:41.028739,847,0.000365396894,
2026-09-13 18:25:41.075148,848,0.000503700984,
2026-09-13 18:25:41.130292,849,0.000505777209,
2026-09-13 18:25:41.178592,850,0.000477109529,
2026-09-13 18:25:41.235654,851,0.000417120333,
2026-09-13 18:25:41.282981,852,0.000372937699,
2026-09-13 18:25:41.337950,853,0.000493324804,
2026-09-13 18:25:41.384174,854,0.000502051945,
2026-09-13 18:25:41.480176,855,0.000380971005,
2026-09-13 18:25:41.539465,856,0.000369129086,
2026-09-13 18:25:41.587967,857,0.000505125709,
2026-09-13 18:25:41.683540,858,0.000508522309,
2026-09-13 18:25:41.742264,859,0.000473624412,
2026-09-13 18:25:41.788857,860,0.00037549653,
2026-09-13 18:25:41.885573,861,0.000496459705,
2026-09-13 18:25:41.944958,862,0.0004987443,
2026-09-13 18:25:41.993376,863,0.000377394294,
2026-09-13 18:25:42.088429,864,0.000370369082,
2026-09-13 18:25:42.147831,865,0.000389938514,
2026-09-13 18:25:42.193519,866,0.000504631228,
2026-09-13 18:25:42.251451,867,0.000466369168,
2026-09-13 18:25:42.298156,868,0.000365620439,
2026-09-13 18:25:42.395879,869,0.000506930778,
2026-09-13 18:25:42.452351,870,0.000494057344,
2026-09-13 18:25:42.500862,871,0.000375772304,
2026-09-13 18:25:42.597893,872,0.000378874547,
2026-09-13 18:25:42.654586,873,0.000384043999,
2026-09-13 18:25:42.703727,874,0.00050564383,
2026-09-13 18:25:42.798919,875,0.000365532802,
2026-09-13 18:25:42.857693,876,0.000365580524,
2026-09-13 18:25:42.905227,877,0.000520391717,
2026-09-13 18:25:43.001304,878,0.000493174602,
2026-09-13 18:25:43.059937,879,0.000475425083,
2026-09-13 18:25:43.105325,880,0.000384181997,
2026-09-13 18:25:43.161088,881,0.000386906864,
2026-09-13 18:25:43.208480,882,0.000492744776,
2026-09-13 18:25:43.264855,883,0.000506312265,
2026-09-13 18:25:43.312629,884,0.000374532639,
2026-09-13 18:25:43.408582,885,0.000366578062,
2026-09-13 18:25:43.467605,886,0.00050365942,
2026-09-13 18:25:43.513923,887,0.000498489638,
2026-09-13 18:25:43.568579,888,0.000369757166,
2026-09-13 18:25:43.617575,889,0.000375739647,
2026-09-13 18:25:43.673098,890,0.00039580334,
2026-09-13 18:25:43.719642,891,0.000491915803,
2026-09-13 18:25:43.777551,892,0.000493392318,
2026-09-13 18:25:43.825063,893,0.000383795494,
2026-09-13 18:25:43.879939,894,0.000369369125,
2026-09-13 18:25:43.927390,895,0.000496631789,
2026-09-13 18:25:43.985456,896,0.000506642798,
2026-09-13 18:25:44.033325,897,0.000366335935,
2026-09-13 18:25:44.128674,898,0.000373920173,
2026-09-13 18:25:44.187330,899,0.000397583229,
2026-09-13 18:25:44.235654,900,0.000514185142,
2026-09-13 18:25:44.332994,901,0.000375560855,
2026-09-13 18:25:44.389703,902,0.000377289394,
2026-09-13 18:25:44.437950,903,0.000498836335,
2026-09-13 18:25:44.534394,904,0.000506631472,
2026-09-13 18:25:44.591411,905,0.000380679397,
2026-09-13 18:25:44.639960,906,0.000372355032,
2026-09-13 18:25:44.736823,907,0.000508741455,
2026-09-13 18:25:44.795270,908,0.00049707261,
2026-09-13 18:25:44.844135,909,0.000379212118,
2026-09-13 18:25:44.940142,910,0.000386191038,
2026-09-13 18:25:44.999852,911,0.000496853244,
2026-09-13 18:25:45.047629,912,0.000422498265,
2026-09-13 18:25:45.144477,913,0.000371091286,
2026-09-13 18:25:45.200920,914,0.000364770354,
2026-09-13 18:25:45.248154,915,0.000510028513,
2026-09-13 18:25:45.303303,916,0.000509534362,
2026-09-13 18:25:45.351784,917,0.000365662113,
2026-09-13 18:25:45.406647,918,0.000373746879,
2026-09-13 18:25:45.452927,919,0.000508749152,
2026-09-13 18:25:45.511074,920,0.000503890001,
2026-09-13 18:25:45.557684,921,0.000373978121,
2026-09-13 18:25:45.615238,922,0.000370681472,
2026-09-13 18:25:45.661818,923,0.000383133218,
2026-09-13 18:25:45.716693,924,0.000491810024,
2026-09-13 18:25:45.765161,925,0.000503521422,
2026-09-13 18:25:45.861354,926,0.000375971328,
2026-09-13 18:25:45.919421,927,0.000371004529,
2026-09-13 18:25:45.966701,928,0.000506678425,
2026-09-13 18:25:46.062986,929,0.00050352912,
2026-09-13 18:25:46.121930,930,0.000380163584,
2026-09-13 18:25:46.169039,931,0.000374464465,
2026-09-13 18:25:46.263476,932,0.000493306001,
2026-09-13 18:25:46.322388,933,0.000497584024,
2026-09-13 18:25:46.369718,934,0.000370954608,
2026-09-13 18:25:46.427093,935,0.000369348013,
2026-09-13 18:25:46.473123,936,0.000499980667,
2026-09-13 18:25:46.528564,937,0.000499915022,
2026-09-13 18:25:46.576858,938,0.000473219107,
2026-09-13 18:25:46.632053,939,0.000374601033,
2026-09-13 18:25:46.679669,940,0.00037390148,
2026-09-13 18:25:46.734248,941,0.00039574913,
2026-09-13 18:25:46.783260,942,0.000498558142,
2026-09-13 18:25:46.837927,943,0.000491928558,
2026-09-13 18:25:46.886063,944,0.000369477543,
2026-09-13 18:25:46.941527,945,0.000370076044,
2026-09-13 18:25:46.990281,946,0.000501885139,
2026-09-13 18:25:47.047384,947,0.000499964943,
2026-09-13 18:25:47.096055,948,0.000374488106,
2026-09-13 18:25:47.191302,949,0.00037149824,
2026-09-13 18:25:47.250132,950,0.000519149083,
2026-09-13 18:25:47.298725,951,0.000502025665,
2026-09-13 18:25:47.395171,952,0.000378974829,
2026-09-13 18:25:47.453833,953,0.000370953618,
2026-09-13 18:25:47.501064,954,0.000503696805,
2026-09-13 18:25:47.556485,955,0.000505526395,
2026-09-13 18:25:47.604727,956,0.000370562388,
2026-09-13 18:25:47.662062,957,0.000369150528,
2026-09-13 18:25:47.708940,958,0.000500829323,
2026-09-13 18:25:47.764310,959,0.000493405623,
2026-09-13 18:25:47.811287,960,0.000370593066,
2026-09-13 18:25:47.906396,961,0.000371878034,
2026-09-13 18:25:47.965183,962,0.000376394007,
2026-09-13 18:25:48.013823,963,0.000498680195,
2026-09-13 18:25:48.107481,964,0.000372167444,
2026-09-13 18:25:48.166601,965,0.000365582064,
2026-09-13 18:25:48.214992,966,0.000400862284,
2026-09-13 18:25:48.310682,967,0.000504535564,
2026-09-13 18:25:48.369388,968,0.000497929182,
2026-09-13 18:25:48.415611,969,0.000372859519,
2026-09-13 18:25:48.470362,970,0.000371224005,
2026-09-13 18:25:48.520022,971,0.00050350185,
2026-09-13 18:25:48.574073,972,0.00050392013,
2026-09-13 18:25:48.622999,973,0.000370963185,
2026-09-13 18:25:48.677822,974,0.000365626706,
2026-09-13 18:25:48.727487,975,0.000496959573,
2026-09-13 18:25:48.784125,976,0.000498617629,
2026-09-13 18:25:48.833028,977,0.00036919748,
2026-09-13 18:25:48.927893,978,0.000376304281,
2026-09-13 18:25:48.986731,979,0.0003743456,
2026-09-13 18:25:49.033478,980,0.000503671735,
2026-09-13 18:25:49.128585,981,0.000382675793,
2026-09-13 18:25:49.188120,982,0.000375878744,
2026-09-13 18:25:49.235727,983,0.000544340224,
2026-09-13 18:25:49.290370,984,0.000502065909,
2026-09-13 18:25:49.336738,985,0.000498966855,
2026-09-13 18:25:49.394792,986,0.000365683335,
2026-09-13 18:25:49.441628,987,0.000382904615,
2026-09-13 18:25:49.497086,988,0.000406247913,
2026-09-13 18:25:49.545950,989,0.000493109836,
2026-09-13 18:25:49.599989,990,0.000487535409,
2026-09-13 18:25:49.647111,991,0.000376497917,
2026-09-13 18:25:49.705211,992,0.000374564856,
2026-09-13 18:25:49.751263,993,0.00049806586,
2026-09-13 18:25:49.806212,994,0.00050337232,
2026-09-13 18:25:49.855354,995,0.000372379003,
2026-09-13 18:25:49.910957,996,0.00036561714,
2026-09-13 18:25:49.958994,997,0.00050862512,
2026-09-13 18:25:50.014126,998,0.000510319241,
2026-09-13 18:25:50.063101,999,0.000466559835,
2026-09-13 18:25:50.118168,1000,0.000370668827,
2026-09-13 18:25:50.165238,1001,0.000379112496,
2026-09-13 18:25:50.219441,1002,0.000494457151,
2026-09-13 18:25:50.269376,1003,0.000493378024,
2026-09-13 18:25:50.364426,1004,0.0003810891,
2026-09-13 18:25:50.424520,1005,0.000379151201,
2026-09-13 18:25:50.472377,1006,0.000502179606,
2026-09-13 18:25:50.569042,1007,0.000505659554,
2026-09-13 18:25:50.627885,1008,0.000370907656,
2026-09-13 18:25:50.675434,1009,0.000375658278,
2026-09-13 18:25:50.773170,1010,0.000497061064,
2026-09-13 18:25:50.829930,1011,0.000498629174,
2026-09-13 18:25:50.878559,1012,0.000377402101,
2026-09-13 18:25:50.974289,1013,0.000370659371,
2026-09-13 18:25:51.030141,1014,0.000498595088,
2026-09-13 18:25:51.078992,1015,0.00050339607,
2026-09-13 18:25:51.175456,1016,0.000365308378,
2026-09-13 18:25:51.233421,1017,0.000400424871,
2026-09-13 18:25:51.281533,1018,0.000506675676,
2026-09-13 18:25:51.338741,1019,0.000493489081,
2026-09-13 18:25:51.387780,1020,0.00037554733,
2026-09-13 18:25:51.483792,1021,0.000374086759,
2026-09-13 18:25:51.542163,1022,0.000493276643,
2026-09-13 18:25:51.590652,1023,0.000501684465,
2026-09-13 18:25:51.685897,1024,0.000365411299,
2026-09-13 18:25:51.742530,1025,0.000365454402,
2026-09-13 18:25:51.791948,1026,0.000510303078,
2026-09-13 18:25:51.886630,1027,0.000493555606,
2026-09-13 18:25:51.945326,1028,0.000365341806,
2026-09-13 18:25:51.993865,1029,0.000384154177,
2026-09-13 18:25:52.091259,1030,0.000492226654,
2026-09-13 18:25:52.147497,1031,0.000497956562,
2026-09-13 18:25:52.195218,1032,0.000382648853,
2026-09-13 18:25:52.291412,1033,0.000370152685,
2026-09-13 18:25:52.350047,1034,0.000499732382,
2026-09-13 18:25:52.396973,1035,0.000503708021,
2026-09-13 18:25:52.453668,1036,0.00037275264,
2026-09-13 18:25:52.502558,1037,0.000379149222,
2026-09-13 18:25:52.597270,1038,0.000498242013,
2026-09-13 18:25:52.658313,1039,0.000491775167,
2026-09-13 18:25:52.704573,1040,0.000379236749,
2026-09-13 18:25:52.759821,1041,0.000376198941,
2026-09-13 18:25:52.808334,1042,0.000494052286,
2026-09-13 18:25:52.863989,1043,0.000499617366,
2026-09-13 18:25:52.910347,1044,0.000378916991,
2026-09-13 18:25:52.967081,1045,0.000364080258,
2026-09-13 18:25:53.015710,1046,0.000373856288,
2026-09-13 18:25:53.111579,1047,0.00049853703,
2026-09-13 18:25:53.168446,1048,0.000493485343,
2026-09-13 18:25:53.214705,1049,0.000370873899,
2026-09-13 18:25:53.270539,1050,0.000379117994,
2026-09-13 18:25:53.319466,1051,0.000493315018,
2026-09-13 18:25:53.373520,1052,0.000493515581,
2026-09-13 18:25:53.422063,1053,0.000379064115,
2026-09-13 18:25:53.478420,1054,0.000370118598,
2026-09-13 18:25:53.525934,1055,0.000387236078,
2026-09-13 18:25:53.583427,1056,0.000506023625,
2026-09-13 18:25:53.631656,1057,0.000491021845,
2026-09-13 18:25:53.726279,1058,0.000379196174,
2026-09-13 18:25:53.785633,1059,0.000375831352,
2026-09-13 18:25:53.833961,1060,0.000497646041,
2026-09-13 18:25:53.931154,1061,0.000424747894,
2026-09-13 18:25:53.988475,1062,0.00038294343,
2026-09-13 18:25:54.035006,1063,0.000379328893,
2026-09-13 18:25:54.130793,1064,0.00050073267,
2026-09-13 18:25:54.188918,1065,0.000503457867,
2026-09-13 18:25:54.237629,1066,0.000412280315,
2026-09-13 18:25:54.332065,1067,0.00038623711,
2026-09-13 18:25:54.391827,1068,0.00051092313,
2026-09-13 18:25:54.440690,1069,0.000474445798,
2026-09-13 18:25:54.535592,1070,0.000379065544,
2026-09-13 18:25:54.595681,1071,0.000370639139,
2026-09-13 18:25:54.642280,1072,0.000498452032,
2026-09-13 18:25:54.696422,1073,0.000501374164,
2026-09-13 18:25:54.744892,1074,0.000374119747,
2026-09-13 18:25:54.802484,1075,0.000370832445,
2026-09-13 18:25:54.850322,1076,0.000500311751,
2026-09-13 18:25:54.945165,1077,0.000496999598,
2026-09-13 18:25:55.004922,1078,0.000370464415,
2026-09-13 18:25:55.051738,1079,0.000377162173,
2026-09-13 18:25:55.105916,1080,0.000381508809,
2026-09-13 18:25:55.152921,1081,0.000502467806,
2026-09-13 18:25:55.209019,1082,0.000503828865,
2026-09-13 18:25:55.255822,1083,0.000370069886,
2026-09-13 18:25:55.351126,1084,0.000370437476,
2026-09-13 18:25:55.409471,1085,0.000500300865,
2026-09-13 18:25:55.456913,1086,0.000498261585,
2026-09-13 18:25:55.511558,1087,0.000368979544,
2026-09-13 18:25:55.560026,1088,0.000377546476,
2026-09-13 18:25:55.655733,1089,0.000497601508,
2026-09-13 18:25:55.714431,1090,0.000498866794,
2026-09-13 18:25:55.761465,1091,0.000377045507,
2026-09-13 18:25:55.857085,1092,0.000374048164,
2026-09-13 18:25:55.915661,1093,0.000372603427,
2026-09-13 18:25:55.962258,1094,0.00051157606,
2026-09-13 18:25:56.019066,1095,0.000496776713,
2026-09-13 18:25:56.067667,1096,0.00037175961,
2026-09-13 18:25:56.162174,1097,0.000416400988,
2026-09-13 18:25:56.220956,1098,0.000496398898,
2026-09-13 18:25:56.268652,1099,0.000423276877,
2026-09-13 18:25:56.364613,1100,0.000365400083,
2026-09-13 18:25:56.423547,1101,0.000370258134,
2026-09-13 18:25:56.471308,1102,0.000498447854,
2026-09-13 18:25:56.526640,1103,0.000500905413,
2026-09-13 18:25:56.574412,1104,0.000375691925,
2026-09-13 18:25:56.669411,1105,0.000378544564,
2026-09-13 18:25:56.729838,1106,0.000503656891,
2026-09-13 18:25:56.777589,1107,0.00047943206,
2026-09-13 18:25:56.873552,1108,0.000377267732,
2026-09-13 18:25:56.932377,1109,0.000370943832,
2026-09-13 18:25:56.980027,1110,0.000509937687,
2026-09-13 18:25:57.035268,1111,0.000505501765,
2026-09-13 18:25:57.084684,1112,0.00037055733,
2026-09-13 18:25:57.139759,1113,0.000370554691,
2026-09-13 18:25:57.186661,1114,0.000499866531,
2026-09-13 18:25:57.243353,1115,0.000554810197,
2026-09-13 18:25:57.290230,1116,0.000370562058,
2026-09-13 18:25:57.344823,1117,0.000375748773,
2026-09-13 18:25:57.392503,1118,0.000373838804,
2026-09-13 18:25:57.450505,1119,0.00049299669,
2026-09-13 18:25:57.496443,1120,0.000508660416,
2026-09-13 18:25:57.551816,1121,0.000378034139,
2026-09-13 18:25:57.598791,1122,0.000365645179,
2026-09-13 18:25:57.655569,1123,0.000370927668,
2026-09-13 18:25:57.704899,1124,0.000504083198,
2026-09-13 18:25:57.801996,1125,0.000368953374,
2026-09-13 18:25:57.859404,1126,0.000371835921,
2026-09-13 18:25:57.907856,1127,0.000504421538,
2026-09-13 18:25:58.002735,1128,0.000497522118,
2026-09-13 18:25:58.059554,1129,0.000505155397,
2026-09-13 18:25:58.109004,1130,0.000379266767,
2026-09-13 18:25:58.164374,1131,0.000370604832,
2026-09-13 18:25:58.210015,1132,0.000503636988,
2026-09-13 18:25:58.267415,1133,0.000506686232,
2026-09-13 18:25:58.315642,1134,0.000366883636,
2026-09-13 18:25:58.410922,1135,0.000378891701,
2026-09-13 18:25:58.470267,1136,0.000498434439,
2026-09-13 18:25:58.518556,1137,0.000498760464,
2026-09-13 18:25:58.614722,1138,0.000375742616,
2026-09-13 18:25:58.671919,1139,0.000374092587,
2026-09-13 18:25:58.719465,1140,0.000503612468,
2026-09-13 18:25:58.814712,1141,0.000505191573,
2026-09-13 18:25:58.874403,1142,0.000372573518,
2026-09-13 18:25:58.923645,1143,0.00037860658,
2026-09-13 18:25:59.018593,1144,0.000500186289,
2026-09-13 18:25:59.077243,1145,0.000492440632,
2026-09-13 18:25:59.125432,1146,0.000384724969,
2026-09-13 18:25:59.222694,1147,0.00038244719,
2026-09-13 18:25:59.279485,1148,0.000493274883,
2026-09-13 18:25:59.327581,1149,0.000487152316,
2026-09-13 18:25:59.423077,1150,0.000370316742,
2026-09-13 18:25:59.484117,1151,0.000366326589,
2026-09-13 18:25:59.532409,1152,0.000511952996,
2026-09-13 18:25:59.630059,1153,0.000365502124,
2026-09-13 18:25:59.686228,1154,0.000377620807,
2026-09-13 18:25:59.735474,1155,0.000505518039,
2026-09-13 18:25:59.831871,1156,0.000492569393,
2026-09-13 18:25:59.890311,1157,0.000483004593,
2026-09-13 18:25:59.937127,1158,0.000370840801,
2026-09-13 18:26:00.033127,1159,0.000503939922,
2026-09-13 18:26:00.091707,1160,0.000510461967,
2026-09-13 18:26:00.140628,1161,0.000368781179,
2026-09-13 18:26:00.237728,1162,0.000430281857,
2026-09-13 18:26:00.294517,1163,0.000396213593,
2026-09-13 18:26:00.341363,1164,0.000492329355,
2026-09-13 18:26:00.392842,1165,0.000485385072,
2026-09-13 18:26:00.445436,1166,0.000375734589,
2026-09-13 18:26:00.500116,1167,0.000365031834,
2026-09-13 18:26:00.548891,1168,0.000503878896,
2026-09-13 18:26:00.604212,1169,0.000508635236,
2026-09-13 18:26:00.651970,1170,0.000363843519,
2026-09-13 18:26:00.709428,1171,0.000365652876,
2026-09-13 18:26:00.757806,1172,0.00050342433,
2026-09-13 18:26:00.852893,1173,0.000491751416,
2026-09-13 18:26:00.912308,1174,0.00042512483,
2026-09-13 18:26:00.960219,1175,0.000378347409,
2026-09-13 18:26:01.055782,1176,0.000504291568,
2026-09-13 18:26:01.114669,1177,0.000498605753,
2026-09-13 18:26:01.163250,1178,0.000377086961,
2026-09-13 18:26:01.258029,1179,0.000365522246,
2026-09-13 18:26:01.316732,1180,0.000396906108,
2026-09-13 18:26:01.364766,1181,0.000499191389,
2026-09-13 18:26:01.461456,1182,0.000368031376,
2026-09-13 18:26:01.519175,1183,0.000379019472,
2026-09-13 18:26:01.565798,1184,0.000497192024,
2026-09-13 18:26:01.621479,1185,0.000498620158,
2026-09-13 18:26:01.668783,1186,0.000378499921,
2026-09-13 18:26:01.723390,1187,0.000376924883,
2026-09-13 18:26:01.770877,1188,0.00036598319,
2026-09-13 18:26:01.827132,1189,0.000501809598,
2026-09-13 18:26:01.876808,1190,0.00050363182,
2026-09-13 18:26:01.972823,1191,0.000370638589,
2026-09-13 18:26:02.030211,1192,0.000376022239,
2026-09-13 18:26:02.070118,1193,0.00049819726,
2026-09-13 18:26:02.169515,1194,0.000483422323,
2026-09-13 18:26:02.233512,1195,0.000378874877,
2026-09-13 18:26:02.278645,1196,0.000370912604,
2026-09-13 18:26:02.377050,1197,0.000508402235,
2026-09-13 18:26:02.436696,1198,0.000509999264,
2026-09-13 18:26:02.484935,1199,0.000365517848,
2026-09-13 18:26:02.581834,1200,0.000477152082,
2026-09-13 18:26:02.637420,1201,0.000508757949,
2026-09-13 18:26:02.683311,1202,0.000476403709,
2026-09-13 18:26:02.740887,1203,0.000371884632,
2026-09-13 18:26:02.787435,1204,0.000372397916,
2026-09-13 18:26:02.884544,1205,0.000494392166,
2026-09-13 18:26:02.935996,1206,0.000501617721,
2026-09-13 18:26:02.991723,1207,0.000370360945,
2026-09-13 18:26:03.086325,1208,0.000374157792,
2026-09-13 18:26:03.144717,1209,0.000498296772,
2026-09-13 18:26:03.186046,1210,0.00050188173,
2026-09-13 18:26:03.246049,1211,0.00046720045,
2026-09-13 18:26:03.294668,1212,0.000370862903,
2026-09-13 18:26:03.351595,1213,0.000378812861,
2026-09-13 18:26:03.400077,1214,0.000498120289,
2026-09-13 18:26:03.496067,1215,0.000374140859,
2026-09-13 18:26:03.555168,1216,0.000370473982,
2026-09-13 18:26:03.603298,1217,0.00049840651,
2026-09-13 18:26:03.698301,1218,0.000505033344,
2026-09-13 18:26:03.756996,1219,0.000496920428,
2026-09-13 18:26:03.802498,1220,0.000374093687,
2026-09-13 18:26:03.902859,1221,0.000495535948,
2026-09-13 18:26:03.960785,1222,0.000494913256,
2026-09-13 18:26:04.009319,1223,0.000372861168,
2026-09-13 18:26:04.106152,1224,0.000370654533,
2026-09-13 18:26:04.163022,1225,0.000497313418,
2026-09-13 18:26:04.211547,1226,0.000506547465,
2026-09-13 18:26:04.306116,1227,0.000369239924,
2026-09-13 18:26:04.364809,1228,0.000375674112,
2026-09-13 18:26:04.411616,1229,0.000505024327,
2026-09-13 18:26:04.466401,1230,0.000502912805,
2026-09-13 18:26:04.515398,1231,0.000378648804,
2026-09-13 18:26:04.610819,1232,0.000380000736,
2026-09-13 18:26:04.668670,1233,0.000369153497,
2026-09-13 18:26:04.718508,1234,0.000499390193,
2026-09-13 18:26:04.811492,1235,0.00037063573,
2026-09-13 18:26:04.868924,1236,0.000369911987,
2026-09-13 18:26:04.918925,1237,0.000500538264,
2026-09-13 18:26:04.974547,1238,0.000500227633,
2026-09-13 18:26:05.022654,1239,0.0004758515,
2026-09-13 18:26:05.079900,1240,0.000383450117,
2026-09-13 18:26:05.119882,1241,0.000377320842,
2026-09-13 18:26:05.178225,1242,0.00049683851,
2026-09-13 18:26:05.228957,1243,0.000505872103,
2026-09-13 18:26:05.285357,1244,0.000499676634,
2026-09-13 18:26:05.331412,1245,0.000370551062,
2026-09-13 18:26:05.386257,1246,0.000370671906,
2026-09-13 18:26:05.436095,1247,0.000498569797,
2026-09-13 18:26:05.491163,1248,0.000501894375,
2026-09-13 18:26:05.539728,1249,0.000375943399,
2026-09-13 18:26:05.635465,1250,0.000374103473,
2026-09-13 18:26:05.699117,1251,0.00039373877,
2026-09-13 18:26:05.793965,1252,0.000464053564,
2026-09-13 18:26:05.840668,1253,0.000372211977,
2026-09-13 18:26:05.895443,1254,0.000364155799,
2026-09-13 18:26:05.944921,1255,0.000509942086,
2026-09-13 18:26:06.002776,1256,0.000503907265,
2026-09-13 18:26:06.048375,1257,0.00036844075,
2026-09-13 18:26:06.144570,1258,0.000377433549,
2026-09-13 18:26:06.202883,1259,0.000390431235,
2026-09-13 18:26:06.249990,1260,0.000545529638,
2026-09-13 18:26:06.307322,1261,0.00048222939,
2026-09-13 18:26:06.356104,1262,0.000374480189,
2026-09-13 18:26:06.451840,1263,0.000497754569,
2026-09-13 18:26:06.510008,1264,0.000504948566,
2026-09-13 18:26:06.558670,1265,0.000366231915,
2026-09-13 18:26:06.654493,1266,0.000379037285,
2026-09-13 18:26:06.713544,1267,0.000389173427,
2026-09-13 18:26:06.761853,1268,0.000498959818,
2026-09-13 18:26:06.856388,1269,0.000377458729,
2026-09-13 18:26:06.913696,1270,0.000377517996,
2026-09-13 18:26:06.962016,1271,0.000498749798,
2026-09-13 18:26:07.058964,1272,0.000511813899,
2026-09-13 18:26:07.116664,1273,0.000442031631,
2026-09-13 18:26:07.163784,1274,0.000370813422,
2026-09-13 18:26:07.219435,1275,0.000383353683,
2026-09-13 18:26:07.266482,1276,0.000501246833,
2026-09-13 18:26:07.320781,1277,0.000493428604,
2026-09-13 18:26:07.370119,1278,0.000382647094,
2026-09-13 18:26:07.424753,1279,0.000381013009,
2026-09-13 18:26:07.472900,1280,0.000493262568,
2026-09-13 18:26:07.568479,1281,0.000503307005,
2026-09-13 18:26:07.628413,1282,0.000481525109,
2026-09-13 18:26:07.676344,1283,0.000365600097,
2026-09-13 18:26:07.770173,1284,0.000505271953,
2026-09-13 18:26:07.830487,1285,0.000503340762,
2026-09-13 18:26:07.879284,1286,0.000365647928,
2026-09-13 18:26:07.975605,1287,0.000375532816,
2026-09-13 18:26:08.032146,1288,0.000495049384,
2026-09-13 18:26:08.078457,1289,0.000492697054,
2026-09-13 18:26:08.133494,1290,0.00047796852,
2026-09-13 18:26:08.180197,1291,0.000384491088,
2026-09-13 18:26:08.236837,1292,0.000370276057,
2026-09-13 18:26:08.283908,1293,0.00050329183,
2026-09-13 18:26:08.338050,1294,0.000505257108,
2026-09-13 18:26:08.385598,1295,0.000370944712,
2026-09-13 18:26:08.439823,1296,0.000370591417,
2026-09-13 18:26:08.487384,1297,0.000397570254,
2026-09-13 18:26:08.544170,1298,0.000503355936,
2026-09-13 18:26:08.591321,1299,0.000488042865,
2026-09-13 18:26:08.686117,1300,0.000375542382,
2026-09-13 18:26:08.746788,1301,0.000379141635,
2026-09-13 18:26:08.794053,1302,0.00049508534,
2026-09-13 18:26:08.848424,1303,0.000504115305,
2026-09-13 18:26:08.896740,1304,0.000370591857,
2026-09-13 18:26:08.951994,1305,0.000364329863,
2026-09-13 18:26:09.000411,1306,0.000503583989,
2026-09-13 18:26:09.055084,1307,0.000506725267,
2026-09-13 18:26:09.103204,1308,0.000396843542,
2026-09-13 18:26:09.160513,1309,0.00037123753,
2026-09-13 18:26:09.208669,1310,0.000379011775,
2026-09-13 18:26:09.263858,1311,0.000583549571,
2026-09-13 18:26:09.312155,1312,0.000547579034,
2026-09-13 18:26:09.366775,1313,0.000428730241,
2026-09-13 18:26:09.415452,1314,0.000442207234,
2026-09-13 18:26:09.471228,1315,0.000437598677,
2026-09-13 18:26:09.519148,1316,0.000556263181,
2026-09-13 18:26:09.576261,1317,0.000554560923,
2026-09-13 18:26:09.623460,1318,0.000414889287,
2026-09-13 18:26:09.719524,1319,0.000426216712,
2026-09-13 18:26:09.778169,1320,0.000544046636,
2026-09-13 18:26:09.826035,1321,0.000510199497,
2026-09-13 18:26:09.920971,1322,0.000416036918,
2026-09-13 18:26:09.979478,1323,0.000406200741,
2026-09-13 18:26:10.027514,1324,0.000535394707,
2026-09-13 18:26:10.123488,1325,0.000522410105,
2026-09-13 18:26:10.183146,1326,0.0004069368,
2026-09-13 18:26:10.231336,1327,0.000433051697,
2026-09-13 18:26:10.326009,1328,0.000503093026,
2026-09-13 18:26:10.385618,1329,0.000498252019,
2026-09-13 18:26:10.434456,1330,0.000375687857,
2026-09-13 18:26:10.530778,1331,0.000501950674,
2026-09-13 18:26:10.586042,1332,0.000498616859,
2026-09-13 18:26:10.638228,1333,0.000379105789,
2026-09-13 18:26:10.733967,1334,0.000369814564,
2026-09-13 18:26:10.792966,1335,0.000379584766,
2026-09-13 18:26:10.836139,1336,0.000496745595,
2026-09-13 18:26:10.886033,1337,0.000497771942,
2026-09-13 18:26:10.943487,1338,0.000372295325,
2026-09-13 18:26:11.038190,1339,0.000463720832,
2026-09-13 18:26:11.095944,1340,0.000497106037,
2026-09-13 18:26:11.142751,1341,0.000480259383,
2026-09-13 18:26:11.238516,1342,0.000374991053,
2026-09-13 18:26:11.296137,1343,0.000369008243,
2026-09-13 18:26:11.345367,1344,0.00171622199,
2026-09-13 18:26:11.399889,1345,0.000556394581,
2026-09-13 18:26:11.449124,1346,0.000415188262,
2026-09-13 18:26:11.502933,1347,0.00041835736,
2026-09-13 18:26:11.550071,1348,0.000542616963,
2026-09-13 18:26:11.649970,1349,0.000539549577,
2026-09-13 18:26:11.703001,1350,0.000417737087,
2026-09-13 18:26:11.753750,1351,0.000416624423,
2026-09-13 18:26:11.812791,1352,0.000438230166,
2026-09-13 18:26:11.861500,1353,0.000544772578,
2026-09-13 18:26:11.957248,1354,0.000415023765,
2026-09-13 18:26:12.013403,1355,0.000414448685,
2026-09-13 18:26:12.054427,1356,0.000547479193,
2026-09-13 18:26:12.117910,1357,0.00054275672,
2026-09-13 18:26:12.163575,1358,0.000416651472,
2026-09-13 18:26:12.260502,1359,0.000429707767,
2026-09-13 18:26:12.319053,1360,0.000370081762,
2026-09-13 18:26:12.367814,1361,0.000500238079,
2026-09-13 18:26:12.459249,1362,0.000376916197,
2026-09-13 18:26:12.521399,1363,0.000370474861,
2026-09-13 18:26:12.566759,1364,0.00042298351,
2026-09-13 18:26:12.623244,1365,0.000501352722,
2026-09-13 18:26:12.666759,1366,0.000501794973,
2026-09-13 18:26:12.727808,1367,0.000369267853,
2026-09-13 18:26:12.774264,1368,0.000372173052,
2026-09-13 18:26:12.828491,1369,0.000365499155,
2026-09-13 18:26:12.877435,1370,0.000501885688,
2026-09-13 18:26:12.934812,1371,0.000506867882,
2026-09-13 18:26:12.983235,1372,0.000365608124,
2026-09-13 18:26:13.078757,1373,0.000451178481,
2026-09-13 18:26:13.139330,1374,0.000503571673,
2026-09-13 18:26:13.187582,1375,0.0003705824,
2026-09-13 18:26:13.280753,1376,0.000377239033,
2026-09-13 18:26:13.341225,1377,0.000378058,
2026-09-13 18:26:13.389078,1378,0.000496859292,
2026-09-13 18:26:13.443730,1379,0.00050250772,
2026-09-13 18:26:13.491714,1380,0.000372587593,
2026-09-13 18:26:13.546471,1381,0.000365781967,
2026-09-13 18:26:13.594352,1382,0.000504378654,
2026-09-13 18:26:13.650847,1383,0.00050614183,
2026-09-13 18:26:13.698335,1384,0.000365462539,
2026-09-13 18:26:13.793748,1385,0.000379133608,
2026-09-13 18:26:13.851401,1386,0.000370675974,
2026-09-13 18:26:13.899884,1387,0.000498230687,
2026-09-13 18:26:13.994896,1388,0.00037591569,
2026-09-13 18:26:14.054041,1389,0.000374014847,
2026-09-13 18:26:14.102384,1390,0.000497899714,
2026-09-13 18:26:14.199746,1391,0.00050269047,
2026-09-13 18:26:14.255553,1392,0.000372288288,
2026-09-13 18:26:14.304301,1393,0.00037068697,
2026-09-13 18:26:14.357568,1394,0.000379041463,
2026-09-13 18:26:14.400660,1395,0.000499859274,
2026-09-13 18:26:14.455766,1396,0.000493341738,
2026-09-13 18:26:14.511227,1397,0.000377622017,
2026-09-13 18:26:14.603639,1398,0.000365481122,
2026-09-13 18:26:14.666546,1399,0.000493229471,
2026-09-13 18:26:14.707625,1400,0.000479816363,
2026-09-13 18:26:14.800776,1401,0.000365627366,
2026-09-13 18:26:14.866459,1402,0.000365260547,
2026-09-13 18:26:14.911179,1403,0.000505737624,
2026-09-13 18:26:15.004761,1404,0.000473118606,
2026-09-13 18:26:15.066531,1405,0.00036919748,
2026-09-13 18:26:15.116546,1406,0.000389102174,
2026-09-13 18:26:15.213988,1407,0.000493431243,
2026-09-13 18:26:15.270945,1408,0.000552068726,
2026-09-13 18:26:15.318179,1409,0.000380154897,
2026-09-13 18:26:15.372685,1410,0.000370492895,
2026-09-13 18:26:15.419713,1411,0.000505077547,
2026-09-13 18:26:15.476408,1412,0.000504361941,
2026-09-13 18:26:15.525627,1413,0.000365629236,
2026-09-13 18:26:15.620201,1414,0.000377537239,
2026-09-13 18:26:15.676445,1415,0.000391680027,
2026-09-13 18:26:15.726046,1416,0.000493134907,
2026-09-13 18:26:15.781502,1417,0.000497634165,
2026-09-13 18:26:15.829398,1418,0.000375760869,
2026-09-13 18:26:15.886709,1419,0.000369031554,
2026-09-13 18:26:15.926456,1420,0.000498767062,
2026-09-13 18:26:16.018576,1421,0.000506119948,
2026-09-13 18:26:16.083337,1422,0.000367309173,
2026-09-13 18:26:16.133051,1423,0.000378190939,
2026-09-13 18:26:16.183517,1424,0.000506904938,
2026-09-13 18:26:16.233272,1425,0.000497158377,
2026-09-13 18:26:16.293767,1426,0.000496228903,
2026-09-13 18:26:16.335178,1427,0.000377321612,
2026-09-13 18:26:16.398051,1428,0.000374263462,
2026-09-13 18:26:16.446142,1429,0.00049417115,
2026-09-13 18:26:16.533606,1430,0.000421504575,
2026-09-13 18:26:16.598162,1431,0.000384615781,
2026-09-13 18:26:16.645018,1432,0.000371373218,
2026-09-13 18:26:16.702056,1433,0.000509032954,
2026-09-13 18:26:16.751316,1434,0.000493551098,
2026-09-13 18:26:16.847106,1435,0.000370649145,
2026-09-13 18:26:16.904200,1436,0.000378070535,
2026-09-13 18:26:16.952324,1437,0.00049184609,
2026-09-13 18:26:17.038720,1438,0.000504814528,
2026-09-13 18:26:17.099707,1439,0.000376662744,
2026-09-13 18:26:17.150872,1440,0.000364364829,
2026-09-13 18:26:17.250291,1441,0.000508855921,
2026-09-13 18:26:17.309066,1442,0.000505297793,
2026-09-13 18:26:17.357591,1443,0.000365654416,
2026-09-13 18:26:17.453989,1444,0.000378939203,
2026-09-13 18:26:17.511714,1445,0.000496620243,
2026-09-13 18:26:17.558464,1446,0.000498922542,
2026-09-13 18:26:17.615067,1447,0.000374144267,
2026-09-13 18:26:17.662315,1448,0.000375852684,
2026-09-13 18:26:17.719968,1449,0.000383923595,
2026-09-13 18:26:17.767908,1450,0.000506805316,
2026-09-13 18:26:17.862910,1451,0.000370613079,
2026-09-13 18:26:17.921673,1452,0.000365876641,
2026-09-13 18:26:17.968030,1453,0.000503328446,
2026-09-13 18:26:18.023777,1454,0.000496991241,
2026-09-13 18:26:18.072387,1455,0.000475384399,
2026-09-13 18:26:18.127844,1456,0.000372664014,
2026-09-13 18:26:18.174915,1457,0.000369495246,
2026-09-13 18:26:18.232090,1458,0.00049887548,
2026-09-13 18:26:18.279556,1459,0.00049966025,
2026-09-13 18:26:18.334507,1460,0.000446944661,
2026-09-13 18:26:18.381733,1461,0.000375917889,
2026-09-13 18:26:18.438186,1462,0.000371252594,
2026-09-13 18:26:18.486723,1463,0.000507281764,
2026-09-13 18:26:18.541619,1464,0.000496793537,
2026-09-13 18:26:18.590632,1465,0.00036760408,
2026-09-13 18:26:18.645683,1466,0.000373974602,
2026-09-13 18:26:18.692827,1467,0.000503365392,
2026-09-13 18:26:18.749872,1468,0.000503244658,
2026-09-13 18:26:18.796625,1469,0.000372791895,
2026-09-13 18:26:18.851253,1470,0.000377160083,
2026-09-13 18:26:18.898994,1471,0.000374341312,
2026-09-13 18:26:18.955836,1472,0.000505336718,
2026-09-13 18:26:19.002744,1473,0.000505691332,
2026-09-13 18:26:19.058309,1474,0.000370574703,
2026-09-13 18:26:19.105758,1475,0.000372187346,
2026-09-13 18:26:19.161931,1476,0.00037060923,
2026-09-13 18:26:19.210286,1477,0.00050188173,
2026-09-13 18:26:19.305998,1478,0.000376969746,
2026-09-13 18:26:19.362949,1479,0.000378914352,
2026-09-13 18:26:19.411542,1480,0.000385782984,
2026-09-13 18:26:19.466701,1481,0.000498620488,
2026-09-13 18:26:19.512860,1482,0.000500285801,
2026-09-13 18:26:19.570136,1483,0.000367247486,
2026-09-13 18:26:19.617091,1484,0.000376047089,
2026-09-13 18:26:19.672502,1485,0.000379513513,
2026-09-13 18:26:19.719189,1486,0.000498186814,
2026-09-13 18:26:19.776657,1487,0.000496804423,
2026-09-13 18:26:19.824951,1488,0.000373708724,
2026-09-13 18:26:19.921037,1489,0.00037669958,
2026-09-13 18:26:19.975423,1490,0.000496826854,
2026-09-13 18:26:20.023151,1491,0.000505427433,
2026-09-13 18:26:20.079039,1492,0.000379236969,
2026-09-13 18:26:20.126484,1493,0.000370805505,
2026-09-13 18:26:20.181504,1494,0.00037575691,
2026-09-13 18:26:20.230677,1495,0.000506788382,
2026-09-13 18:26:20.287899,1496,0.000505372454,
2026-09-13 18:26:20.333252,1497,0.00037575702,
2026-09-13 18:26:20.388191,1498,0.000373971853,
2026-09-13 18:26:20.435320,1499,0.000498647318,
2026-09-13 18:26:20.493134,1500,0.000498267633,
2026-09-13 18:26:20.540944,1501,0.000379288099,
2026-09-13 18:26:20.636231,1502,0.000375742506,
2026-09-13 18:26:20.695076,1503,0.0003700093,
2026-09-13 18:26:20.743128,1504,0.000503634349,
2026-09-13 18:26:20.801128,1505,0.00047836019,
2026-09-13 18:26:20.848627,1506,0.000378485516,
2026-09-13 18:26:20.943447,1507,0.000500870887,
2026-09-13 18:26:21.002144,1508,0.000493301383,
2026-09-13 18:26:21.048599,1509,0.00037612252,
2026-09-13 18:26:21.103820,1510,0.000373219631,
2026-09-13 18:26:21.150606,1511,0.000370899519,
2026-09-13 18:26:21.207163,1512,0.000503638198,
2026-09-13 18:26:21.254356,1513,0.000501035054,
2026-09-13 18:26:21.351095,1514,0.000365662883,
2026-09-13 18:26:21.409456,1515,0.000370632981,
2026-09-13 18:26:21.458040,1516,0.000499861693,
2026-09-13 18:26:21.515493,1517,0.000493096092,
2026-09-13 18:26:21.563827,1518,0.000378952837,
2026-09-13 18:26:21.658304,1519,0.000374317451,
2026-09-13 18:26:21.718364,1520,0.000378739849,
2026-09-13 18:26:21.766754,1521,0.000473280904,
2026-09-13 18:26:21.861142,1522,0.000364157449,
2026-09-13 18:26:21.919360,1523,0.000368941828,
2026-09-13 18:26:21.967886,1524,0.000506578363,
2026-09-13 18:26:22.062112,1525,0.000493300064,
2026-09-13 18:26:22.122773,1526,0.000416517104,
2026-09-13 18:26:22.171365,1527,0.000372835768,
2026-09-13 18:26:22.266601,1528,0.000540748338,
2026-09-13 18:26:22.325490,1529,0.000498512509,
2026-09-13 18:26:22.374330,1530,0.000376812946,
2026-09-13 18:26:22.469421,1531,0.000369100497,
2026-09-13 18:26:22.526558,1532,0.000507023802,
2026-09-13 18:26:22.574803,1533,0.000498312716,
2026-09-13 18:26:22.671364,1534,0.00037131538,
2026-09-13 18:26:22.728441,1535,0.00037560077,
2026-09-13 18:26:22.777146,1536,0.000496852034,
2026-09-13 18:26:22.873519,1537,0.000492260741,
2026-09-13 18:26:22.931826,1538,0.000378074054,
2026-09-13 18:26:22.980603,1539,0.000370554581,
2026-09-13 18:26:23.076657,1540,0.000510534759,
2026-09-13 18:26:23.135278,1541,0.00050891211,
2026-09-13 18:26:23.181825,1542,0.000370762181,
2026-09-13 18:26:23.237061,1543,0.000382910883,
2026-09-13 18:26:23.284347,1544,0.000499957906,
2026-09-13 18:26:23.342138,1545,0.000493025389,
2026-09-13 18:26:23.388435,1546,0.000383944048,
2026-09-13 18:26:23.443070,1547,0.000382137549,
2026-09-13 18:26:23.491131,1548,0.000382832483,
2026-09-13 18:26:23.547616,1549,0.000491800128,
2026-09-13 18:26:23.595245,1550,0.000504899085,
2026-09-13 18:26:23.651684,1551,0.000379192985,
2026-09-13 18:26:23.699024,1552,0.000370769879,
2026-09-13 18:26:23.754060,1553,0.000397780603,
2026-09-13 18:26:23.803171,1554,0.000504689835,
2026-09-13 18:26:23.857928,1555,0.000492379936,
2026-09-13 18:26:23.907175,1556,0.000382283683,
2026-09-13 18:26:24.002172,1557,0.000492862981,
2026-09-13 18:26:24.058748,1558,0.000493419698,
2026-09-13 18:26:24.106740,1559,0.000489470449,
2026-09-13 18:26:24.202669,1560,0.000369732755,
2026-09-13 18:26:24.260702,1561,0.000370639688,
2026-09-13 18:26:24.309677,1562,0.000508447757,
2026-09-13 18:26:24.405387,1563,0.000376269974,
2026-09-13 18:26:24.464246,1564,0.000370816391,
2026-09-13 18:26:24.510286,1565,0.000403870513,
2026-09-13 18:26:24.567424,1566,0.000498045188,
2026-09-13 18:26:24.616558,1567,0.000494757336,
2026-09-13 18:26:24.712130,1568,0.000376973595,
2026-09-13 18:26:24.770894,1569,0.000365764484,
2026-09-13 18:26:24.819584,1570,0.000501708656,
2026-09-13 18:26:24.915795,1571,0.000471836167,
2026-09-13 18:26:24.973067,1572,0.000365715333,
2026-09-13 18:26:25.021346,1573,0.000377661492,
2026-09-13 18:26:25.117936,1574,0.000497607885,
2026-09-13 18:26:25.176041,1575,0.000493318756,
2026-09-13 18:26:25.223642,1576,0.000378835952,
2026-09-13 18:26:25.318561,1577,0.000387509763,
2026-09-13 18:26:25.377825,1578,0.000493280491,
2026-09-13 18:26:25.426753,1579,0.000375662566,
2026-09-13 18:26:25.523348,1580,0.000365614831,
2026-09-13 18:26:25.580069,1581,0.000370648045,
2026-09-13 18:26:25.629054,1582,0.000510799208,
2026-09-13 18:26:25.724844,1583,0.000367427268,
2026-09-13 18:26:25.780972,1584,0.000373837705,
2026-09-13 18:26:25.828063,1585,0.000392748379,
2026-09-13 18:26:25.883109,1586,0.000498623567,
2026-09-13 18:26:25.932190,1587,0.000500986233,
2026-09-13 18:26:26.028077,1588,0.000370755584,
2026-09-13 18:26:26.087591,1589,0.000368145293,
2026-09-13 18:26:26.134627,1590,0.000502019177,
2026-09-13 18:26:26.230096,1591,0.000499386125,
2026-09-13 18:26:26.288351,1592,0.000411608582,
2026-09-13 18:26:26.334846,1593,0.000378938983,
2026-09-13 18:26:26.390045,1594,0.000453884875,
2026-09-13 18:26:26.438036,1595,0.000498643249,
2026-09-13 18:26:26.494082,1596,0.000506882946,
2026-09-13 18:26:26.542822,1597,0.000369149978,
2026-09-13 18:26:26.637963,1598,0.000496631679,
2026-09-13 18:26:26.696817,1599,0.00049851064,
2026-09-13 18:26:26.744809,1600,0.00037071468,
2026-09-13 18:26:26.840508,1601,0.000372160516,
2026-09-13 18:26:26.899056,1602,0.000374099514,
2026-09-13 18:26:26.946599,1603,0.00049869273,
2026-09-13 18:26:27.044006,1604,0.000373841993,
2026-09-13 18:26:27.100091,1605,0.000375690606,
2026-09-13 18:26:27.146468,1606,0.000496730421,
2026-09-13 18:26:27.204256,1607,0.000499421641,
2026-09-13 18:26:27.251801,1608,0.000495020135,
2026-09-13 18:26:27.347348,1609,0.00037604445,
2026-09-13 18:26:27.405944,1610,0.00037256912,
2026-09-13 18:26:27.453860,1611,0.000502161243,
2026-09-13 18:26:27.550029,1612,0.000472896711,
2026-09-13 18:26:27.609213,1613,0.000379462602,
2026-09-13 18:26:27.656234,1614,0.000390081789,
2026-09-13 18:26:27.751367,1615,0.000505445906,
2026-09-13 18:26:27.810337,1616,0.000505080076,
2026-09-13 18:26:27.857048,1617,0.000370623744,
2026-09-13 18:26:27.911278,1618,0.000369833917,
2026-09-13 18:26:27.958676,1619,0.000498451592,
2026-09-13 18:26:28.015292,1620,0.000502866953,
2026-09-13 18:26:28.064562,1621,0.000374393322,
2026-09-13 18:26:28.160659,1622,0.000379144384,
2026-09-13 18:26:28.217916,1623,0.000371121854,
2026-09-13 18:26:28.265769,1624,0.000527382842,
2026-09-13 18:26:28.361287,1625,0.000375667295,
2026-09-13 18:26:28.420329,1626,0.000374927058,
2026-09-13 18:26:28.468518,1627,0.000501231659,
2026-09-13 18:26:28.562849,1628,0.000508290518,
2026-09-13 18:26:28.621954,1629,0.000501449815,
2026-09-13 18:26:28.670483,1630,0.000372174151,
2026-09-13 18:26:28.725281,1631,0.000373023686,
2026-09-13 18:26:28.771850,1632,0.000497973275,
2026-09-13 18:26:28.867634,1633,0.000475239694,
2026-09-13 18:26:28.925703,1634,0.000371991291,
2026-09-13 18:26:28.973321,1635,0.000390457295,
2026-09-13 18:26:29.027849,1636,0.000510278117,
2026-09-13 18:26:29.076953,1637,0.000500195085,
2026-09-13 18:26:29.131904,1638,0.000368979983,
2026-09-13 18:26:29.180581,1639,0.000378044145,
2026-09-13 18:26:29.235338,1640,0.000370862353,
2026-09-13 18:26:29.281856,1641,0.000544646566,
2026-09-13 18:26:29.338020,1642,0.000502676946,
2026-09-13 18:26:29.385464,1643,0.000370651894,
2026-09-13 18:26:29.443095,1644,0.000374143388,
2026-09-13 18:26:29.491018,1645,0.000503313712,
2026-09-13 18:26:29.586113,1646,0.00050169843,
2026-09-13 18:26:29.643739,1647,0.000367972219,
2026-09-13 18:26:29.692884,1648,0.000376846483,
2026-09-13 18:26:29.789682,1649,0.000503619395,
2026-09-13 18:26:29.847723,1650,0.000493409582,
2026-09-13 18:26:29.895729,1651,0.000382661168,
2026-09-13 18:26:29.992501,1652,0.000366483938,
2026-09-13 18:26:30.048251,1653,0.000498518667,
2026-09-13 18:26:30.097979,1654,0.000505046759,
2026-09-13 18:26:30.193539,1655,0.000370626603,
2026-09-13 18:26:30.249862,1656,0.000374392772,
2026-09-13 18:26:30.298151,1657,0.000504970668,
2026-09-13 18:26:30.395294,1658,0.000497876622,
2026-09-13 18:26:30.452046,1659,0.000375941969,
2026-09-13 18:26:30.498174,1660,0.000370741509,
2026-09-13 18:26:30.555763,1661,0.000383173572,
2026-09-13 18:26:30.602785,1662,0.000498463248,
2026-09-13 18:26:30.657829,1663,0.000505422705,
2026-09-13 18:26:30.705348,1664,0.000365222281,
2026-09-13 18:26:30.762404,1665,0.000365122549,
2026-09-13 18:26:30.810940,1666,0.000503403218,
2026-09-13 18:26:30.906142,1667,0.000478651249,
2026-09-13 18:26:30.964817,1668,0.000364161737,
2026-09-13 18:26:31.012382,1669,0.000378156962,
2026-09-13 18:26:31.067618,1670,0.000501144132,
2026-09-13 18:26:31.116314,1671,0.000502146509,
2026-09-13 18:26:31.171841,1672,0.000382791139,
2026-09-13 18:26:31.219083,1673,0.000372213186,
2026-09-13 18:26:31.276092,1674,0.000365635063,
2026-09-13 18:26:31.323646,1675,0.000505288226,
2026-09-13 18:26:31.420094,1676,0.000364876354,
2026-09-13 18:26:31.477453,1677,0.000365593389,
2026-09-13 18:26:31.525916,1678,0.000400108412,
2026-09-13 18:26:31.620565,1679,0.000491922951,
2026-09-13 18:26:31.678470,1680,0.000491779016,
2026-09-13 18:26:31.725356,1681,0.000384348583,
2026-09-13 18:26:31.780616,1682,0.000379096552,
2026-09-13 18:26:31.829427,1683,0.000493421677,
2026-09-13 18:26:31.884509,1684,0.000505255789,
2026-09-13 18:26:31.933064,1685,0.000377966625,
2026-09-13 18:26:31.988639,1686,0.00036559031,
2026-09-13 18:26:32.036614,1687,0.000505309118,
2026-09-13 18:26:32.131628,1688,0.000507113748,
2026-09-13 18:26:32.191027,1689,0.000496635637,
2026-09-13 18:26:32.238072,1690,0.000375665975,
2026-09-13 18:26:32.333778,1691,0.000493529876,
2026-09-13 18:26:32.391889,1692,0.000496558997,
2026-09-13 18:26:32.438824,1693,0.00037682922,
2026-09-13 18:26:32.493680,1694,0.000374168458,
2026-09-13 18:26:32.542243,1695,0.000366412136,
2026-09-13 18:26:32.638697,1696,0.000503139759,
2026-09-13 18:26:32.697654,1697,0.000506854027,
2026-09-13 18:26:32.746786,1698,0.000367427377,
2026-09-13 18:26:32.844451,1699,0.000420435674,
2026-09-13 18:26:32.900712,1700,0.000491834764,
2026-09-13 18:26:32.948915,1701,0.00040157712,
2026-09-13 18:26:33.044109,1702,0.00038218637,
2026-09-13 18:26:33.103444,1703,0.000365472436,
2026-09-13 18:26:33.150016,1704,0.000511784431,
2026-09-13 18:26:33.205729,1705,0.000508661626,
2026-09-13 18:26:33.253954,1706,0.000365726218,
2026-09-13 18:26:33.351079,1707,0.000377331178,
2026-09-13 18:26:33.407944,1708,0.00051183853,
2026-09-13 18:26:33.455660,1709,0.000493452575,
2026-09-13 18:26:33.551964,1710,0.000377319632,
2026-09-13 18:26:33.610550,1711,0.000376730258,
2026-09-13 18:26:33.657770,1712,0.000494279129,
2026-09-13 18:26:33.712848,1713,0.000501887118,
2026-09-13 18:26:33.761114,1714,0.000375367769,
2026-09-13 18:26:33.816777,1715,0.000370672236,
2026-09-13 18:26:33.863192,1716,0.000501678418,
2026-09-13 18:26:33.919892,1717,0.000503467213,
2026-09-13 18:26:33.968387,1718,0.000468668169,
2026-09-13 18:26:34.064478,1719,0.000375903374,
2026-09-13 18:26:34.121438,1720,0.000379019032,
2026-09-13 18:26:34.168723,1721,0.000498546486,
2026-09-13 18:26:34.223525,1722,0.00050344841,
2026-09-13 18:26:34.271156,1723,0.000383113865,
2026-09-13 18:26:34.327568,1724,0.000369311287,
2026-09-13 18:26:34.376579,1725,0.000498528893,
2026-09-13 18:26:34.471960,1726,0.000503520433,
2026-09-13 18:26:34.532107,1727,0.000483380869,
2026-09-13 18:26:34.579862,1728,0.000373167401,
2026-09-13 18:26:34.634183,1729,0.000391502225,
2026-09-13 18:26:34.681212,1730,0.000501451245,
2026-09-13 18:26:34.776901,1731,0.000377565718,
2026-09-13 18:26:34.836153,1732,0.000384417416,
2026-09-13 18:26:34.884367,1733,0.000413512833,
2026-09-13 18:26:34.979687,1734,0.000506737582,
2026-09-13 18:26:35.038852,1735,0.000510385656,
2026-09-13 18:26:35.087155,1736,0.000365899512,
2026-09-13 18:26:35.141432,1737,0.000372378013,
2026-09-13 18:26:35.189039,1738,0.000498469735,
2026-09-13 18:26:35.245704,1739,0.000498497885,
2026-09-13 18:26:35.294875,1740,0.000405082579,
2026-09-13 18:26:35.390792,1741,0.000368945457,
2026-09-13 18:26:35.447141,1742,0.000497639003,
2026-09-13 18:26:35.494027,1743,0.000504472009,
2026-09-13 18:26:35.549119,1744,0.000378490134,
2026-09-13 18:26:35.597236,1745,0.000370417353,
2026-09-13 18:26:35.652693,1746,0.000372338318,
2026-09-13 18:26:35.698828,1747,0.000512133217,
2026-09-13 18:26:35.755856,1748,0.000502124297,
2026-09-13 18:26:35.803642,1749,0.000372366688,
2026-09-13 18:26:35.859764,1750,0.000374037608,
2026-09-13 18:26:35.907083,1751,0.000497523218,
2026-09-13 18:26:35.961964,1752,0.000498184505,
2026-09-13 18:26:36.009181,1753,0.000372678198,
2026-09-13 18:26:36.065232,1754,0.000370645956,
2026-09-13 18:26:36.113252,1755,0.000369122819,
2026-09-13 18:26:36.208680,1756,0.000497069091,
2026-09-13 18:26:36.267282,1757,0.000507486945,
2026-09-13 18:26:36.314205,1758,0.000369112593,
2026-09-13 18:26:36.370033,1759,0.000372061884,
2026-09-13 18:26:36.418970,1760,0.00050721414,
2026-09-13 18:26:36.474084,1761,0.000503775315,
2026-09-13 18:26:36.521528,1762,0.000371292618,
2026-09-13 18:26:36.575538,1763,0.000373661002,
2026-09-13 18:26:36.623796,1764,0.000383708188,
2026-09-13 18:26:36.679933,1765,0.000500854833,
2026-09-13 18:26:36.727056,1766,0.000500198494,
2026-09-13 18:26:36.783995,1767,0.000372650599,
2026-09-13 18:26:36.831660,1768,0.000370258794,
2026-09-13 18:26:36.885697,1769,0.000373687722,
2026-09-13 18:26:36.934487,1770,0.000498260925,
2026-09-13 18:26:36.991540,1771,0.000502047107,
2026-09-13 18:26:37.040256,1772,0.00037269964,
2026-09-13 18:26:37.136542,1773,0.000495252037,
2026-09-13 18:26:37.195103,1774,0.000498245751,
2026-09-13 18:26:37.241543,1775,0.000370693458,
2026-09-13 18:26:37.296111,1776,0.000421603538,
2026-09-13 18:26:37.343943,1777,0.000375847626,
2026-09-13 18:26:37.400705,1778,0.000510603812,
2026-09-13 18:26:37.449805,1779,0.00050540885,
2026-09-13 18:26:37.543961,1780,0.000375533146,
2026-09-13 18:26:37.604201,1781,0.000377722628,
2026-09-13 18:26:37.652127,1782,0.000498124358,
2026-09-13 18:26:37.747481,1783,0.000510416444,
2026-09-13 18:26:37.807831,1784,0.000375558326,
2026-09-13 18:26:37.855467,1785,0.000370343022,
2026-09-13 18:26:37.950913,1786,0.000500347817,
2026-09-13 18:26:38.008339,1787,0.00050627136,
2026-09-13 18:26:38.056080,1788,0.000370545015,
2026-09-13 18:26:38.152015,1789,0.000373943594,
2026-09-13 18:26:38.210407,1790,0.000499983416,
2026-09-13 18:26:38.259195,1791,0.000496885352,
2026-09-13 18:26:38.354162,1792,0.000370579321,
2026-09-13 18:26:38.413079,1793,0.000364059696,
2026-09-13 18:26:38.459787,1794,0.000503355496,
2026-09-13 18:26:38.513837,1795,0.000503288092,
2026-09-13 18:26:38.561312,1796,0.000369942885,
2026-09-13 18:26:38.616460,1797,0.000375690716,
2026-09-13 18:26:38.664732,1798,0.000384984689,
2026-09-13 18:26:38.722321,1799,0.000500788088,
2026-09-13 18:26:38.768949,1800,0.000480783773,
2026-09-13 18:26:38.824740,1801,0.000371308672,
2026-09-13 18:26:38.872756,1802,0.00037262267,
2026-09-13 18:26:38.928279,1803,0.000391223922,
2026-09-13 18:26:38.977169,1804,0.000502635491,
2026-09-13 18:26:39.072928,1805,0.000372075959,
2026-09-13 18:26:39.131211,1806,0.000365647599,
2026-09-13 18:26:39.177752,1807,0.000505390267,
2026-09-13 18:26:39.274124,1808,0.000497980203,
2026-09-13 18:26:39.332981,1809,0.000492933684,
2026-09-13 18:26:39.379976,1810,0.000377167011,
2026-09-13 18:26:39.434735,1811,0.000374217719,
2026-09-13 18:26:39.482265,1812,0.000493807739,
2026-09-13 18:26:39.539319,1813,0.000499379637,
2026-09-13 18:26:39.587527,1814,0.000373702236,
2026-09-13 18:26:39.684614,1815,0.000374798627,
2026-09-13 18:26:39.741537,1816,0.000505104377,
2026-09-13 18:26:39.788241,1817,0.000505818004,
2026-09-13 18:26:39.843292,1818,0.000365741063,
2026-09-13 18:26:39.889670,1819,0.000379082478,
2026-09-13 18:26:39.947288,1820,0.000376178709,
2026-09-13 18:26:39.995848,1821,0.000493331512,
2026-09-13 18:26:40.092308,1822,0.000376973815,
2026-09-13 18:26:40.151035,1823,0.000379237189,
2026-09-13 18:26:40.199897,1824,0.000493359881,
2026-09-13 18:26:40.295709,1825,0.000552571894,
2026-09-13 18:26:40.355079,1826,0.000475035722,
2026-09-13 18:26:40.402973,1827,0.000372171072,
2026-09-13 18:26:40.499815,1828,0.000504369418,
2026-09-13 18:26:40.558906,1829,0.000491828607,
2026-09-13 18:26:40.606488,1830,0.00037792638,
2026-09-13 18:26:40.703236,1831,0.000369035842,
2026-09-13 18:26:40.761194,1832,0.000491852138,
2026-09-13 18:26:40.810353,1833,0.0005049125,
2026-09-13 18:26:40.905587,1834,0.000365154327,
2026-09-13 18:26:40.962696,1835,0.000364199892,
2026-09-13 18:26:41.010606,1836,0.000504903594,
2026-09-13 18:26:41.105662,1837,0.000493479625,
2026-09-13 18:26:41.164278,1838,0.000365657495,
2026-09-13 18:26:41.212862,1839,0.000375752732,
2026-09-13 18:26:41.309810,1840,0.000493253881,
2026-09-13 18:26:41.367450,1841,0.000504292008,
2026-09-13 18:26:41.416626,1842,0.000379422468,
2026-09-13 18:26:41.511931,1843,0.000367231323,
2026-09-13 18:26:41.572389,1844,0.000505405552,
2026-09-13 18:26:41.619923,1845,0.00036546034,
2026-09-13 18:26:41.715615,1846,0.000373912916,
2026-09-13 18:26:41.774812,1847,0.00037586346,
2026-09-13 18:26:41.823517,1848,0.000492468892,
2026-09-13 18:26:41.918625,1849,0.000375919428,
2026-09-13 18:26:41.975459,1850,0.000378693667,
2026-09-13 18:26:42.022231,1851,0.000391224252,
2026-09-13 18:26:42.077374,1852,0.000504687856,
2026-09-13 18:26:42.124887,1853,0.000506883056,
2026-09-13 18:26:42.181568,1854,0.000370468264,
2026-09-13 18:26:42.230665,1855,0.000367637287,
2026-09-13 18:26:42.326852,1856,0.000504256821,
2026-09-13 18:26:42.384254,1857,0.000493302593,
2026-09-13 18:26:42.430180,1858,0.000373844522,
2026-09-13 18:26:42.485536,1859,0.000376139234,
2026-09-13 18:26:42.531480,1860,0.000390867878,
2026-09-13 18:26:42.589145,1861,0.000492301206,
2026-09-13 18:26:42.635794,1862,0.000505008823,
2026-09-13 18:26:42.693771,1863,0.000379344178,
2026-09-13 18:26:42.741793,1864,0.000369508441,
2026-09-13 18:26:42.838415,1865,0.000507032049,
2026-09-13 18:26:42.895533,1866,0.000496788589,
2026-09-13 18:26:42.942623,1867,0.000374675474,
2026-09-13 18:26:43.037567,1868,0.000381854187,
2026-09-13 18:26:43.097799,1869,0.000386834402,
2026-09-13 18:26:43.146158,1870,0.000500640965,
2026-09-13 18:26:43.240839,1871,0.000374749036,
2026-09-13 18:26:43.300041,1872,0.000421933411,
2026-09-13 18:26:43.345890,1873,0.000498551764,
2026-09-13 18:26:43.400865,1874,0.000508465461,
2026-09-13 18:26:43.448979,1875,0.000370655082,
2026-09-13 18:26:43.504440,1876,0.000366346821,
2026-09-13 18:26:43.551952,1877,0.000382830504,
2026-09-13 18:26:43.608313,1878,0.000502771619,
2026-09-13 18:26:43.656982,1879,0.000499250767,
2026-09-13 18:26:43.752230,1880,0.000375771645,
2026-09-13 18:26:43.810067,1881,0.000370616817,
2026-09-13 18:26:43.858590,1882,0.000502023246,
2026-09-13 18:26:43.914142,1883,0.000498892084,
2026-09-13 18:26:43.961254,1884,0.000376008494,
2026-09-13 18:26:44.017970,1885,0.000370979788,
2026-09-13 18:26:44.065151,1886,0.000500046752,
2026-09-13 18:26:44.161820,1887,0.000498278958,
2026-09-13 18:26:44.221647,1888,0.000493526687,
2026-09-13 18:26:44.269849,1889,0.000378271098,
2026-09-13 18:26:44.365068,1890,0.000504279802,
2026-09-13 18:26:44.421859,1891,0.000500528588,
2026-09-13 18:26:44.470885,1892,0.000381934896,
2026-09-13 18:26:44.526082,1893,0.000370815511,
2026-09-13 18:26:44.571786,1894,0.000397786981,
2026-09-13 18:26:44.667708,1895,0.000511975648,
2026-09-13 18:26:44.727293,1896,0.000497173661,
2026-09-13 18:26:44.775351,1897,0.000376155068,
2026-09-13 18:26:44.870777,1898,0.000443123843,
2026-09-13 18:26:44.930316,1899,0.000498686133,
2026-09-13 18:26:44.976859,1900,0.000379784559,
2026-09-13 18:26:45.030893,1901,0.000377437177,
2026-09-13 18:26:45.077903,1902,0.000370675755,
2026-09-13 18:26:45.134574,1903,0.000392045528,
2026-09-13 18:26:45.183412,1904,0.000505191463,
2026-09-13 18:26:45.280418,1905,0.000369715932,
2026-09-13 18:26:45.337730,1906,0.000370693568,
2026-09-13 18:26:45.384416,1907,0.000503622474,
2026-09-13 18:26:45.481400,1908,0.000503828535,
2026-09-13 18:26:45.540439,1909,0.000478802661,
2026-09-13 18:26:45.588074,1910,0.000376026637,
2026-09-13 18:26:45.684460,1911,0.000507047663,
2026-09-13 18:26:45.743669,1912,0.000503714948,
2026-09-13 18:26:45.789911,1913,0.000374734412,
2026-09-13 18:26:45.887364,1914,0.000375995409,
2026-09-13 18:26:45.945897,1915,0.000471260867,
2026-09-13 18:26:45.993511,1916,0.000501956501,
2026-09-13 18:26:46.088010,1917,0.000379148343,
2026-09-13 18:26:46.147565,1918,0.000377538449,
2026-09-13 18:26:46.194736,1919,0.000503216619,
2026-09-13 18:26:46.291128,1920,0.000535344126,
2026-09-13 18:26:46.348154,1921,0.00037071259,
2026-09-13 18:26:46.395505,1922,0.000377571656,
2026-09-13 18:26:46.491675,1923,0.000502024125,
2026-09-13 18:26:46.549129,1924,0.000498210235,
2026-09-13 18:26:46.595417,1925,0.00037578385,
2026-09-13 18:26:46.650020,1926,0.000373697288,
2026-09-13 18:26:46.698045,1927,0.000384344734,
2026-09-13 18:26:46.756054,1928,0.00050352714,
2026-09-13 18:26:46.804451,1929,0.000480206164,
2026-09-13 18:26:46.901283,1930,0.000370623525,
2026-09-13 18:26:46.958950,1931,0.000381027084,
2026-09-13 18:26:47.005707,1932,0.000500022121,
2026-09-13 18:26:47.061660,1933,0.000494843873,
2026-09-13 18:26:47.111011,1934,0.000378950968,
2026-09-13 18:26:47.207761,1935,0.000379239058,
2026-09-13 18:26:47.264812,1936,0.000493349105,
2026-09-13 18:26:47.313319,1937,0.000490359459,
2026-09-13 18:26:47.409841,1938,0.000365633194,
2026-09-13 18:26:47.466662,1939,0.000369540769,
2026-09-13 18:26:47.513279,1940,0.000512111336,
2026-09-13 18:26:47.571229,1941,0.000505495717,
2026-09-13 18:26:47.617706,1942,0.000370837393,
2026-09-13 18:26:47.672534,1943,0.000378044035,
2026-09-13 18:26:47.720912,1944,0.000500218286,
2026-09-13 18:26:47.775801,1945,0.000493448177,
2026-09-13 18:26:47.823617,1946,0.000488096195,
2026-09-13 18:26:47.880585,1947,0.000380786716,
2026-09-13 18:26:47.928547,1948,0.000365779988,
2026-09-13 18:26:47.983084,1949,0.000498307767,
2026-09-13 18:26:48.031460,1950,0.000510226107,
2026-09-13 18:26:48.086742,1951,0.000441143721,
2026-09-13 18:26:48.135766,1952,0.00037084344,
2026-09-13 18:26:48.191479,1953,0.000381528382,
2026-09-13 18:26:48.238231,1954,0.000493325794,
2026-09-13 18:26:48.295698,1955,0.00049160968,
2026-09-13 18:26:48.343255,1956,0.000380943846,
2026-09-13 18:26:48.438396,1957,0.000365850141,
2026-09-13 18:26:48.497115,1958,0.000493485673,
2026-09-13 18:26:48.543869,1959,0.000513010132,
2026-09-13 18:26:48.598490,1960,0.000377569347,
2026-09-13 18:26:48.647278,1961,0.000365452863,
2026-09-13 18:26:48.702133,1962,0.000383096272,
2026-09-13 18:26:48.749660,1963,0.000508843496,
2026-09-13 18:26:48.807560,1964,0.000498803018,
2026-09-13 18:26:48.855853,1965,0.000378282424,
2026-09-13 18:26:48.951883,1966,0.000406928773,
2026-09-13 18:26:49.010198,1967,0.000497363119,
2026-09-13 18:26:49.057071,1968,0.000377131384,
2026-09-13 18:26:49.113562,1969,0.000378618345,
2026-09-13 18:26:49.162340,1970,0.000365608453,
2026-09-13 18:26:49.258357,1971,0.000503735401,


==> measurments/Haptic_200_300ms_5s.csv <==
Address,USB0::0x2A8D::0x0101::MY59028205::0::INSTR
ApertureEnable,0
ApertureSize,0.1
AutoRange,Off
AutoZero,On
Firmware Version,A.03.02-03.15-03.02-00.52-05-02
Measurement,DC Current
Model,34465A
NPLC,10.0
NullState,Off
NullValue(ADC),0.0
PreTriggerCount,0
Range(ADC),0.1
Sample Count,299
Serial Number,MY59028205
Start Time,2026-09-14 12:35:35.831545
Stop Time,2026-09-14 12:37:39.256744
TriggerAutoDelay,0
TriggerCount,1
TriggerDelay,0.0
TriggerLevel,0.0
TriggerSlope,Negative
TriggerSource,Immediate

Time Stamp(s),Records,DC Current (ADC),
2026-09-14 12:35:35.831545,1,0.00311404149,
2026-09-14 12:35:36.240770,2,0.00311568682,
2026-09-14 12:35:36.652571,3,0.00311497513,
2026-09-14 12:35:37.062563,4,0.00295424614,
2026-09-14 12:35:37.472543,5,0.00296781432,
2026-09-14 12:35:37.882710,6,0.00310019936,
2026-09-14 12:35:38.293973,7,0.00312897205,
2026-09-14 12:35:38.703861,8,0.0029635289,
2026-09-14 12:35:39.112920,9,0.00296701843,
2026-09-14 12:35:39.523484,10,0.00310471256,
2026-09-14 12:35:39.932608,11,0.0395474416,
2026-09-14 12:35:40.390942,12,0.00300403063,
2026-09-14 12:35:40.801261,13,0.00312143465,
2026-09-14 12:35:41.212149,14,0.00317629519,
2026-09-14 12:35:41.621995,15,0.00300936183,
2026-09-14 12:35:42.033100,16,0.00297977291,
2026-09-14 12:35:42.443136,17,0.00310075517,
2026-09-14 12:35:42.853574,18,0.0031185183,
2026-09-14 12:35:43.264069,19,0.00295664504,
2026-09-14 12:35:43.673662,20,0.00294956892,
2026-09-14 12:35:44.084811,21,0.00310630974,
2026-09-14 12:35:44.544596,22,0.00295926447,
2026-09-14 12:35:44.956376,23,0.0396727912,
2026-09-14 12:35:45.366907,24,0.00315950802,
2026-09-14 12:35:45.775760,25,0.00314819517,
2026-09-14 12:35:46.185668,26,0.0030200904,
2026-09-14 12:35:46.595935,27,0.00299188693,
2026-09-14 12:35:47.006842,28,0.00315602773,
2026-09-14 12:35:47.416852,29,0.00311359957,
2026-09-14 12:35:47.825449,30,0.00296482465,
2026-09-14 12:35:48.235009,31,0.00296135128,
2026-09-14 12:35:48.645409,32,0.00310960634,
2026-09-14 12:35:49.054675,33,0.0031125195,
2026-09-14 12:35:49.464274,34,0.00295252342,
2026-09-14 12:35:49.875762,35,0.0312851125,
2026-09-14 12:35:50.284934,36,0.0103997897,
2026-09-14 12:35:50.744413,37,0.00300285734,
2026-09-14 12:35:51.155113,38,0.00302168307,
2026-09-14 12:35:51.565077,39,0.00315243102,
2026-09-14 12:35:51.975163,40,0.00315274421,
2026-09-14 12:35:52.383812,41,0.00296524173,
2026-09-14 12:35:52.793832,42,0.0029590091,
2026-09-14 12:35:53.205437,43,0.00311860768,
2026-09-14 12:35:53.616233,44,0.00310794133,
2026-09-14 12:35:54.027512,45,0.00296195359,
2026-09-14 12:35:54.439227,46,0.00297133804,
2026-09-14 12:35:54.897879,47,0.0314747431,
2026-09-14 12:35:55.309802,48,0.00432207928,
2026-09-14 12:35:55.720908,49,0.00307192883,
2026-09-14 12:35:56.129460,50,0.0031867331,
2026-09-14 12:35:56.539764,51,0.0031064499,
2026-09-14 12:35:56.950953,52,0.00299380126,
2026-09-14 12:35:57.360832,53,0.00304935513,
2026-09-14 12:35:57.771428,54,0.00311269891,
2026-09-14 12:35:58.182656,55,0.00300610096,
2026-09-14 12:35:58.593162,56,0.00296697401,
2026-09-14 12:35:59.003506,57,0.00312023564,
2026-09-14 12:35:59.413615,58,0.00310969055,
2026-09-14 12:35:59.824836,59,0.0294847163,
2026-09-14 12:36:00.284663,60,0.00728276119,
2026-09-14 12:36:00.695313,61,0.00316898679,
2026-09-14 12:36:01.106146,62,0.00302399733,
2026-09-14 12:36:01.516679,63,0.00300209508,
2026-09-14 12:36:01.928928,64,0.00314695944,
2026-09-14 12:36:02.339863,65,0.0030991936,
2026-09-14 12:36:02.751271,66,0.00296101644,
2026-09-14 12:36:03.161048,67,0.00306250206,
2026-09-14 12:36:03.571445,68,0.00311259623,
2026-09-14 12:36:03.981772,69,0.00299907903,
2026-09-14 12:36:04.390892,70,0.0029586914,
2026-09-14 12:36:04.848839,71,0.0302422919,
2026-09-14 12:36:05.260269,72,0.0112554609,
2026-09-14 12:36:05.669097,73,0.00300019724,
2026-09-14 12:36:06.078857,74,0.0030038377,
2026-09-14 12:36:06.488961,75,0.00311706557,
2026-09-14 12:36:06.899156,76,0.00309082195,
2026-09-14 12:36:07.307692,77,0.0029580161,
2026-09-14 12:36:07.716683,78,0.00296611886,
2026-09-14 12:36:08.127106,79,0.00311454904,
2026-09-14 12:36:08.537961,80,0.00309988518,
2026-09-14 12:36:08.948514,81,0.00295163485,
2026-09-14 12:36:09.358896,82,0.00295527212,
2026-09-14 12:36:09.769661,83,0.0220258165,
2026-09-14 12:36:10.179727,84,0.0179182624,
2026-09-14 12:36:10.590218,85,0.00297475468,
2026-09-14 12:36:11.049781,86,0.00311245233,
2026-09-14 12:36:11.459294,87,0.00309931552,
2026-09-14 12:36:11.870389,88,0.00296770329,
2026-09-14 12:36:12.279360,89,0.00302344735,
2026-09-14 12:36:12.691120,90,0.00311754663,
2026-09-14 12:36:13.100420,91,0.00305153506,
2026-09-14 12:36:13.510636,92,0.00296660146,
2026-09-14 12:36:13.920998,93,0.00302969866,
2026-09-14 12:36:14.329979,94,0.00311383526,
2026-09-14 12:36:14.740577,95,0.0197655878,
2026-09-14 12:36:15.149791,96,0.0233317718,
2026-09-14 12:36:15.560999,97,0.00301784572,
2026-09-14 12:36:15.970019,98,0.00322497642,
2026-09-14 12:36:16.380889,99,0.003088758,
2026-09-14 12:36:16.839693,100,0.00297336692,
2026-09-14 12:36:17.250251,101,0.00310705265,
2026-09-14 12:36:17.661477,102,0.00306410133,
2026-09-14 12:36:18.071029,103,0.0029626289,
2026-09-14 12:36:18.481223,104,0.00302284548,
2026-09-14 12:36:18.891757,105,0.00311901662,
2026-09-14 12:36:19.301800,106,0.00305172974,
2026-09-14 12:36:19.711531,107,0.0171104512,
2026-09-14 12:36:20.120917,108,0.0258328841,
2026-09-14 12:36:20.531307,109,0.0031192024,
2026-09-14 12:36:20.990040,110,0.00297242976,
2026-09-14 12:36:21.401253,111,0.0029818241,
2026-09-14 12:36:21.810211,112,0.00312143059,
2026-09-14 12:36:22.220663,113,0.00309295867,
2026-09-14 12:36:22.631280,114,0.00296304729,
2026-09-14 12:36:23.041306,115,0.00303458112,
2026-09-14 12:36:23.451428,116,0.00311772109,
2026-09-14 12:36:23.860138,117,0.00306424699,
2026-09-14 12:36:24.271223,118,0.00297088776,
2026-09-14 12:36:24.681377,119,0.0125035312,
2026-09-14 12:36:25.091491,120,0.0292919218,
2026-09-14 12:36:25.501893,121,0.00306324234,
2026-09-14 12:36:25.960666,122,0.00299154966,
2026-09-14 12:36:26.372219,123,0.00311428993,
2026-09-14 12:36:26.782935,124,0.00303033318,
2026-09-14 12:36:27.193143,125,0.00296017689,
2026-09-14 12:36:27.602290,126,0.00308488075,
2026-09-14 12:36:28.013952,127,0.0031237344,
2026-09-14 12:36:28.423365,128,0.00297390987,
2026-09-14 12:36:28.834749,129,0.00296140295,
2026-09-14 12:36:29.244762,130,0.00310995757,
2026-09-14 12:36:29.654625,131,0.00868280994,
2026-09-14 12:36:30.113696,132,0.0272185234,
2026-09-14 12:36:30.523533,133,0.00308670362,
2026-09-14 12:36:30.933884,134,0.00309768634,
2026-09-14 12:36:31.345067,135,0.0029724546,
2026-09-14 12:36:31.754744,136,0.00295710532,
2026-09-14 12:36:32.165573,137,0.00311144537,
2026-09-14 12:36:32.577340,138,0.00310680168,
2026-09-14 12:36:32.987559,139,0.00297305197,
2026-09-14 12:36:33.397303,140,0.00295669825,
2026-09-14 12:36:33.807943,141,0.00310630073,
2026-09-14 12:36:34.216736,142,0.00310175696,
2026-09-14 12:36:34.673527,143,0.0122971963,
2026-09-14 12:36:35.083863,144,0.0305295382,
2026-09-14 12:36:35.495285,145,0.0031036105,
2026-09-14 12:36:35.906628,146,0.00296780267,
2026-09-14 12:36:36.315956,147,0.00296164227,
2026-09-14 12:36:36.726157,148,0.0031181507,
2026-09-14 12:36:37.136539,149,0.00312012065,
2026-09-14 12:36:37.545416,150,0.00297231016,
2026-09-14 12:36:37.955255,151,0.00295777568,
2026-09-14 12:36:38.364001,152,0.00310052651,
2026-09-14 12:36:38.775095,153,0.00311194676,
2026-09-14 12:36:39.185884,154,0.00295721701,
2026-09-14 12:36:39.645257,155,0.00792175088,
2026-09-14 12:36:40.055699,156,0.0324655982,
2026-09-14 12:36:40.466905,157,0.00296088925,
2026-09-14 12:36:40.877194,158,0.0029598659,
2026-09-14 12:36:41.288028,159,0.00312747611,
2026-09-14 12:36:41.698121,160,0.00312154568,
2026-09-14 12:36:42.108475,161,0.00297140719,
2026-09-14 12:36:42.517929,162,0.00296008137,
2026-09-14 12:36:42.929084,163,0.00310644869,
2026-09-14 12:36:43.339868,164,0.00311958485,
2026-09-14 12:36:43.798988,165,0.00296128697,
2026-09-14 12:36:44.209146,166,0.00311936081,
2026-09-14 12:36:44.619715,167,0.00505361405,
2026-09-14 12:36:45.029727,168,0.0377270768,
2026-09-14 12:36:45.439507,169,0.00295664021,
2026-09-14 12:36:45.850511,170,0.00311902102,
2026-09-14 12:36:46.261018,171,0.00310627138,
2026-09-14 12:36:46.671654,172,0.00295877385,
2026-09-14 12:36:47.082649,173,0.00299887401,
2026-09-14 12:36:47.492541,174,0.00310428042,
2026-09-14 12:36:47.902832,175,0.00304129348,
2026-09-14 12:36:48.313426,176,0.00297052378,
2026-09-14 12:36:48.724966,177,0.00302521646,
2026-09-14 12:36:49.183182,178,0.00304137901,
2026-09-14 12:36:49.595010,179,0.00300218061,
2026-09-14 12:36:50.004354,180,0.0397010457,
2026-09-14 12:36:50.414840,181,0.00331723338,
2026-09-14 12:36:50.824950,182,0.00304193625,
2026-09-14 12:36:51.234756,183,0.00298286679,
2026-09-14 12:36:51.645511,184,0.00310754514,
2026-09-14 12:36:52.055549,185,0.00311193885,
2026-09-14 12:36:52.465656,186,0.00296089452,
2026-09-14 12:36:52.875546,187,0.00296437778,
2026-09-14 12:36:53.285211,188,0.00313081272,
2026-09-14 12:36:53.695928,189,0.00311111327,
2026-09-14 12:36:54.155831,190,0.00294958871,
2026-09-14 12:36:54.566691,191,0.00311038883,
2026-09-14 12:36:54.977326,192,0.0367513286,
2026-09-14 12:36:55.385688,193,0.00297345014,
2026-09-14 12:36:55.797027,194,0.002958253,
2026-09-14 12:36:56.206565,195,0.00311737107,
2026-09-14 12:36:56.616515,196,0.00310364909,
2026-09-14 12:36:57.027311,197,0.00295361865,
2026-09-14 12:36:57.437209,198,0.00296732107,
2026-09-14 12:36:57.848504,199,0.00312153216,
2026-09-14 12:36:58.258446,200,0.00311530558,
2026-09-14 12:36:58.668411,201,0.00295410971,
2026-09-14 12:36:59.126042,202,0.00309322228,
2026-09-14 12:36:59.537363,203,0.00310704551,
2026-09-14 12:36:59.947525,204,0.0377057839,
2026-09-14 12:37:00.357550,205,0.00297674223,
2026-09-14 12:37:00.768361,206,0.00310733341,
2026-09-14 12:37:01.178887,207,0.00311597143,
2026-09-14 12:37:01.589623,208,0.00295200191,
2026-09-14 12:37:01.999179,209,0.00297091909,
2026-09-14 12:37:02.410517,210,0.00312562125,
2026-09-14 12:37:02.869237,211,0.00311369499,
2026-09-14 12:37:03.280115,212,0.00296522271,
2026-09-14 12:37:03.689545,213,0.00311919724,
2026-09-14 12:37:04.098688,214,0.00311366256,
2026-09-14 12:37:04.509272,215,0.00296751861,
2026-09-14 12:37:04.919879,216,0.0400211603,
2026-09-14 12:37:05.331864,217,0.00318236853,
2026-09-14 12:37:05.743129,218,0.00310328478,
2026-09-14 12:37:06.153416,219,0.00296871938,
2026-09-14 12:37:06.563818,220,0.00301829512,
2026-09-14 12:37:06.973192,221,0.00311856766,
2026-09-14 12:37:07.383097,222,0.00306982553,
2026-09-14 12:37:07.842368,223,0.00296903038,
2026-09-14 12:37:08.253612,224,0.00311598221,
2026-09-14 12:37:08.663465,225,0.00307346951,
2026-09-14 12:37:09.073105,226,0.00297342914,
2026-09-14 12:37:09.482067,227,0.00299317191,
2026-09-14 12:37:09.892936,228,0.035941102,
2026-09-14 12:37:10.303128,229,0.00408547112,
2026-09-14 12:37:10.714959,230,0.00296517918,
2026-09-14 12:37:11.125216,231,0.00303944984,
2026-09-14 12:37:11.534845,232,0.00310635668,
2026-09-14 12:37:11.944743,233,0.00299606396,
2026-09-14 12:37:12.355443,234,0.00297339616,
2026-09-14 12:37:12.813090,235,0.00311567803,
2026-09-14 12:37:13.224094,236,0.00309271165,
2026-09-14 12:37:13.633281,237,0.00296798911,
2026-09-14 12:37:14.042761,238,0.00299873363,
2026-09-14 12:37:14.453414,239,0.00311650701,
2026-09-14 12:37:14.864844,240,0.0328658059,
2026-09-14 12:37:15.274464,241,0.00812733233,
2026-09-14 12:37:15.684667,242,0.00304039117,
2026-09-14 12:37:16.093965,243,0.00326507262,
2026-09-14 12:37:16.503355,244,0.00305707952,
2026-09-14 12:37:16.913784,245,0.00296247181,
2026-09-14 12:37:17.323142,246,0.00301523146,
2026-09-14 12:37:17.732574,247,0.00310380189,
2026-09-14 12:37:18.143634,248,0.00311286226,
2026-09-14 12:37:18.553390,249,0.00297360514,
2026-09-14 12:37:18.964420,250,0.00299914411,
2026-09-14 12:37:19.374243,251,0.0031080561,
2026-09-14 12:37:19.833417,252,0.0306783608,
2026-09-14 12:37:20.243166,253,0.0124427523,
2026-09-14 12:37:20.654224,254,0.00311642006,
2026-09-14 12:37:21.065273,255,0.00309373027,
2026-09-14 12:37:21.475982,256,0.00296325902,
2026-09-14 12:37:21.886014,257,0.00304851416,
2026-09-14 12:37:22.296343,258,0.00310785822,
2026-09-14 12:37:22.706609,259,0.00299311672,
2026-09-14 12:37:23.115794,260,0.00296306125,
2026-09-14 12:37:23.526865,261,0.00307697729,
2026-09-14 12:37:23.936371,262,0.00309719342,
2026-09-14 12:37:24.345828,263,0.0029986415,
2026-09-14 12:37:24.804627,264,0.0264794739,
2026-09-14 12:37:25.214705,265,0.0158218138,
2026-09-14 12:37:25.625246,266,0.00304762702,
2026-09-14 12:37:26.034473,267,0.00296298991,
2026-09-14 12:37:26.445454,268,0.00301309199,
2026-09-14 12:37:26.854342,269,0.00310883606,
2026-09-14 12:37:27.264522,270,0.00307558172,
2026-09-14 12:37:27.675323,271,0.00296489819,
2026-09-14 12:37:28.084648,272,0.00303454319,
2026-09-14 12:37:28.495393,273,0.003110114,
2026-09-14 12:37:28.904631,274,0.00302630334,
2026-09-14 12:37:29.314482,275,0.0029628116,
2026-09-14 12:37:29.725050,276,0.0170114196,
2026-09-14 12:37:30.136685,277,0.0234667592,
2026-09-14 12:37:30.595096,278,0.00296217323,
2026-09-14 12:37:31.005973,279,0.00303781803,
2026-09-14 12:37:31.414710,280,0.00311484091,
2026-09-14 12:37:31.824132,281,0.00305012542,
2026-09-14 12:37:32.233301,282,0.00297486648,
2026-09-14 12:37:32.642792,283,0.00297453372,
2026-09-14 12:37:33.052455,284,0.00312208654,
2026-09-14 12:37:33.463728,285,0.0031258476,
2026-09-14 12:37:33.873063,286,0.00296562714,
2026-09-14 12:37:34.283644,287,0.00296042061,
2026-09-14 12:37:34.692924,288,0.0127792496,
2026-09-14 12:37:35.103138,289,0.0274186387,
2026-09-14 12:37:35.512269,290,0.00298159259,
2026-09-14 12:37:35.923759,291,0.00297015145,
2026-09-14 12:37:36.334698,292,0.00310868996,
2026-09-14 12:37:36.793627,293,0.00296556185,
2026-09-14 12:37:37.204644,294,0.00298627596,
2026-09-14 12:37:37.614495,295,0.00311321481,
2026-09-14 12:37:38.024792,296,0.00309894967,
2026-09-14 12:37:38.435575,297,0.00301425242,
2026-09-14 12:37:38.845560,298,0.00304172056,
2026-09-14 12:37:39.256744,299,0.00315160379,


==> measurments/IMU100Hz.csv <==
Address,USB0::0x2A8D::0x0101::MY59028205::0::INSTR
ApertureEnable,0
ApertureSize,0.1
AutoRange,On
AutoZero,On
Firmware Version,A.03.02-03.15-03.02-00.52-05-02
Measurement,DC Current
Model,34465A
NPLC,1.0
NullState,Off
NullValue(ADC),0.0
PreTriggerCount,0
Range(ADC),0.01
Sample Count,2062
Serial Number,MY59028205
Start Time,2026-09-13 18:36:45.984459
Stop Time,2026-09-13 18:38:50.545645
TriggerAutoDelay,1
TriggerCount,1
TriggerDelay,0.0
TriggerLevel,0.0
TriggerSlope,Negative
TriggerSource,Immediate

Time Stamp(s),Records,DC Current (ADC),
2026-09-13 18:36:45.984459,1,0.00222775681,
2026-09-13 18:36:46.080689,2,0.000860372277,
2026-09-13 18:36:46.129093,3,0.00439338103,
2026-09-13 18:36:46.184228,4,0.00215184186,
2026-09-13 18:36:46.230972,5,0.000952748041,
2026-09-13 18:36:46.287110,6,0.00118734976,
2026-09-13 18:36:46.335531,7,0.00246826592,
2026-09-13 18:36:46.433016,8,0.000950232423,
2026-09-13 18:36:46.489091,9,0.00187665852,
2026-09-13 18:36:46.537307,10,0.00245576502,
2026-09-13 18:36:46.635111,11,0.000949399272,
2026-09-13 18:36:46.692682,12,0.00267857277,
2026-09-13 18:36:46.738905,13,0.00149687913,
2026-09-13 18:36:46.794042,14,0.000955156889,
2026-09-13 18:36:46.840321,15,0.00226120349,
2026-09-13 18:36:46.897918,16,0.00252979793,
2026-09-13 18:36:46.945067,17,0.000940114975,
2026-09-13 18:36:47.039750,18,0.00207267435,
2026-09-13 18:36:47.099913,19,0.00236852924,
2026-09-13 18:36:47.148433,20,0.00101326284,
2026-09-13 18:36:47.245002,21,0.00245734984,
2026-09-13 18:36:47.303696,22,0.00265638051,
2026-09-13 18:36:47.350014,23,0.0008688077,
2026-09-13 18:36:47.404825,24,0.000869023987,
2026-09-13 18:36:47.454100,25,0.00216407765,
2026-09-13 18:36:47.508690,26,0.0013660392,
2026-09-13 18:36:47.555215,27,0.000887115474,
2026-09-13 18:36:47.611785,28,0.0024721316,
2026-09-13 18:36:47.661026,29,0.00170578588,
2026-09-13 18:36:47.757752,30,0.000778761945,
2026-09-13 18:36:47.815188,31,0.00265229579,
2026-09-13 18:36:47.864923,32,0.00102429217,
2026-09-13 18:36:47.959975,33,0.00204023677,
2026-09-13 18:36:48.016764,34,0.00214656047,
2026-09-13 18:36:48.062806,35,0.0010237018,
2026-09-13 18:36:48.117563,36,0.000984404488,
2026-09-13 18:36:48.166714,37,0.00208878319,
2026-09-13 18:36:48.221852,38,0.00257218111,
2026-09-13 18:36:48.269530,39,0.000953636941,
2026-09-13 18:36:48.324279,40,0.000807056098,
2026-09-13 18:36:48.371929,41,0.00248589272,
2026-09-13 18:36:48.429344,42,0.00203259777,
2026-09-13 18:36:48.475913,43,0.000963001727,
2026-09-13 18:36:48.572073,44,0.00250773191,
2026-09-13 18:36:48.630698,45,0.00187014912,
2026-09-13 18:36:48.679750,46,0.00119162658,
2026-09-13 18:36:48.775621,47,0.0021367243,
2026-09-13 18:36:48.831904,48,0.000954010908,
2026-09-13 18:36:48.881485,49,0.00195337561,
2026-09-13 18:36:48.976554,50,0.00213785367,
2026-09-13 18:36:49.034294,51,0.000841407834,
2026-09-13 18:36:49.081847,52,0.00208888743,
2026-09-13 18:36:49.177822,53,0.00220632909,
2026-09-13 18:36:49.236694,54,0.00100205713,
2026-09-13 18:36:49.283742,55,0.00244451336,
2026-09-13 18:36:49.379004,56,0.00188542425,
2026-09-13 18:36:49.437639,57,0.000964424913,
2026-09-13 18:36:49.484898,58,0.0015630241,
2026-09-13 18:36:49.539307,59,0.00376740452,
2026-09-13 18:36:49.586542,60,0.00095980679,
2026-09-13 18:36:49.641324,61,0.000945267823,
2026-09-13 18:36:49.688532,62,0.00248683264,
2026-09-13 18:36:49.745223,63,0.00244863546,
2026-09-13 18:36:49.793149,64,0.000955298075,
2026-09-13 18:36:49.888355,65,0.00111277366,
2026-09-13 18:36:49.947460,66,0.00403607,
2026-09-13 18:36:49.994387,67,0.000958957695,
2026-09-13 18:36:50.088253,68,0.00210448298,
2026-09-13 18:36:50.149093,69,0.00305899035,
2026-09-13 18:36:50.195163,70,0.000783009619,
2026-09-13 18:36:50.250843,71,0.00208388841,
2026-09-13 18:36:50.298412,72,0.00227249694,
2026-09-13 18:36:50.353407,73,0.000972678025,
2026-09-13 18:36:50.400607,74,0.00221025052,
2026-09-13 18:36:50.458171,75,0.00252641695,
2026-09-13 18:36:50.506043,76,0.000997064604,
2026-09-13 18:36:50.600917,77,0.00121910319,
2026-09-13 18:36:50.666528,78,0.00135819531,
2026-09-13 18:36:50.758791,79,0.00249258454,
2026-09-13 18:36:50.807499,80,0.00159287217,
2026-09-13 18:36:50.902741,81,0.000759766823,
2026-09-13 18:36:50.961776,82,0.000963970017,
2026-09-13 18:36:51.007916,83,0.00356959032,
2026-09-13 18:36:51.064975,84,0.00219686908,
2026-09-13 18:36:51.113841,85,0.000978156129,
2026-09-13 18:36:51.209818,86,0.00254977069,
2026-09-13 18:36:51.266424,87,0.00235391594,
2026-09-13 18:36:51.312510,88,0.000949007492,
2026-09-13 18:36:51.368304,89,0.00181069025,
2026-09-13 18:36:51.414839,90,0.0024850334,
2026-09-13 18:36:51.470012,91,0.000979757226,
2026-09-13 18:36:51.518508,92,0.00111664759,
2026-09-13 18:36:51.573340,93,0.00209682584,
2026-09-13 18:36:51.621441,94,0.00147020432,
2026-09-13 18:36:51.677025,95,0.000953048886,
2026-09-13 18:36:51.723965,96,0.00243581832,
2026-09-13 18:36:51.781186,97,0.00253905793,
2026-09-13 18:36:51.828652,98,0.000751963549,
2026-09-13 18:36:51.925855,99,0.00256149737,
2026-09-13 18:36:51.985544,100,0.00130084714,
2026-09-13 18:36:52.085470,101,0.00249856361,
2026-09-13 18:36:52.134077,102,0.002490729,
2026-09-13 18:36:52.188671,103,0.000998105355,
2026-09-13 18:36:52.235822,104,0.000968763743,
2026-09-13 18:36:52.292950,105,0.00212504182,
2026-09-13 18:36:52.341503,106,0.0016839048,
2026-09-13 18:36:52.438628,107,0.000883847415,
2026-09-13 18:36:52.492973,108,0.00236791875,
2026-09-13 18:36:52.540192,109,0.00133795045,
2026-09-13 18:36:52.597336,110,0.00095954399,
2026-09-13 18:36:52.643492,111,0.00248190114,
2026-09-13 18:36:52.740123,112,0.00201680132,
2026-09-13 18:36:52.799989,113,0.00100069212,
2026-09-13 18:36:52.848241,114,0.0031889063,
2026-09-13 18:36:52.944037,115,0.000977959524,
2026-09-13 18:36:53.002723,116,0.000961238332,
2026-09-13 18:36:53.048308,117,0.00160740465,
2026-09-13 18:36:53.105721,118,0.00415083793,
2026-09-13 18:36:53.154071,119,0.00095586007,
2026-09-13 18:36:53.250129,120,0.0024951889,
2026-09-13 18:36:53.308971,121,0.00246843734,
2026-09-13 18:36:53.356753,122,0.000973662148,
2026-09-13 18:36:53.452016,123,0.00113014008,
2026-09-13 18:36:53.511075,124,0.00319613175,
2026-09-13 18:36:53.557901,125,0.00122807323,
2026-09-13 18:36:53.653984,126,0.0021722517,
2026-09-13 18:36:53.712824,127,0.00120982197,
2026-09-13 18:36:53.759207,128,0.00186433322,
2026-09-13 18:36:53.814326,129,0.00194693109,
2026-09-13 18:36:53.860249,130,0.00224147758,
2026-09-13 18:36:53.918661,131,0.000748325371,
2026-09-13 18:36:53.964866,132,0.00246264872,
2026-09-13 18:36:54.020596,133,0.00249653984,
2026-09-13 18:36:54.067681,134,0.000989244396,
2026-09-13 18:36:54.123468,135,0.000975989408,
2026-09-13 18:36:54.172583,136,0.00249966484,
2026-09-13 18:36:54.267532,137,0.000997481784,
2026-09-13 18:36:54.326186,138,0.000851824258,
2026-09-13 18:36:54.374628,139,0.00242871042,
2026-09-13 18:36:54.471763,140,0.000952876032,
2026-09-13 18:36:54.530002,141,0.00133739208,
2026-09-13 18:36:54.579358,142,0.00237788699,
2026-09-13 18:36:54.673460,143,0.000953831786,
2026-09-13 18:36:54.731638,144,0.00200311442,
2026-09-13 18:36:54.779698,145,0.00184868533,
2026-09-13 18:36:54.835897,146,0.000998990846,
2026-09-13 18:36:54.885259,147,0.0028796702,
2026-09-13 18:36:54.980796,148,0.00203971117,
2026-09-13 18:36:55.039503,149,0.000957170549,
2026-09-13 18:36:55.087105,150,0.00231503757,
2026-09-13 18:36:55.144369,151,0.00294421715,
2026-09-13 18:36:55.190631,152,0.00095991048,
2026-09-13 18:36:55.245109,153,0.000968740871,
2026-09-13 18:36:55.292371,154,0.00254200315,
2026-09-13 18:36:55.349060,155,0.00189101188,
2026-09-13 18:36:55.395780,156,0.000968134563,
2026-09-13 18:36:55.450825,157,0.00248661482,
2026-09-13 18:36:55.499757,158,0.000833171325,
2026-09-13 18:36:55.554010,159,0.000756334156,
2026-09-13 18:36:55.602005,160,0.00221059854,
2026-09-13 18:36:55.659271,161,0.00178039277,
2026-09-13 18:36:55.705961,162,0.000750759949,
2026-09-13 18:36:55.760847,163,0.000972264693,
2026-09-13 18:36:55.809287,164,0.00388195198,
2026-09-13 18:36:55.864733,165,0.00214844614,
2026-09-13 18:36:55.912871,166,0.000955671932,
2026-09-13 18:36:55.967862,167,0.00171046646,
2026-09-13 18:36:56.014926,168,0.00250770574,
2026-09-13 18:36:56.073049,169,0.000992573592,
2026-09-13 18:36:56.121841,170,0.00193966881,
2026-09-13 18:36:56.216555,171,0.00314695054,
2026-09-13 18:36:56.273844,172,0.000759459051,
2026-09-13 18:36:56.320329,173,0.00125191992,
2026-09-13 18:36:56.378573,174,0.00101274757,
2026-09-13 18:36:56.424801,175,0.00292609619,
2026-09-13 18:36:56.479705,176,0.000752948772,
2026-09-13 18:36:56.528419,177,0.00162840046,
2026-09-13 18:36:56.586294,178,0.00100410312,
2026-09-13 18:36:56.633860,179,0.000994497526,
2026-09-13 18:36:56.728354,180,0.00131535255,
2026-09-13 18:36:56.787192,181,0.0035544324,
2026-09-13 18:36:56.836458,182,0.000945790453,
2026-09-13 18:36:56.891237,183,0.00244901371,
2026-09-13 18:36:56.937507,184,0.0021303452,
2026-09-13 18:36:56.994776,185,0.000953855537,
2026-09-13 18:36:57.042508,186,0.00201057913,
2026-09-13 18:36:57.137662,187,0.00110453869,
2026-09-13 18:36:57.196385,188,0.000757273967,
2026-09-13 18:36:57.243641,189,0.00119825275,
2026-09-13 18:36:57.298280,190,0.00480315112,
2026-09-13 18:36:57.347112,191,0.000766791705,
2026-09-13 18:36:57.402144,192,0.000750902235,
2026-09-13 18:36:57.448606,193,0.00466519527,
2026-09-13 18:36:57.506026,194,0.00213377039,
2026-09-13 18:36:57.552334,195,0.000758295476,
2026-09-13 18:36:57.607132,196,0.00144499251,
2026-09-13 18:36:57.654707,197,0.0030275569,
2026-09-13 18:36:57.711327,198,0.000964968105,
2026-09-13 18:36:57.758079,199,0.0013615141,
2026-09-13 18:36:57.814622,200,0.00252734235,
2026-09-13 18:36:57.861888,201,0.00112202882,
2026-09-13 18:36:57.916346,202,0.000955009106,
2026-09-13 18:36:57.964738,203,0.00246335509,
2026-09-13 18:36:58.019390,204,0.00247586918,
2026-09-13 18:36:58.064936,205,0.000953319822,
2026-09-13 18:36:58.120688,206,0.000958788909,
2026-09-13 18:36:58.168396,207,0.00251113093,
2026-09-13 18:36:58.224899,208,0.0025055477,
2026-09-13 18:36:58.271445,209,0.000959056107,
2026-09-13 18:36:58.325867,210,0.00124314956,
2026-09-13 18:36:58.374568,211,0.00211753246,
2026-09-13 18:36:58.431562,212,0.00147804311,
2026-09-13 18:36:58.480123,213,0.00172900844,
2026-09-13 18:36:58.575451,214,0.00129848457,
2026-09-13 18:36:58.635566,215,0.00272813157,
2026-09-13 18:36:58.684320,216,0.00245263991,
2026-09-13 18:36:58.780256,217,0.00205059073,
2026-09-13 18:36:58.839487,218,0.000958952527,
2026-09-13 18:36:58.886157,219,0.00120632982,
2026-09-13 18:36:58.982466,220,0.00138495559,
2026-09-13 18:36:59.041103,221,0.000987841443,
2026-09-13 18:36:59.088197,222,0.00212370913,
2026-09-13 18:36:59.145929,223,0.00302668021,
2026-09-13 18:36:59.192347,224,0.000925655617,
2026-09-13 18:36:59.246642,225,0.0011659691,
2026-09-13 18:36:59.292425,226,0.00209973016,
2026-09-13 18:36:59.349871,227,0.00173374785,
2026-09-13 18:36:59.398866,228,0.000778549616,
2026-09-13 18:36:59.495537,229,0.00250883094,
2026-09-13 18:36:59.552931,230,0.00102427402,
2026-09-13 18:36:59.601848,231,0.00165720229,
2026-09-13 18:36:59.697857,232,0.00240504,
2026-09-13 18:36:59.754199,233,0.000975733646,
2026-09-13 18:36:59.802102,234,0.00206174674,
2026-09-13 18:36:59.897948,235,0.000938910386,
2026-09-13 18:36:59.956784,236,0.00260595325,
2026-09-13 18:37:00.003437,237,0.00242560873,
2026-09-13 18:37:00.060713,238,0.0021050706,
2026-09-13 18:37:00.108630,239,0.000958706111,
2026-09-13 18:37:00.205720,240,0.00160498877,
2026-09-13 18:37:00.261852,241,0.00337456191,
2026-09-13 18:37:00.310273,242,0.00100100671,
2026-09-13 18:37:00.406244,243,0.00316064162,
2026-09-13 18:37:00.464803,244,0.00216199593,
2026-09-13 18:37:00.512196,245,0.000752755466,
2026-09-13 18:37:00.607838,246,0.0024666469,
2026-09-13 18:37:00.667007,247,0.00219937118,
2026-09-13 18:37:00.714406,248,0.00095363947,
2026-09-13 18:37:00.809788,249,0.00254201415,
2026-09-13 18:37:00.868334,250,0.0020937622,
2026-09-13 18:37:00.916510,251,0.000955166235,
2026-09-13 18:37:01.011591,252,0.00251601394,
2026-09-13 18:37:01.069118,253,0.00209825915,
2026-09-13 18:37:01.117369,254,0.000964723119,
2026-09-13 18:37:01.212440,255,0.00451700838,
2026-09-13 18:37:01.270574,256,0.0015419655,
2026-09-13 18:37:01.318560,257,0.000956217983,
2026-09-13 18:37:01.374075,258,0.00251395003,
2026-09-13 18:37:01.422513,259,0.00150064397,
2026-09-13 18:37:01.477591,260,0.000956387758,
2026-09-13 18:37:01.525652,261,0.00311246201,
2026-09-13 18:37:01.579987,262,0.00131554245,
2026-09-13 18:37:01.628408,263,0.000936878253,
2026-09-13 18:37:01.724848,264,0.00243461142,
2026-09-13 18:37:01.783074,265,0.00253432765,
2026-09-13 18:37:01.831408,266,0.00098364039,
2026-09-13 18:37:01.927076,267,0.00213960223,
2026-09-13 18:37:01.983175,268,0.00258930573,
2026-09-13 18:37:02.029721,269,0.000951457355,
2026-09-13 18:37:02.084983,270,0.000884482202,
2026-09-13 18:37:02.131505,271,0.00250198517,
2026-09-13 18:37:02.186886,272,0.00188784531,
2026-09-13 18:37:02.232986,273,0.00094765347,
2026-09-13 18:37:02.290661,274,0.00169215352,
2026-09-13 18:37:02.338309,275,0.00247788405,
2026-09-13 18:37:02.433203,276,0.000942790031,
2026-09-13 18:37:02.492402,277,0.00169944922,
2026-09-13 18:37:02.538591,278,0.00267426121,
2026-09-13 18:37:02.593771,279,0.000953367764,
2026-09-13 18:37:02.697132,280,0.000997285619,
2026-09-13 18:37:02.798997,281,0.00253521138,
2026-09-13 18:37:02.847408,282,0.0020107035,
2026-09-13 18:37:02.944389,283,0.00102117222,
2026-09-13 18:37:03.001389,284,0.000954241709,
2026-09-13 18:37:03.048046,285,0.0024445415,
2026-09-13 18:37:03.102302,286,0.00251002772,
2026-09-13 18:37:03.151036,287,0.00101821028,
2026-09-13 18:37:03.206069,288,0.00118785733,
2026-09-13 18:37:03.255293,289,0.00217074605,
2026-09-13 18:37:03.310020,290,0.00163852803,
2026-09-13 18:37:03.358014,291,0.000875572971,
2026-09-13 18:37:03.413656,292,0.00250189545,
2026-09-13 18:37:03.459398,293,0.0014144374,
2026-09-13 18:37:03.516781,294,0.0009549715,
2026-09-13 18:37:03.565907,295,0.00246982347,
2026-09-13 18:37:03.661549,296,0.0011738433,
2026-09-13 18:37:03.720643,297,0.000949627875,
2026-09-13 18:37:03.767721,298,0.00101253217,
2026-09-13 18:37:03.822843,299,0.00575721548,
2026-09-13 18:37:03.868901,300,0.000924978716,
2026-09-13 18:37:03.964567,301,0.00286994596,
2026-09-13 18:37:04.023106,302,0.00215415824,
2026-09-13 18:37:04.069657,303,0.00095133827,
2026-09-13 18:37:04.124871,304,0.00087706499,
2026-09-13 18:37:04.171454,305,0.00213611931,
2026-09-13 18:37:04.229077,306,0.00239483008,
2026-09-13 18:37:04.277415,307,0.00094713073,
2026-09-13 18:37:04.373446,308,0.00252401129,
2026-09-13 18:37:04.431572,309,0.00192605778,
2026-09-13 18:37:04.480653,310,0.00124421417,
2026-09-13 18:37:04.576170,311,0.00253862909,
2026-09-13 18:37:04.632366,312,0.000744430881,
2026-09-13 18:37:04.680505,313,0.00157316387,
2026-09-13 18:37:04.736618,314,0.001764945,
2026-09-13 18:37:04.781755,315,0.000761164828,
2026-09-13 18:37:04.879344,316,0.000885159103,
2026-09-13 18:37:04.937869,317,0.00239631418,
2026-09-13 18:37:04.986078,318,0.00112920445,
2026-09-13 18:37:05.081361,319,0.00189277626,
2026-09-13 18:37:05.139940,320,0.00259120844,
2026-09-13 18:37:05.188224,321,0.00112551965,
2026-09-13 18:37:05.283421,322,0.00224926415,
2026-09-13 18:37:05.343390,323,0.00291801165,
2026-09-13 18:37:05.391801,324,0.00108258559,
2026-09-13 18:37:05.488420,325,0.00275758182,
2026-09-13 18:37:05.544836,326,0.00268555982,
2026-09-13 18:37:05.594032,327,0.00108320025,
2026-09-13 18:37:05.688783,328,0.00431726563,
2026-09-13 18:37:05.748162,329,0.00222474001,
2026-09-13 18:37:05.797135,330,0.00108287577,
2026-09-13 18:37:05.893658,331,0.00258956611,
2026-09-13 18:37:05.952734,332,0.00193232714,
2026-09-13 18:37:05.999950,333,0.00148709474,
2026-09-13 18:37:06.096166,334,0.00268693309,
2026-09-13 18:37:06.153907,335,0.00115975912,
2026-09-13 18:37:06.201184,336,0.00175681625,
2026-09-13 18:37:06.297209,337,0.00270650241,
2026-09-13 18:37:06.355540,338,0.00114047668,
2026-09-13 18:37:06.402269,339,0.00188889398,
2026-09-13 18:37:06.458812,340,0.00322319987,
2026-09-13 18:37:06.506891,341,0.00112298743,
2026-09-13 18:37:06.602250,342,0.00223116452,
2026-09-13 18:37:06.661748,343,0.00258099346,
2026-09-13 18:37:06.708977,344,0.00108529792,
2026-09-13 18:37:06.763798,345,0.00108830307,
2026-09-13 18:37:06.812710,346,0.0026124599,
2026-09-13 18:37:06.866793,347,0.00191836457,
2026-09-13 18:37:06.915809,348,0.00107343962,
2026-09-13 18:37:06.972962,349,0.00230425762,
2026-09-13 18:37:07.021509,350,0.00200530632,
2026-09-13 18:37:07.116655,351,0.000957066418,
2026-09-13 18:37:07.176305,352,0.00243147597,
2026-09-13 18:37:07.223890,353,0.0010034227,
2026-09-13 18:37:07.319303,354,0.00124325567,
2026-09-13 18:37:07.377650,355,0.00213163204,
2026-09-13 18:37:07.424707,356,0.00102955233,
2026-09-13 18:37:07.479174,357,0.000950465974,
2026-09-13 18:37:07.527950,358,0.00248651871,
2026-09-13 18:37:07.584212,359,0.00261564769,
2026-09-13 18:37:07.631918,360,0.000947420689,
2026-09-13 18:37:07.728701,361,0.00281555417,
2026-09-13 18:37:07.788274,362,0.0025188459,
2026-09-13 18:37:07.835857,363,0.000955177231,
2026-09-13 18:37:07.931299,364,0.00253344194,
2026-09-13 18:37:07.987485,365,0.00247101794,
2026-09-13 18:37:08.035648,366,0.000955339419,
2026-09-13 18:37:08.130992,367,0.00218434685,
2026-09-13 18:37:08.191245,368,0.00254384033,
2026-09-13 18:37:08.239788,369,0.000949323511,
2026-09-13 18:37:08.336048,370,0.0025575191,
2026-09-13 18:37:08.395173,371,0.00110867256,
2026-09-13 18:37:08.443277,372,0.00197783949,
2026-09-13 18:37:08.543382,373,0.00101935005,
2026-09-13 18:37:08.695857,374,0.00172776284,
2026-09-13 18:37:08.742561,375,0.00118532852,
2026-09-13 18:37:08.799676,376,0.000956033474,
2026-09-13 18:37:08.847370,377,0.00216407215,
2026-09-13 18:37:08.902275,378,0.00262432381,
2026-09-13 18:37:08.949142,379,0.000980798308,
2026-09-13 18:37:09.046024,380,0.0020535684,
2026-09-13 18:37:09.104796,381,0.0024734722,
2026-09-13 18:37:09.153384,382,0.000958506757,
2026-09-13 18:37:09.249831,383,0.00207923335,
2026-09-13 18:37:09.306868,384,0.0025159351,
2026-09-13 18:37:09.356209,385,0.000953001494,
2026-09-13 18:37:09.451339,386,0.000934676566,
2026-09-13 18:37:09.509959,387,0.000869766203,
2026-09-13 18:37:09.556263,388,0.00116392213,
2026-09-13 18:37:09.613368,389,0.00234635029,
2026-09-13 18:37:09.661198,390,0.002053617,
2026-09-13 18:37:09.758467,391,0.00087617587,
2026-09-13 18:37:09.815780,392,0.00249987189,
2026-09-13 18:37:09.864170,393,0.000993387171,
2026-09-13 18:37:09.960498,394,0.00118646911,
2026-09-13 18:37:10.018705,395,0.00246176092,
2026-09-13 18:37:10.066446,396,0.000949124267,
2026-09-13 18:37:10.124159,397,0.000952569029,
2026-09-13 18:37:10.172124,398,0.00282475182,
2026-09-13 18:37:10.268077,399,0.00094929954,
2026-09-13 18:37:10.326520,400,0.000866568187,
2026-09-13 18:37:10.375128,401,0.00248054239,
2026-09-13 18:37:10.470580,402,0.000927632991,
2026-09-13 18:37:10.528825,403,0.000956351912,
2026-09-13 18:37:10.574452,404,0.00158781103,
2026-09-13 18:37:10.632382,405,0.00252312832,
2026-09-13 18:37:10.680951,406,0.00127500723,
2026-09-13 18:37:10.775812,407,0.00247379867,
2026-09-13 18:37:10.833370,408,0.000833175504,
2026-09-13 18:37:10.937071,409,0.00243627867,
2026-09-13 18:37:11.038520,410,0.00251880544,
2026-09-13 18:37:11.084999,411,0.00249447912,
2026-09-13 18:37:11.140508,412,0.00257122227,
2026-09-13 18:37:11.188030,413,0.000990161115,
2026-09-13 18:37:11.243723,414,0.000954556849,
2026-09-13 18:37:11.291750,415,0.00248361198,
2026-09-13 18:37:11.348468,416,0.00251543523,
2026-09-13 18:37:11.394623,417,0.000953905678,
2026-09-13 18:37:11.450016,418,0.00191955332,
2026-09-13 18:37:11.498054,419,0.0015930679,
2026-09-13 18:37:11.553792,420,0.00093419341,
2026-09-13 18:37:11.601994,421,0.00090220588,
2026-09-13 18:37:11.697202,422,0.00215124138,
2026-09-13 18:37:11.754701,423,0.00101800785,
2026-09-13 18:37:11.801755,424,0.00194866106,
2026-09-13 18:37:11.896740,425,0.00354173864,
2026-09-13 18:37:11.957591,426,0.00101765917,
2026-09-13 18:37:12.004256,427,0.00243636701,
2026-09-13 18:37:12.058696,428,0.00209943284,
2026-09-13 18:37:12.106676,429,0.000995413035,
2026-09-13 18:37:12.163503,430,0.000959131208,
2026-09-13 18:37:12.212243,431,0.00214659214,
2026-09-13 18:37:12.306499,432,0.000959818335,
2026-09-13 18:37:12.367095,433,0.000948199301,
2026-09-13 18:37:12.414755,434,0.00112274497,
2026-09-13 18:37:12.511068,435,0.000767079135,
2026-09-13 18:37:12.569213,436,0.000887038284,
2026-09-13 18:37:12.667935,437,0.000759467762,
2026-09-13 18:37:12.770616,438,0.00251982937,
2026-09-13 18:37:12.819435,439,0.00243592179,
2026-09-13 18:37:12.914424,440,0.00075543701,
2026-09-13 18:37:12.973847,441,0.00143161481,
2026-09-13 18:37:13.021573,442,0.0033179328,
2026-09-13 18:37:13.078878,443,0.000950329736,
2026-09-13 18:37:13.127323,444,0.00245782904,
2026-09-13 18:37:13.221606,445,0.00166007395,
2026-09-13 18:37:13.280428,446,0.000830936761,
2026-09-13 18:37:13.326640,447,0.00242412144,
2026-09-13 18:37:13.381585,448,0.00250398619,
2026-09-13 18:37:13.428847,449,0.000946096466,
2026-09-13 18:37:13.485523,450,0.000949102716,
2026-09-13 18:37:13.532055,451,0.00251237279,
2026-09-13 18:37:13.586478,452,0.00199602488,
2026-09-13 18:37:13.635832,453,0.000976150166,
2026-09-13 18:37:13.704229,454,0.000967032362,
2026-09-13 18:37:13.792760,455,0.00252849966,
2026-09-13 18:37:13.840872,456,0.00138308928,
2026-09-13 18:37:13.898015,457,0.00247483271,
2026-09-13 18:37:13.946669,458,0.00102444875,
2026-09-13 18:37:14.041985,459,0.00178440393,
2026-09-13 18:37:14.098994,460,0.0023935704,
2026-09-13 18:37:14.147093,461,0.00107018948,
2026-09-13 18:37:14.243289,462,0.00188394686,
2026-09-13 18:37:14.300103,463,0.00213357213,
2026-09-13 18:37:14.348613,464,0.00102823713,
2026-09-13 18:37:14.445520,465,0.00209595828,
2026-09-13 18:37:14.502036,466,0.00247389532,
2026-09-13 18:37:14.551147,467,0.000932071003,
2026-09-13 18:37:14.645883,468,0.00205538061,
2026-09-13 18:37:14.705319,469,0.00253247376,
2026-09-13 18:37:14.752497,470,0.000959913009,
2026-09-13 18:37:14.808266,471,0.00123106574,
2026-09-13 18:37:14.854462,472,0.00250647652,
2026-09-13 18:37:14.911309,473,0.00187353417,
2026-09-13 18:37:14.960107,474,0.000958347868,
2026-09-13 18:37:15.054654,475,0.00234386722,
2026-09-13 18:37:15.113031,476,0.00168452551,
2026-09-13 18:37:15.161341,477,0.00134807339,
2026-09-13 18:37:15.256706,478,0.00213144984,
2026-09-13 18:37:15.315270,479,0.00114391495,
2026-09-13 18:37:15.362870,480,0.00193418367,
2026-09-13 18:37:15.424022,481,0.00098582412,
2026-09-13 18:37:15.519696,482,0.00113152863,
2026-09-13 18:37:15.568146,483,0.00231769316,
2026-09-13 18:37:15.624450,484,0.000912306505,
2026-09-13 18:37:15.673763,485,0.000740275571,
2026-09-13 18:37:15.769275,486,0.00412895399,
2026-09-13 18:37:15.828395,487,0.0021537725,
2026-09-13 18:37:15.875598,488,0.000846649638,
2026-09-13 18:37:15.971970,489,0.0011270252,
2026-09-13 18:37:16.028339,490,0.0040543129,
2026-09-13 18:37:16.075910,491,0.00095471057,
2026-09-13 18:37:16.141189,492,0.00187232917,
2026-09-13 18:37:16.233028,493,0.0024232299,
2026-09-13 18:37:16.281610,494,0.00149950514,
2026-09-13 18:37:16.336561,495,0.00211243008,
2026-09-13 18:37:16.384796,496,0.001368378,
2026-09-13 18:37:16.439836,497,0.000955074421,
2026-09-13 18:37:16.489560,498,0.00251883513,
2026-09-13 18:37:16.543412,499,0.00260168535,
2026-09-13 18:37:16.591777,500,0.000957934316,
2026-09-13 18:37:16.649118,501,0.000786731035,
2026-09-13 18:37:16.698090,502,0.00212225988,
2026-09-13 18:37:16.793990,503,0.000958621883,
2026-09-13 18:37:16.852232,504,0.00144516393,
2026-09-13 18:37:16.899013,505,0.00223707256,
2026-09-13 18:37:16.956435,506,0.00102842724,
2026-09-13 18:37:17.003390,507,0.00223901057,
2026-09-13 18:37:17.058745,508,0.00212319661,
2026-09-13 18:37:17.105991,509,0.000775980449,
2026-09-13 18:37:17.201471,510,0.00141687506,
2026-09-13 18:37:17.260581,511,0.00209342627,
2026-09-13 18:37:17.307011,512,0.000953121788,
2026-09-13 18:37:17.363902,513,0.00096071999,
2026-09-13 18:37:17.410502,514,0.00267637823,
2026-09-13 18:37:17.464813,515,0.00248041385,
2026-09-13 18:37:17.513164,516,0.000961252627,
2026-09-13 18:37:17.571174,517,0.00101310428,
2026-09-13 18:37:17.617695,518,0.005975097,
2026-09-13 18:37:17.672726,519,0.000954506488,
2026-09-13 18:37:17.719906,520,0.0012093916,
2026-09-13 18:37:17.777133,521,0.00285485368,
2026-09-13 18:37:17.824993,522,0.000915789093,
2026-09-13 18:37:17.920080,523,0.00136646496,
2026-09-13 18:37:17.979879,524,0.00131824368,
2026-09-13 18:37:18.027196,525,0.000761188139,
2026-09-13 18:37:18.124400,526,0.00194600832,
2026-09-13 18:37:18.182283,527,0.00247050719,
2026-09-13 18:37:18.229136,528,0.000948066692,
2026-09-13 18:37:18.286438,529,0.000951851004,
2026-09-13 18:37:18.334444,530,0.00255551698,
2026-09-13 18:37:18.389369,531,0.00174613252,
2026-09-13 18:37:18.437710,532,0.000977454817,
2026-09-13 18:37:18.495179,533,0.00264853897,
2026-09-13 18:37:18.543415,534,0.00109730742,
2026-09-13 18:37:18.640756,535,0.000984155983,
2026-09-13 18:37:18.696778,536,0.0024842582,
2026-09-13 18:37:18.745736,537,0.000883121583,
2026-09-13 18:37:18.840649,538,0.00162124561,
2026-09-13 18:37:18.899752,539,0.00242634061,
2026-09-13 18:37:18.945827,540,0.000996171965,
2026-09-13 18:37:19.001526,541,0.000759395275,
2026-09-13 18:37:19.050113,542,0.00396305244,
2026-09-13 18:37:19.106629,543,0.00250742578,
2026-09-13 18:37:19.153208,544,0.000903109294,
2026-09-13 18:37:19.208850,545,0.00140140772,
2026-09-13 18:37:19.255830,546,0.00118879538,
2026-09-13 18:37:19.311908,547,0.000757935474,
2026-09-13 18:37:19.359569,548,0.000979345104,
2026-09-13 18:37:19.455736,549,0.0024723149,
2026-09-13 18:37:19.514726,550,0.000765939971,
2026-09-13 18:37:19.616398,551,0.00118134458,
2026-09-13 18:37:19.715008,552,0.00243638043,
2026-09-13 18:37:19.763781,553,0.00182928974,
2026-09-13 18:37:19.818429,554,0.00211480264,
2026-09-13 18:37:19.866763,555,0.000959256011,
2026-09-13 18:37:19.924063,556,0.000948532254,
2026-09-13 18:37:19.970926,557,0.00362707138,
2026-09-13 18:37:20.066754,558,0.000752538299,
2026-09-13 18:37:20.124480,559,0.000999448271,
2026-09-13 18:37:20.173391,560,0.00251988556,
2026-09-13 18:37:20.228469,561,0.00227156097,
2026-09-13 18:37:20.277094,562,0.000959770394,
2026-09-13 18:37:20.332236,563,0.00228878676,
2026-09-13 18:37:20.379919,564,0.0024935282,
2026-09-13 18:37:20.435576,565,0.00101696798,
2026-09-13 18:37:20.481685,566,0.00189471262,
2026-09-13 18:37:20.539384,567,0.00278923816,
2026-09-13 18:37:20.586014,568,0.000955447948,
2026-09-13 18:37:20.643726,569,0.00096479679,
2026-09-13 18:37:20.691181,570,0.00340643332,
2026-09-13 18:37:20.785753,571,0.000986912518,
2026-09-13 18:37:20.845017,572,0.000761198365,
2026-09-13 18:37:20.891569,573,0.00250038342,
2026-09-13 18:37:20.948738,574,0.00245554697,
2026-09-13 18:37:20.996914,575,0.000956262516,
2026-09-13 18:37:21.092238,576,0.00268759503,
2026-09-13 18:37:21.151295,577,0.00248495137,
2026-09-13 18:37:21.196998,578,0.000966673662,
2026-09-13 18:37:21.252768,579,0.00210005278,
2026-09-13 18:37:21.301203,580,0.00250707678,
2026-09-13 18:37:21.358088,581,0.000949580263,
2026-09-13 18:37:21.404216,582,0.00246460157,
2026-09-13 18:37:21.459145,583,0.00247130164,
2026-09-13 18:37:21.507656,584,0.000992678272,
2026-09-13 18:37:21.564808,585,0.000948902922,
2026-09-13 18:37:21.611164,586,0.00247951186,
2026-09-13 18:37:21.666365,587,0.00151705569,
2026-09-13 18:37:21.769444,588,0.00251248583,
2026-09-13 18:37:21.815715,589,0.00251737181,
2026-09-13 18:37:21.872340,590,0.00147773578,
2026-09-13 18:37:21.920656,591,0.000970150752,
2026-09-13 18:37:21.975709,592,0.00332264219,
2026-09-13 18:37:22.022715,593,0.001090016,
2026-09-13 18:37:22.118805,594,0.000767446065,
2026-09-13 18:37:22.176449,595,0.00212631843,
2026-09-13 18:37:22.224505,596,0.0012087788,
2026-09-13 18:37:22.279222,597,0.00095350675,
2026-09-13 18:37:22.328738,598,0.00314815568,
2026-09-13 18:37:22.381926,599,0.00248278036,
2026-09-13 18:37:22.430188,600,0.00103889788,
2026-09-13 18:37:22.487156,601,0.000953803857,
2026-09-13 18:37:22.533406,602,0.00251232683,
2026-09-13 18:37:22.588697,603,0.00167370192,
2026-09-13 18:37:22.638256,604,0.000978266197,
2026-09-13 18:37:22.693165,605,0.00243479077,
2026-09-13 18:37:22.741989,606,0.00244536872,
2026-09-13 18:37:22.796209,607,0.000958955606,
2026-09-13 18:37:22.845028,608,0.00177144846,
2026-09-13 18:37:22.899783,609,0.00405532286,
2026-09-13 18:37:22.946567,610,0.000992468362,
2026-09-13 18:37:23.003581,611,0.00095544278,
2026-09-13 18:37:23.052279,612,0.00249503319,
2026-09-13 18:37:23.148593,613,0.000838453924,
2026-09-13 18:37:23.205301,614,0.000810469412,
2026-09-13 18:37:23.253093,615,0.00278820478,
2026-09-13 18:37:23.348943,616,0.00107066296,
2026-09-13 18:37:23.405970,617,0.000933551036,
2026-09-13 18:37:23.453952,618,0.00258703488,
2026-09-13 18:37:23.549894,619,0.000989016563,
2026-09-13 18:37:23.609795,620,0.00098332767,
2026-09-13 18:37:23.655942,621,0.00134114517,
2026-09-13 18:37:23.712682,622,0.00283350249,
2026-09-13 18:37:23.760262,623,0.0012468867,
2026-09-13 18:37:23.817365,624,0.00245746959,
2026-09-13 18:37:23.863321,625,0.00120123316,
2026-09-13 18:37:23.918504,626,0.00102724179,
2026-09-13 18:37:23.967037,627,0.00268962849,
2026-09-13 18:37:24.022948,628,0.000953288814,
2026-09-13 18:37:24.070534,629,0.00107218544,
2026-09-13 18:37:24.125829,630,0.000785969027,
2026-09-13 18:37:24.173535,631,0.00211907528,
2026-09-13 18:37:24.230131,632,0.00246390587,
2026-09-13 18:37:24.276655,633,0.000943559297,
2026-09-13 18:37:24.333320,634,0.0021172414,
2026-09-13 18:37:24.382125,635,0.00216393987,
2026-09-13 18:37:24.477181,636,0.000954472401,
2026-09-13 18:37:24.545306,637,0.000997771518,
2026-09-13 18:37:24.636946,638,0.0024837525,
2026-09-13 18:37:24.685083,639,0.00227834967,
2026-09-13 18:37:24.780108,640,0.00247727477,
2026-09-13 18:37:24.839028,641,0.000975518568,
2026-09-13 18:37:24.885369,642,0.00259619306,
2026-09-13 18:37:24.981540,643,0.000769747594,
2026-09-13 18:37:25.040701,644,0.00166427555,
2026-09-13 18:37:25.086807,645,0.0024696361,
2026-09-13 18:37:25.144664,646,0.00255197546,
2026-09-13 18:37:25.192536,647,0.000953980889,
2026-09-13 18:37:25.289525,648,0.00282641252,
2026-09-13 18:37:25.346714,649,0.00202110167,
2026-09-13 18:37:25.394287,650,0.000751249812,
2026-09-13 18:37:25.491840,651,0.00212155571,
2026-09-13 18:37:25.550023,652,0.00259362411,
2026-09-13 18:37:25.598754,653,0.000856847356,
2026-09-13 18:37:25.695250,654,0.00251223699,
2026-09-13 18:37:25.752649,655,0.00176353292,
2026-09-13 18:37:25.800666,656,0.000985943019,
2026-09-13 18:37:25.903979,657,0.00119538838,
2026-09-13 18:37:26.055274,658,0.00159320161,
2026-09-13 18:37:26.104307,659,0.00124503281,
2026-09-13 18:37:26.158653,660,0.000997065593,
2026-09-13 18:37:26.208424,661,0.00112494776,
2026-09-13 18:37:26.262974,662,0.00397001388,
2026-09-13 18:37:26.310395,663,0.000948077468,
2026-09-13 18:37:26.365028,664,0.00087907755,
2026-09-13 18:37:26.412187,665,0.00253589499,
2026-09-13 18:37:26.469189,666,0.00246204021,
2026-09-13 18:37:26.516587,667,0.000952475345,
2026-09-13 18:37:26.571474,668,0.00210059916,
2026-09-13 18:37:26.618538,669,0.00247263466,
2026-09-13 18:37:26.675725,670,0.000998937407,
2026-09-13 18:37:26.722366,671,0.00181220173,
2026-09-13 18:37:26.776901,672,0.00283787827,
2026-09-13 18:37:26.824974,673,0.0010071782,
2026-09-13 18:37:26.879826,674,0.000949508021,
2026-09-13 18:37:26.928087,675,0.002119854,
2026-09-13 18:37:26.985258,676,0.00253161532,
2026-09-13 18:37:27.033358,677,0.000766679548,
2026-09-13 18:37:27.128892,678,0.0020254924,
2026-09-13 18:37:27.188371,679,0.00250371481,
2026-09-13 18:37:27.236372,680,0.000974548739,
2026-09-13 18:37:27.294007,681,0.0020129815,
2026-09-13 18:37:27.341906,682,0.00209073604,
2026-09-13 18:37:27.437745,683,0.000877576624,
2026-09-13 18:37:27.496150,684,0.0020743235,
2026-09-13 18:37:27.543672,685,0.000992846947,
2026-09-13 18:37:27.598382,686,0.000955021641,
2026-09-13 18:37:27.644483,687,0.00248412273,
2026-09-13 18:37:27.702535,688,0.00215191729,
2026-09-13 18:37:27.750835,689,0.000953786703,
2026-09-13 18:37:27.845153,690,0.00210391802,
2026-09-13 18:37:27.904136,691,0.00248970057,
2026-09-13 18:37:27.951354,692,0.0009926311,
2026-09-13 18:37:28.047560,693,0.00247652991,
2026-09-13 18:37:28.106695,694,0.00252059841,
2026-09-13 18:37:28.152804,695,0.000998692311,
2026-09-13 18:37:28.207225,696,0.00098011382,
2026-09-13 18:37:28.257019,697,0.00359460234,
2026-09-13 18:37:28.311609,698,0.00109083046,
2026-09-13 18:37:28.358513,699,0.000872634895,
2026-09-13 18:37:28.415388,700,0.00247255175,
2026-09-13 18:37:28.463606,701,0.00185682673,
2026-09-13 18:37:28.560623,702,0.000974687066,
2026-09-13 18:37:28.616556,703,0.00242020694,
2026-09-13 18:37:28.664883,704,0.00143409865,
2026-09-13 18:37:28.720477,705,0.000978252782,
2026-09-13 18:37:28.768526,706,0.0024714536,
2026-09-13 18:37:28.826166,707,0.00211779053,
2026-09-13 18:37:28.874036,708,0.00099367548,
2026-09-13 18:37:28.969680,709,0.0025091121,
2026-09-13 18:37:29.028331,710,0.00249350049,
2026-09-13 18:37:29.076444,711,0.000952047829,
2026-09-13 18:37:29.131644,712,0.00198007944,
2026-09-13 18:37:29.179808,713,0.0024662063,
2026-09-13 18:37:29.235073,714,0.00101387376,
2026-09-13 18:37:29.281857,715,0.00170495856,
2026-09-13 18:37:29.337487,716,0.00250414827,
2026-09-13 18:37:29.384085,717,0.000764736151,
2026-09-13 18:37:29.441628,718,0.00101574668,
2026-09-13 18:37:29.488608,719,0.00340459515,
2026-09-13 18:37:29.543095,720,0.00219235663,
2026-09-13 18:37:29.589512,721,0.000954103382,
2026-09-13 18:37:29.646668,722,0.000884347503,
2026-09-13 18:37:29.746097,723,0.000991054679,
2026-09-13 18:37:29.847511,724,0.00249383498,
2026-09-13 18:37:29.895306,725,0.00247380582,
2026-09-13 18:37:29.991619,726,0.000988999739,
2026-09-13 18:37:30.048650,727,0.000962835581,
2026-09-13 18:37:30.097182,728,0.00404180739,
2026-09-13 18:37:30.194317,729,0.000945914486,
2026-09-13 18:37:30.252295,730,0.00140118989,
2026-09-13 18:37:30.299976,731,0.00254907312,
2026-09-13 18:37:30.396867,732,0.000945120149,
2026-09-13 18:37:30.455081,733,0.00195501201,
2026-09-13 18:37:30.503354,734,0.00188737161,
2026-09-13 18:37:30.598728,735,0.00095920609,
2026-09-13 18:37:30.654882,736,0.00244347106,
2026-09-13 18:37:30.702087,737,0.00184588613,
2026-09-13 18:37:30.756424,738,0.000966347417,
2026-09-13 18:37:30.803215,739,0.00204750641,
2026-09-13 18:37:30.860266,740,0.00242840397,
2026-09-13 18:37:30.907958,741,0.000955611125,
2026-09-13 18:37:31.003771,742,0.00200341692,
2026-09-13 18:37:31.062539,743,0.00246573172,
2026-09-13 18:37:31.107973,744,0.000952263236,
2026-09-13 18:37:31.164219,745,0.00100558095,
2026-09-13 18:37:31.212448,746,0.00247577967,
2026-09-13 18:37:31.270497,747,0.00259455435,
2026-09-13 18:37:31.319288,748,0.000953714131,
2026-09-13 18:37:31.415001,749,0.00248802569,
2026-09-13 18:37:31.472476,750,0.00178807289,
2026-09-13 18:37:31.520726,751,0.000781071061,
2026-09-13 18:37:31.617557,752,0.000892762803,
2026-09-13 18:37:31.674514,753,0.00533533561,
2026-09-13 18:37:31.723088,754,0.0014215298,
2026-09-13 18:37:31.818541,755,0.00255549422,
2026-09-13 18:37:31.877662,756,0.000993366718,
2026-09-13 18:37:31.923875,757,0.0020476862,
2026-09-13 18:37:32.018980,758,0.00127815654,
2026-09-13 18:37:32.078238,759,0.000759761765,
2026-09-13 18:37:32.124876,760,0.00215037008,
2026-09-13 18:37:32.179931,761,0.00248002757,
2026-09-13 18:37:32.228731,762,0.000767137633,
2026-09-13 18:37:32.283531,763,0.000954366072,
2026-09-13 18:37:32.332159,764,0.00214298695,
2026-09-13 18:37:32.387304,765,0.00258174019,
2026-09-13 18:37:32.434172,766,0.000975456112,
2026-09-13 18:37:32.489153,767,0.00103082762,
2026-09-13 18:37:32.537350,768,0.00213970471,
2026-09-13 18:37:32.593857,769,0.00152547105,
2026-09-13 18:37:32.642380,770,0.0011398497,
2026-09-13 18:37:32.738968,771,0.00209577113,
2026-09-13 18:37:32.795391,772,0.00100579867,
2026-09-13 18:37:32.843307,773,0.00152797325,
2026-09-13 18:37:32.939795,774,0.00215445105,
2026-09-13 18:37:32.996256,775,0.00102887488,
2026-09-13 18:37:33.043985,776,0.00195610235,
2026-09-13 18:37:33.100654,777,0.00250216595,
2026-09-13 18:37:33.147726,778,0.000953764712,
2026-09-13 18:37:33.204514,779,0.000953464966,
2026-09-13 18:37:33.251641,780,0.00252703579,
2026-09-13 18:37:33.307368,781,0.00253196048,
2026-09-13 18:37:33.355923,782,0.0009538993,
2026-09-13 18:37:33.452082,783,0.00241749878,
2026-09-13 18:37:33.509110,784,0.0013143305,
2026-09-13 18:37:33.555562,785,0.000953605383,
2026-09-13 18:37:33.610811,786,0.00174734822,
2026-09-13 18:37:33.657631,787,0.00215865398,
2026-09-13 18:37:33.714118,788,0.00163213265,
2026-09-13 18:37:33.762269,789,0.00134883243,
2026-09-13 18:37:33.816710,790,0.0024777334,
2026-09-13 18:37:33.865788,791,0.00125270623,
2026-09-13 18:37:33.920905,792,0.000953829697,
2026-09-13 18:37:33.968493,793,0.00246283553,
2026-09-13 18:37:34.025857,794,0.00254432821,
2026-09-13 18:37:34.072582,795,0.000959004207,
2026-09-13 18:37:34.129759,796,0.000969209622,
2026-09-13 18:37:34.177991,797,0.0024940339,
2026-09-13 18:37:34.271534,798,0.000986901742,
2026-09-13 18:37:34.330889,799,0.000969399409,
2026-09-13 18:37:34.378229,800,0.00293400646,
2026-09-13 18:37:34.433448,801,0.00100363745,
2026-09-13 18:37:34.480033,802,0.000887522319,
2026-09-13 18:37:34.536297,803,0.00205318068,
2026-09-13 18:37:34.583342,804,0.00153719102,
2026-09-13 18:37:34.639641,805,0.000980935755,
2026-09-13 18:37:34.687085,806,0.00244372177,
2026-09-13 18:37:34.741816,807,0.00213060745,
2026-09-13 18:37:34.788663,808,0.000986658845,
2026-09-13 18:37:34.846193,809,0.000950037798,
2026-09-13 18:37:34.894044,810,0.00254921023,
2026-09-13 18:37:34.990539,811,0.000993601039,
2026-09-13 18:37:35.046494,812,0.000753924318,
2026-09-13 18:37:35.093997,813,0.00422957,
2026-09-13 18:37:35.148362,814,0.000792056957,
2026-09-13 18:37:35.196732,815,0.00102877867,
2026-09-13 18:37:35.250779,816,0.00178144595,
2026-09-13 18:37:35.298828,817,0.00253991725,
2026-09-13 18:37:35.354582,818,0.00100153538,
2026-09-13 18:37:35.403545,819,0.00135733713,
2026-09-13 18:37:35.458566,820,0.00242504959,
2026-09-13 18:37:35.506601,821,0.00100317936,
2026-09-13 18:37:35.561972,822,0.000949055764,
2026-09-13 18:37:35.609528,823,0.00245905705,
2026-09-13 18:37:35.664064,824,0.00248737254,
2026-09-13 18:37:35.711325,825,0.000950794638,
2026-09-13 18:37:35.768024,826,0.000831572427,
2026-09-13 18:37:35.816337,827,0.00214993827,
2026-09-13 18:37:35.911263,828,0.000946410836,
2026-09-13 18:37:35.968450,829,0.000852683579,
2026-09-13 18:37:36.016726,830,0.00132366647,
2026-09-13 18:37:36.113785,831,0.00151487528,
2026-09-13 18:37:36.171895,832,0.000984348079,
2026-09-13 18:37:36.219727,833,0.00252848405,
2026-09-13 18:37:36.315571,834,0.000959237648,
2026-09-13 18:37:36.376262,835,0.00146877597,
2026-09-13 18:37:36.422313,836,0.00144294795,
2026-09-13 18:37:36.477843,837,0.000959453605,
2026-09-13 18:37:36.527066,838,0.00204344567,
2026-09-13 18:37:36.581949,839,0.00130027413,
2026-09-13 18:37:36.629988,840,0.00182765621,
2026-09-13 18:37:36.685369,841,0.000764169428,
2026-09-13 18:37:36.731572,842,0.00122798669,
2026-09-13 18:37:36.788259,843,0.00119821592,
2026-09-13 18:37:36.835273,844,0.00100496255,
2026-09-13 18:37:36.890235,845,0.00134681339,
2026-09-13 18:37:36.936498,846,0.00251190635,
2026-09-13 18:37:36.993213,847,0.00155476659,
2026-09-13 18:37:37.039861,848,0.00104084259,
2026-09-13 18:37:37.134869,849,0.00222543219,
2026-09-13 18:37:37.194990,850,0.00221691903,
2026-09-13 18:37:37.243047,851,0.00123366745,
2026-09-13 18:37:37.339648,852,0.00222111459,
2026-09-13 18:37:37.396569,853,0.000994479713,
2026-09-13 18:37:37.443069,854,0.00178986763,
2026-09-13 18:37:37.498250,855,0.00243168555,
2026-09-13 18:37:37.547324,856,0.000992975488,
2026-09-13 18:37:37.603878,857,0.000951971958,
2026-09-13 18:37:37.650878,858,0.00248052469,
2026-09-13 18:37:37.706533,859,0.00251924505,
2026-09-13 18:37:37.753223,860,0.000949312845,
2026-09-13 18:37:37.810430,861,0.000982575558,
2026-09-13 18:37:37.910969,862,0.0010129663,
2026-09-13 18:37:38.012816,863,0.0025743575,
2026-09-13 18:37:38.059354,864,0.00257117543,
2026-09-13 18:37:38.114551,865,0.000763521006,
2026-09-13 18:37:38.161305,866,0.00125298332,
2026-09-13 18:37:38.217509,867,0.00243450048,
2026-09-13 18:37:38.265162,868,0.00122350371,
2026-09-13 18:37:38.361444,869,0.00116318431,
2026-09-13 18:37:38.420248,870,0.00323333986,
2026-09-13 18:37:38.469043,871,0.000955152931,
2026-09-13 18:37:38.563630,872,0.00186596346,
2026-09-13 18:37:38.620237,873,0.00248914506,
2026-09-13 18:37:38.668076,874,0.000953600764,
2026-09-13 18:37:38.721882,875,0.000759531953,
2026-09-13 18:37:38.770411,876,0.00213757592,
2026-09-13 18:37:38.825812,877,0.00215186517,
2026-09-13 18:37:38.873572,878,0.000953529952,
2026-09-13 18:37:38.931302,879,0.000947675462,
2026-09-13 18:37:38.977428,880,0.0025227813,
2026-09-13 18:37:39.033004,881,0.000985445789,
2026-09-13 18:37:39.080027,882,0.000976083312,
2026-09-13 18:37:39.136564,883,0.00245091434,
2026-09-13 18:37:39.183606,884,0.00126057185,
2026-09-13 18:37:39.279736,885,0.000857505674,
2026-09-13 18:37:39.338641,886,0.00199909722,
2026-09-13 18:37:39.386610,887,0.00116542481,
2026-09-13 18:37:39.483459,888,0.00120628111,
2026-09-13 18:37:39.540144,889,0.00364279811,
2026-09-13 18:37:39.588403,890,0.000998961158,
2026-09-13 18:37:39.683887,891,0.00177103601,
2026-09-13 18:37:39.746549,892,0.0011687321,
2026-09-13 18:37:39.842234,893,0.00250827741,
2026-09-13 18:37:39.889249,894,0.00278777308,
2026-09-13 18:37:39.944599,895,0.00217616994,
2026-09-13 18:37:39.991321,896,0.00096066754,
2026-09-13 18:37:40.048040,897,0.000757894129,
2026-09-13 18:37:40.096696,898,0.00211404427,
2026-09-13 18:37:40.191144,899,0.000955622341,
2026-09-13 18:37:40.249745,900,0.000949383878,
2026-09-13 18:37:40.297483,901,0.00120671599,
2026-09-13 18:37:40.394245,902,0.000952191544,
2026-09-13 18:37:40.452090,903,0.00111054778,
2026-09-13 18:37:40.498727,904,0.00417506518,
2026-09-13 18:37:40.553250,905,0.00143530818,
2026-09-13 18:37:40.601811,906,0.000881457149,
2026-09-13 18:37:40.657367,907,0.00212286806,
2026-09-13 18:37:40.705771,908,0.00151706938,
2026-09-13 18:37:40.761019,909,0.000950117957,
2026-09-13 18:37:40.863896,910,0.000771348101,
2026-09-13 18:37:40.964889,911,0.00213576502,
2026-09-13 18:37:41.011076,912,0.00156685811,
2026-09-13 18:37:41.066571,913,0.00315842586,
2026-09-13 18:37:41.112347,914,0.000970670963,
2026-09-13 18:37:41.170408,915,0.00098458273,
2026-09-13 18:37:41.218137,916,0.00216481041,
2026-09-13 18:37:41.313631,917,0.000954803374,
2026-09-13 18:37:41.370597,918,0.000873925251,
2026-09-13 18:37:41.416388,919,0.00112167981,
2026-09-13 18:37:41.474071,920,0.00332950423,
2026-09-13 18:37:41.520877,921,0.00089211922,
2026-09-13 18:37:41.615516,922,0.00253983819,
2026-09-13 18:37:41.675717,923,0.00153514009,
2026-09-13 18:37:41.722809,924,0.00134700658,
2026-09-13 18:37:41.820061,925,0.00251160363,
2026-09-13 18:37:41.876378,926,0.00100828251,
2026-09-13 18:37:41.925071,927,0.00182070676,
2026-09-13 18:37:42.020536,928,0.00215545552,
2026-09-13 18:37:42.078847,929,0.000955366909,
2026-09-13 18:37:42.125301,930,0.00209561389,
2026-09-13 18:37:42.180603,931,0.00252628797,
2026-09-13 18:37:42.229412,932,0.00101254008,
2026-09-13 18:37:42.286348,933,0.000961693778,
2026-09-13 18:37:42.333337,934,0.002110319,
2026-09-13 18:37:42.428121,935,0.00103039417,
2026-09-13 18:37:42.487313,936,0.000959198173,
2026-09-13 18:37:42.534423,937,0.00246562781,
2026-09-13 18:37:42.588631,938,0.00110701857,
2026-09-13 18:37:42.637555,939,0.000954813271,
2026-09-13 18:37:42.692353,940,0.0019651299,
2026-09-13 18:37:42.740192,941,0.00218096653,
2026-09-13 18:37:42.796305,942,0.000948506964,
2026-09-13 18:37:42.843316,943,0.00178917995,
2026-09-13 18:37:42.898368,944,0.0025165347,
2026-09-13 18:37:42.946569,945,0.000998232797,
2026-09-13 18:37:43.003670,946,0.00095855063,
2026-09-13 18:37:43.051347,947,0.00207714447,
2026-09-13 18:37:43.148913,948,0.000997902153,
2026-09-13 18:37:43.205589,949,0.000952812476,
2026-09-13 18:37:43.253210,950,0.00247556921,
2026-09-13 18:37:43.350175,951,0.00134036908,
2026-09-13 18:37:43.408640,952,0.000859025843,
2026-09-13 18:37:43.455976,953,0.00408003789,
2026-09-13 18:37:43.551073,954,0.000928009817,
2026-09-13 18:37:43.610707,955,0.000915606563,
2026-09-13 18:37:43.658603,956,0.00249694294,
2026-09-13 18:37:43.753857,957,0.000760052054,
2026-09-13 18:37:43.811398,958,0.00078115254,
2026-09-13 18:37:43.858986,959,0.0018911546,
2026-09-13 18:37:43.955672,960,0.000938295941,
2026-09-13 18:37:44.014382,961,0.000860174683,
2026-09-13 18:37:44.062364,962,0.00449001008,
2026-09-13 18:37:44.158785,963,0.000852240229,
2026-09-13 18:37:44.215509,964,0.00237624961,
2026-09-13 18:37:44.263698,965,0.00157766752,
2026-09-13 18:37:44.359249,966,0.000988340872,
2026-09-13 18:37:44.418559,967,0.00244017068,
2026-09-13 18:37:44.465481,968,0.000775280017,
2026-09-13 18:37:44.521308,969,0.000975599497,
2026-09-13 18:37:44.567483,970,0.00244623563,
2026-09-13 18:37:44.625037,971,0.00249468463,
2026-09-13 18:37:44.672804,972,0.000999680942,
2026-09-13 18:37:44.769950,973,0.00246688188,
2026-09-13 18:37:44.828307,974,0.00255223166,
2026-09-13 18:37:44.876791,975,0.000770155098,
2026-09-13 18:37:44.931269,976,0.00159231821,
2026-09-13 18:37:44.979649,977,0.00248536031,
2026-09-13 18:37:45.077421,978,0.000955110157,
2026-09-13 18:37:45.133013,979,0.0018972477,
2026-09-13 18:37:45.178914,980,0.00251524082,
2026-09-13 18:37:45.235447,981,0.00120500934,
2026-09-13 18:37:45.281560,982,0.00138009556,
2026-09-13 18:37:45.336648,983,0.00251781351,
2026-09-13 18:37:45.383424,984,0.00120736529,
2026-09-13 18:37:45.437688,985,0.000999049784,
2026-09-13 18:37:45.484618,986,0.00100517279,
2026-09-13 18:37:45.541853,987,0.00413205777,
2026-09-13 18:37:45.589094,988,0.000961121337,
2026-09-13 18:37:45.643293,989,0.000753932565,
2026-09-13 18:37:45.691480,990,0.00212403064,
2026-09-13 18:37:45.748556,991,0.00248004791,
2026-09-13 18:37:45.796401,992,0.000948231739,
2026-09-13 18:37:45.892833,993,0.00245630151,
2026-09-13 18:37:45.951496,994,0.00244418953,
2026-09-13 18:37:45.998637,995,0.000952568809,
2026-09-13 18:37:46.055097,996,0.00118085158,
2026-09-13 18:37:46.102219,997,0.00434686619,
2026-09-13 18:37:46.157932,998,0.000949205636,
2026-09-13 18:37:46.205777,999,0.00202013536,
2026-09-13 18:37:46.260827,1000,0.0024701584,
2026-09-13 18:37:46.308252,1001,0.00096038022,
2026-09-13 18:37:46.365240,1002,0.000954336603,
2026-09-13 18:37:46.414012,1003,0.00253192012,
2026-09-13 18:37:46.468842,1004,0.00254935263,
2026-09-13 18:37:46.516406,1005,0.000755076128,
2026-09-13 18:37:46.612229,1006,0.00245554895,
2026-09-13 18:37:46.670932,1007,0.00249226643,
2026-09-13 18:37:46.718226,1008,0.000976227467,
2026-09-13 18:37:46.772958,1009,0.00210364115,
2026-09-13 18:37:46.820050,1010,0.00215429425,
2026-09-13 18:37:46.876912,1011,0.000837337411,
2026-09-13 18:37:46.924049,1012,0.00161613971,
2026-09-13 18:37:47.021040,1013,0.00261901472,
2026-09-13 18:37:47.079537,1014,0.0010025912,
2026-09-13 18:37:47.127520,1015,0.0024837238,
2026-09-13 18:37:47.221771,1016,0.0025020351,
2026-09-13 18:37:47.280379,1017,0.000999683691,
2026-09-13 18:37:47.326914,1018,0.00247480489,
2026-09-13 18:37:47.382680,1019,0.00234005168,
2026-09-13 18:37:47.429687,1020,0.000998313945,
2026-09-13 18:37:47.485409,1021,0.000856297017,
2026-09-13 18:37:47.534635,1022,0.00211600427,
2026-09-13 18:37:47.630486,1023,0.000957441265,
2026-09-13 18:37:47.689273,1024,0.000948706647,
2026-09-13 18:37:47.737001,1025,0.00250901083,
2026-09-13 18:37:47.831637,1026,0.000954964353,
2026-09-13 18:37:47.890633,1027,0.000958844108,
2026-09-13 18:37:47.937166,1028,0.00251170557,
2026-09-13 18:37:47.991344,1029,0.00179171899,
2026-09-13 18:37:48.040242,1030,0.000960705476,
2026-09-13 18:37:48.095199,1031,0.00248328298,
2026-09-13 18:37:48.142072,1032,0.00167937157,
2026-09-13 18:37:48.199865,1033,0.000998308558,
2026-09-13 18:37:48.247845,1034,0.00234627222,
2026-09-13 18:37:48.342743,1035,0.00209299535,
2026-09-13 18:37:48.400954,1036,0.000952968067,
2026-09-13 18:37:48.449855,1037,0.00248679856,
2026-09-13 18:37:48.544702,1038,0.00154096643,
2026-09-13 18:37:48.605559,1039,0.000931299538,
2026-09-13 18:37:48.654372,1040,0.00240782325,
2026-09-13 18:37:48.750140,1041,0.000765644844,
2026-09-13 18:37:48.806929,1042,0.000953157524,
2026-09-13 18:37:48.854483,1043,0.00121845906,
2026-09-13 18:37:48.951279,1044,0.000949429511,
2026-09-13 18:37:49.010136,1045,0.000861278111,
2026-09-13 18:37:49.057007,1046,0.00117136639,
2026-09-13 18:37:49.111842,1047,0.00468343817,
2026-09-13 18:37:49.158312,1048,0.000943036777,
2026-09-13 18:37:49.214877,1049,0.00177563346,
2026-09-13 18:37:49.262095,1050,0.0032875942,
2026-09-13 18:37:49.316343,1051,0.00101579583,
2026-09-13 18:37:49.365503,1052,0.00166291295,
2026-09-13 18:37:49.420875,1053,0.00243280603,
2026-09-13 18:37:49.468026,1054,0.000986376143,
2026-09-13 18:37:49.524886,1055,0.000973853585,
2026-09-13 18:37:49.571413,1056,0.00284481145,
2026-09-13 18:37:49.626856,1057,0.00211910849,
2026-09-13 18:37:49.674551,1058,0.000954488785,
2026-09-13 18:37:49.728497,1059,0.000784150763,
2026-09-13 18:37:49.778113,1060,0.00214719416,
2026-09-13 18:37:49.833001,1061,0.000776391911,
2026-09-13 18:37:49.879974,1062,0.000870085191,
2026-09-13 18:37:49.936108,1063,0.00242550625,
2026-09-13 18:37:49.983101,1064,0.00188035926,
2026-09-13 18:37:50.078381,1065,0.000757669705,
2026-09-13 18:37:50.139169,1066,0.00213809008,
2026-09-13 18:37:50.186810,1067,0.00125055743,
2026-09-13 18:37:50.281920,1068,0.00104034228,
2026-09-13 18:37:50.341013,1069,0.00249393164,
2026-09-13 18:37:50.387477,1070,0.000950677753,
2026-09-13 18:37:50.441877,1071,0.000954471411,
2026-09-13 18:37:50.544340,1072,0.00101043897,
2026-09-13 18:37:50.643259,1073,0.00173889476,
2026-09-13 18:37:50.692246,1074,0.00246742947,
2026-09-13 18:37:50.747002,1075,0.00245895534,
2026-09-13 18:37:50.793865,1076,0.000956530044,
2026-09-13 18:37:50.850660,1077,0.000971692582,
2026-09-13 18:37:50.898118,1078,0.00261670153,
2026-09-13 18:37:50.995005,1079,0.000992230193,
2026-09-13 18:37:51.052961,1080,0.00088710129,
2026-09-13 18:37:51.100462,1081,0.00254102838,
2026-09-13 18:37:51.156708,1082,0.00103942479,
2026-09-13 18:37:51.203733,1083,0.00169747922,
2026-09-13 18:37:51.260158,1084,0.00249904336,
2026-09-13 18:37:51.308376,1085,0.00101189617,
2026-09-13 18:37:51.405462,1086,0.00151221408,
2026-09-13 18:37:51.463701,1087,0.00243537365,
2026-09-13 18:37:51.510729,1088,0.00101121696,
2026-09-13 18:37:51.565610,1089,0.000951357953,
2026-09-13 18:37:51.614368,1090,0.00208143965,
2026-09-13 18:37:51.668527,1091,0.00210910814,
2026-09-13 18:37:51.715801,1092,0.000964780847,
2026-09-13 18:37:51.772640,1093,0.00121040948,
2026-09-13 18:37:51.821969,1094,0.00213935867,
2026-09-13 18:37:51.918833,1095,0.000971439239,
2026-09-13 18:37:51.976704,1096,0.00201553351,
2026-09-13 18:37:52.024366,1097,0.000771231146,
2026-09-13 18:37:52.119805,1098,0.00101522394,
2026-09-13 18:37:52.177781,1099,0.00141007185,
2026-09-13 18:37:52.223726,1100,0.00075870298,
2026-09-13 18:37:52.278654,1101,0.00296914835,
2026-09-13 18:37:52.327198,1102,0.00115481497,
2026-09-13 18:37:52.382017,1103,0.00230911095,
2026-09-13 18:37:52.431330,1104,0.00207112186,
2026-09-13 18:37:52.486294,1105,0.000853521899,
2026-09-13 18:37:52.531912,1106,0.00251257621,
2026-09-13 18:37:52.628358,1107,0.00117045275,
2026-09-13 18:37:52.687252,1108,0.000959786118,
2026-09-13 18:37:52.734031,1109,0.00251878367,
2026-09-13 18:37:52.789009,1110,0.00260548263,
2026-09-13 18:37:52.836765,1111,0.000933142543,
2026-09-13 18:37:52.931964,1112,0.00176865487,
2026-09-13 18:37:52.991219,1113,0.00296263093,
2026-09-13 18:37:53.037207,1114,0.000751745172,
2026-09-13 18:37:53.091478,1115,0.00141847835,
2026-09-13 18:37:53.139930,1116,0.000918623258,
2026-09-13 18:37:53.195443,1117,0.000785741194,
2026-09-13 18:37:53.243425,1118,0.000934286435,
2026-09-13 18:37:53.300053,1119,0.00248923929,
2026-09-13 18:37:53.347608,1120,0.00100082428,
2026-09-13 18:37:53.401783,1121,0.000961813302,
2026-09-13 18:37:53.448824,1122,0.00306883357,
2026-09-13 18:37:53.505109,1123,0.00251698827,
2026-09-13 18:37:53.553396,1124,0.000971242634,
2026-09-13 18:37:53.650681,1125,0.00247959576,
2026-09-13 18:37:53.708016,1126,0.00213203393,
2026-09-13 18:37:53.754093,1127,0.000766290187,
2026-09-13 18:37:53.810743,1128,0.000974540052,
2026-09-13 18:37:53.859034,1129,0.00253036235,
2026-09-13 18:37:53.955044,1130,0.000955057817,
2026-09-13 18:37:54.011476,1131,0.000790308956,
2026-09-13 18:37:54.059306,1132,0.00405739051,
2026-09-13 18:37:54.155401,1133,0.000749968802,
2026-09-13 18:37:54.214225,1134,0.00102686133,
2026-09-13 18:37:54.261177,1135,0.00250879025,
2026-09-13 18:37:54.318578,1136,0.00101432954,
2026-09-13 18:37:54.366706,1137,0.00122260183,
2026-09-13 18:37:54.462525,1138,0.00212285926,
2026-09-13 18:37:54.521752,1139,0.000971032724,
2026-09-13 18:37:54.567239,1140,0.00234518759,
2026-09-13 18:37:54.664694,1141,0.00365453183,
2026-09-13 18:37:54.723511,1142,0.000970427516,
2026-09-13 18:37:54.771262,1143,0.00244759086,
2026-09-13 18:37:54.866613,1144,0.000769009556,
2026-09-13 18:37:54.926019,1145,0.000991740991,
2026-09-13 18:37:54.972871,1146,0.00317519763,
2026-09-13 18:37:55.027771,1147,0.00135299412,
2026-09-13 18:37:55.075324,1148,0.000744796051,
2026-09-13 18:37:55.131573,1149,0.000877045747,
2026-09-13 18:37:55.179087,1150,0.00643406996,
2026-09-13 18:37:55.234242,1151,0.00100382834,
2026-09-13 18:37:55.282367,1152,0.000876248992,
2026-09-13 18:37:55.379209,1153,0.00250402412,
2026-09-13 18:37:55.438782,1154,0.00100810482,
2026-09-13 18:37:55.486481,1155,0.00159092581,
2026-09-13 18:37:55.581202,1156,0.00156655847,
2026-09-13 18:37:55.639343,1157,0.00158130922,
2026-09-13 18:37:55.686102,1158,0.00219812007,
2026-09-13 18:37:55.743356,1159,0.0015993178,
2026-09-13 18:37:55.791767,1160,0.000750478677,
2026-09-13 18:37:55.888664,1161,0.00236027932,
2026-09-13 18:37:55.945132,1162,0.00229848417,
2026-09-13 18:37:55.993599,1163,0.000961051623,
2026-09-13 18:37:56.088808,1164,0.00274344288,
2026-09-13 18:37:56.147536,1165,0.000910695842,
2026-09-13 18:37:56.196348,1166,0.00258583865,
2026-09-13 18:37:56.349132,1167,0.00263396149,
2026-09-13 18:37:56.448352,1168,0.0025462792,
2026-09-13 18:37:56.494649,1169,0.00279615979,
2026-09-13 18:37:56.551203,1170,0.00210043862,
2026-09-13 18:37:56.599974,1171,0.000859781583,
2026-09-13 18:37:56.695147,1172,0.00130897565,
2026-09-13 18:37:56.754282,1173,0.003137551,
2026-09-13 18:37:56.803098,1174,0.000785577797,
2026-09-13 18:37:56.897930,1175,0.00408403596,
2026-09-13 18:37:56.956798,1176,0.00134865716,
2026-09-13 18:37:57.005042,1177,0.0013516434,
2026-09-13 18:37:57.100952,1178,0.0024854563,
2026-09-13 18:37:57.160374,1179,0.000954459646,
2026-09-13 18:37:57.206922,1180,0.00211929542,
2026-09-13 18:37:57.261172,1181,0.00250689293,
2026-09-13 18:37:57.309617,1182,0.000970141625,
2026-09-13 18:37:57.364784,1183,0.00094935133,
2026-09-13 18:37:57.413326,1184,0.0021168814,
2026-09-13 18:37:57.468578,1185,0.00247033291,
2026-09-13 18:37:57.516589,1186,0.00096576497,
2026-09-13 18:37:57.572856,1187,0.00158854599,
2026-09-13 18:37:57.619442,1188,0.00215271746,
2026-09-13 18:37:57.674303,1189,0.00135658447,
2026-09-13 18:37:57.722864,1190,0.00096971235,
2026-09-13 18:37:57.777971,1191,0.00248290022,
2026-09-13 18:37:57.826898,1192,0.00109871939,
2026-09-13 18:37:57.923817,1193,0.00102036095,
2026-09-13 18:37:57.983111,1194,0.00252205283,
2026-09-13 18:37:58.031653,1195,0.000764730654,
2026-09-13 18:37:58.126191,1196,0.000909431765,
2026-09-13 18:37:58.185016,1197,0.00100297946,
2026-09-13 18:37:58.233092,1198,0.000750901575,
2026-09-13 18:37:58.329826,1199,0.00241518373,
2026-09-13 18:37:58.386628,1200,0.00156826777,
2026-09-13 18:37:58.434987,1201,0.000835571267,
2026-09-13 18:37:58.530671,1202,0.00113528677,
2026-09-13 18:37:58.590090,1203,0.00526510087,
2026-09-13 18:37:58.638559,1204,0.000949501533,
2026-09-13 18:37:58.734323,1205,0.00402007783,
2026-09-13 18:37:58.793018,1206,0.00216385257,
2026-09-13 18:37:58.841287,1207,0.000953223389,
2026-09-13 18:37:58.936498,1208,0.00263383902,
2026-09-13 18:37:58.994729,1209,0.00226848578,
2026-09-13 18:37:59.043284,1210,0.000792087416,
2026-09-13 18:37:59.139927,1211,0.000911501723,
2026-09-13 18:37:59.196474,1212,0.0040359132,
2026-09-13 18:37:59.244629,1213,0.001310055,
2026-09-13 18:37:59.340477,1214,0.00274154776,
2026-09-13 18:37:59.398024,1215,0.00116993672,
2026-09-13 18:37:59.445864,1216,0.00192945262,
2026-09-13 18:37:59.500812,1217,0.00248024242,
2026-09-13 18:37:59.547376,1218,0.000853501556,
2026-09-13 18:37:59.602110,1219,0.000945324011,
2026-09-13 18:37:59.649966,1220,0.00245789469,
2026-09-13 18:37:59.706111,1221,0.00216579882,
2026-09-13 18:37:59.754058,1222,0.000986747911,
2026-09-13 18:37:59.809693,1223,0.000973285212,
2026-09-13 18:37:59.856606,1224,0.00159658666,
2026-09-13 18:37:59.913425,1225,0.00288128845,
2026-09-13 18:37:59.960383,1226,0.000956440758,
2026-09-13 18:38:00.015343,1227,0.00133797948,
2026-09-13 18:38:00.063492,1228,0.00101429919,
2026-09-13 18:38:00.119283,1229,0.000772155123,
2026-09-13 18:38:00.167883,1230,0.00150279475,
2026-09-13 18:38:00.223350,1231,0.00468606726,
2026-09-13 18:38:00.271403,1232,0.000988412234,
2026-09-13 18:38:00.326642,1233,0.000974661996,
2026-09-13 18:38:00.375183,1234,0.00252339959,
2026-09-13 18:38:00.429874,1235,0.00251692219,
2026-09-13 18:38:00.476658,1236,0.000953237683,
2026-09-13 18:38:00.533554,1237,0.00132538995,
2026-09-13 18:38:00.582276,1238,0.00455532146,
2026-09-13 18:38:00.677003,1239,0.000918375303,
2026-09-13 18:38:00.735894,1240,0.00157271084,
2026-09-13 18:38:00.784299,1241,0.00237939792,
2026-09-13 18:38:00.879940,1242,0.000743873834,
2026-09-13 18:38:00.937624,1243,0.00212280692,
2026-09-13 18:38:00.984521,1244,0.00177272387,
2026-09-13 18:38:01.039679,1245,0.000857418917,
2026-09-13 18:38:01.088426,1246,0.00212851583,
2026-09-13 18:38:01.144782,1247,0.000918450514,
2026-09-13 18:38:01.193901,1248,0.00104244776,
2026-09-13 18:38:01.289125,1249,0.00119267558,
2026-09-13 18:38:01.348178,1250,0.00476823112,
2026-09-13 18:38:01.397435,1251,0.000764697116,
2026-09-13 18:38:01.492552,1252,0.00252406396,
2026-09-13 18:38:01.552799,1253,0.00252060919,
2026-09-13 18:38:01.599103,1254,0.000953207665,
2026-09-13 18:38:01.656289,1255,0.00202520398,
2026-09-13 18:38:01.705368,1256,0.00228306191,
2026-09-13 18:38:01.800248,1257,0.000956455492,
2026-09-13 18:38:01.858439,1258,0.00215379098,
2026-09-13 18:38:01.904848,1259,0.00158664075,
2026-09-13 18:38:01.959288,1260,0.00099989734,
2026-09-13 18:38:02.006828,1261,0.00136755112,
2026-09-13 18:38:02.061496,1262,0.00109473055,
2026-09-13 18:38:02.110517,1263,0.0010820391,
2026-09-13 18:38:02.164757,1264,0.00104048974,
2026-09-13 18:38:02.212687,1265,0.00179918997,
2026-09-13 18:38:02.307814,1266,0.00120800877,
2026-09-13 18:38:02.366656,1267,0.000956047878,
2026-09-13 18:38:02.413635,1268,0.00210745064,
2026-09-13 18:38:02.468100,1269,0.00251435698,
2026-09-13 18:38:02.515641,1270,0.000757678282,
2026-09-13 18:38:02.572421,1271,0.000778305179,
2026-09-13 18:38:02.673667,1272,0.00241780242,
2026-09-13 18:38:02.775677,1273,0.00130456612,
2026-09-13 18:38:02.875881,1274,0.00188403362,
2026-09-13 18:38:02.975894,1275,0.0020938484,
2026-09-13 18:38:03.022433,1276,0.00119402883,
2026-09-13 18:38:03.077549,1277,0.000750901135,
2026-09-13 18:38:03.125696,1278,0.00137510699,
2026-09-13 18:38:03.180891,1279,0.00196884779,
2026-09-13 18:38:03.229094,1280,0.00127860593,
2026-09-13 18:38:03.286233,1281,0.000949172429,
2026-09-13 18:38:03.334695,1282,0.00208909679,
2026-09-13 18:38:03.429904,1283,0.000952964768,
2026-09-13 18:38:03.488728,1284,0.000944984681,
2026-09-13 18:38:03.536701,1285,0.00249257256,
2026-09-13 18:38:03.631241,1286,0.000953807595,
2026-09-13 18:38:03.691068,1287,0.000952610044,
2026-09-13 18:38:03.739694,1288,0.0026704968,
2026-09-13 18:38:03.835919,1289,0.000763366076,
2026-09-13 18:38:03.895069,1290,0.000978635765,
2026-09-13 18:38:03.941925,1291,0.00334535642,
2026-09-13 18:38:04.037807,1292,0.00088694438,
2026-09-13 18:38:04.096313,1293,0.00155068902,
2026-09-13 18:38:04.143046,1294,0.00214425905,
2026-09-13 18:38:04.198556,1295,0.000997455504,
2026-09-13 18:38:04.245200,1296,0.00172207197,
2026-09-13 18:38:04.301927,1297,0.00285618044,
2026-09-13 18:38:04.350087,1298,0.00093372477,
2026-09-13 18:38:04.446217,1299,0.00157655684,
2026-09-13 18:38:04.503124,1300,0.00247284698,
2026-09-13 18:38:04.549699,1301,0.000761338452,
2026-09-13 18:38:04.645696,1302,0.00164061953,
2026-09-13 18:38:04.706501,1303,0.00334832606,
2026-09-13 18:38:04.753153,1304,0.00083624454,
2026-09-13 18:38:04.807844,1305,0.000939799725,
2026-09-13 18:38:04.855554,1306,0.00247993586,
2026-09-13 18:38:04.910859,1307,0.00258128243,
2026-09-13 18:38:04.960428,1308,0.000944226521,
2026-09-13 18:38:05.016507,1309,0.00210186631,
2026-09-13 18:38:05.063714,1310,0.00079212766,
2026-09-13 18:38:05.120602,1311,0.00101976889,
2026-09-13 18:38:05.168848,1312,0.00245662157,
2026-09-13 18:38:05.265254,1313,0.00209925498,
2026-09-13 18:38:05.334321,1314,0.00248155389,
2026-09-13 18:38:05.426024,1315,0.00113335459,
2026-09-13 18:38:05.473359,1316,0.000759766933,
2026-09-13 18:38:05.569938,1317,0.00265297379,
2026-09-13 18:38:05.627597,1318,0.00214243089,
2026-09-13 18:38:05.673645,1319,0.00095335171,
2026-09-13 18:38:05.769149,1320,0.00248774815,
2026-09-13 18:38:05.828259,1321,0.00140092643,
2026-09-13 18:38:05.875743,1322,0.000955002838,
2026-09-13 18:38:05.930270,1323,0.000971298383,
2026-09-13 18:38:05.979635,1324,0.00248381562,
2026-09-13 18:38:06.034411,1325,0.000763049947,
2026-09-13 18:38:06.081942,1326,0.000752932938,
2026-09-13 18:38:06.136511,1327,0.00091550804,
2026-09-13 18:38:06.183449,1328,0.000917556996,
2026-09-13 18:38:06.240748,1329,0.00220738755,
2026-09-13 18:38:06.289480,1330,0.00245596514,
2026-09-13 18:38:06.386875,1331,0.0039070689,
2026-09-13 18:38:06.445730,1332,0.000953130364,
2026-09-13 18:38:06.546210,1333,0.00119926678,
2026-09-13 18:38:06.647396,1334,0.00212107629,
2026-09-13 18:38:06.694162,1335,0.00243525644,
2026-09-13 18:38:06.749084,1336,0.0025132773,
2026-09-13 18:38:06.797625,1337,0.00101188528,
2026-09-13 18:38:06.851919,1338,0.00119722948,
2026-09-13 18:38:06.900070,1339,0.000993244665,
2026-09-13 18:38:06.955916,1340,0.00309080151,
2026-09-13 18:38:07.004084,1341,0.00108442772,
2026-09-13 18:38:07.058760,1342,0.00109335421,
2026-09-13 18:38:07.106211,1343,0.00188090696,
2026-09-13 18:38:07.163188,1344,0.00103957192,
2026-09-13 18:38:07.211477,1345,0.00161807662,
2026-09-13 18:38:07.266706,1346,0.00330946989,
2026-09-13 18:38:07.314526,1347,0.00101040085,
2026-09-13 18:38:07.409843,1348,0.00250491511,
2026-09-13 18:38:07.469274,1349,0.00251664609,
2026-09-13 18:38:07.517166,1350,0.000944749701,
2026-09-13 18:38:07.611978,1351,0.00214992815,
2026-09-13 18:38:07.670976,1352,0.00258908714,
2026-09-13 18:38:07.717505,1353,0.000950027462,
2026-09-13 18:38:07.772886,1354,0.0013747913,
2026-09-13 18:38:07.821991,1355,0.00352283709,
2026-09-13 18:38:07.877072,1356,0.000992914791,
2026-09-13 18:38:07.924458,1357,0.000932848075,
2026-09-13 18:38:08.021488,1358,0.00152380111,
2026-09-13 18:38:08.078549,1359,0.000750955564,
2026-09-13 18:38:08.126031,1360,0.000914346445,
2026-09-13 18:38:08.180697,1361,0.00130029481,
2026-09-13 18:38:08.229053,1362,0.000747183128,
2026-09-13 18:38:08.284287,1363,0.00116329405,
2026-09-13 18:38:08.332168,1364,0.00254652385,
2026-09-13 18:38:08.388457,1365,0.00262873785,
2026-09-13 18:38:08.436543,1366,0.00094932516,
2026-09-13 18:38:08.491802,1367,0.000936069733,
2026-09-13 18:38:08.540076,1368,0.00248861781,
2026-09-13 18:38:08.594159,1369,0.00147814262,
2026-09-13 18:38:08.643498,1370,0.000957128545,
2026-09-13 18:38:08.698279,1371,0.00209680473,
2026-09-13 18:38:08.746133,1372,0.00366100791,
2026-09-13 18:38:08.840062,1373,0.000949368044,
2026-09-13 18:38:08.898331,1374,0.00208875097,
2026-09-13 18:38:08.945977,1375,0.00194524642,
2026-09-13 18:38:09.000988,1376,0.000947073332,
2026-09-13 18:38:09.047530,1377,0.00245270258,
2026-09-13 18:38:09.102558,1378,0.00252935458,
2026-09-13 18:38:09.152049,1379,0.000996392321,
2026-09-13 18:38:09.209024,1380,0.000999669727,
2026-09-13 18:38:09.257726,1381,0.00215120312,
2026-09-13 18:38:09.353443,1382,0.000992377207,
2026-09-13 18:38:09.410094,1383,0.000940985402,
2026-09-13 18:38:09.458897,1384,0.00367727465,
2026-09-13 18:38:09.553823,1385,0.00100786456,
2026-09-13 18:38:09.613219,1386,0.00086527959,
2026-09-13 18:38:09.659621,1387,0.00256541902,
2026-09-13 18:38:09.716789,1388,0.00151496533,
2026-09-13 18:38:09.764678,1389,0.00100349373,
2026-09-13 18:38:09.859971,1390,0.00250963649,
2026-09-13 18:38:09.919852,1391,0.0013208278,
2026-09-13 18:38:09.964945,1392,0.00170156998,
2026-09-13 18:38:10.020713,1393,0.00210178539,
2026-09-13 18:38:10.069188,1394,0.00108040325,
2026-09-13 18:38:10.123923,1395,0.000964676826,
2026-09-13 18:38:10.172471,1396,0.00243675824,
2026-09-13 18:38:10.229380,1397,0.00253306456,
2026-09-13 18:38:10.278020,1398,0.000886488164,
2026-09-13 18:38:10.431847,1399,0.000847441856,
2026-09-13 18:38:10.534445,1400,0.00261126092,
2026-09-13 18:38:10.581331,1401,0.00253765388,
2026-09-13 18:38:10.636537,1402,0.000993976325,
2026-09-13 18:38:10.683344,1403,0.000921297655,
2026-09-13 18:38:10.740053,1404,0.00247434153,
2026-09-13 18:38:10.786555,1405,0.00156383625,
2026-09-13 18:38:10.843661,1406,0.000995145068,
2026-09-13 18:38:10.891703,1407,0.00242335195,
2026-09-13 18:38:10.987062,1408,0.00127104842,
2026-09-13 18:38:11.045857,1409,0.000948840026,
2026-09-13 18:38:11.093685,1410,0.00252779901,
2026-09-13 18:38:11.189892,1411,0.00280757727,
2026-09-13 18:38:11.247729,1412,0.00088116752,
2026-09-13 18:38:11.296767,1413,0.00254175586,
2026-09-13 18:38:11.392997,1414,0.00081834174,
2026-09-13 18:38:11.450051,1415,0.00106487093,
2026-09-13 18:38:11.496769,1416,0.00327969659,
2026-09-13 18:38:11.551881,1417,0.00325200159,
2026-09-13 18:38:11.601093,1418,0.00100689231,
2026-09-13 18:38:11.698016,1419,0.00104216627,
2026-09-13 18:38:11.754896,1420,0.000792983903,
2026-09-13 18:38:11.802329,1421,0.00159926249,
2026-09-13 18:38:11.897807,1422,0.00259649742,
2026-09-13 18:38:11.954398,1423,0.000802540456,
2026-09-13 18:38:12.001390,1424,0.00100759703,
2026-09-13 18:38:12.056184,1425,0.0024829718,
2026-09-13 18:38:12.104811,1426,0.00234801428,
2026-09-13 18:38:12.159458,1427,0.00104185607,
2026-09-13 18:38:12.208865,1428,0.00206524791,
2026-09-13 18:38:12.263719,1429,0.00152239618,
2026-09-13 18:38:12.311662,1430,0.00190095361,
2026-09-13 18:38:12.368851,1431,0.000957867572,
2026-09-13 18:38:12.416980,1432,0.00338208776,
2026-09-13 18:38:12.513667,1433,0.000985214988,
2026-09-13 18:38:12.571114,1434,0.000756296001,
2026-09-13 18:38:12.619031,1435,0.00215795025,
2026-09-13 18:38:12.715083,1436,0.00100449963,
2026-09-13 18:38:12.773480,1437,0.000963605616,
2026-09-13 18:38:12.821635,1438,0.00133296232,
2026-09-13 18:38:12.918868,1439,0.00095546818,
2026-09-13 18:38:12.976409,1440,0.00175717527,
2026-09-13 18:38:13.022781,1441,0.00212044613,
2026-09-13 18:38:13.078735,1442,0.00103675755,
2026-09-13 18:38:13.126487,1443,0.00101316508,
2026-09-13 18:38:13.224303,1444,0.00131294415,
2026-09-13 18:38:13.281273,1445,0.0016589283,
2026-09-13 18:38:13.327742,1446,0.00220200764,
2026-09-13 18:38:13.384352,1447,0.00247761861,
2026-09-13 18:38:13.433219,1448,0.000987408648,
2026-09-13 18:38:13.588509,1449,0.00106101533,
2026-09-13 18:38:13.688156,1450,0.00171766024,
2026-09-13 18:38:13.737198,1451,0.00107281022,
2026-09-13 18:38:13.833132,1452,0.00085202746,
2026-09-13 18:38:13.891511,1453,0.000930437138,
2026-09-13 18:38:13.939026,1454,0.0025440907,
2026-09-13 18:38:14.034015,1455,0.000948652548,
2026-09-13 18:38:14.093395,1456,0.000940491251,
2026-09-13 18:38:14.141975,1457,0.00247457618,
2026-09-13 18:38:14.237677,1458,0.000949281727,
2026-09-13 18:38:14.295926,1459,0.00119354974,
2026-09-13 18:38:14.343462,1460,0.00132186976,
2026-09-13 18:38:14.440211,1461,0.000852484775,
2026-09-13 18:38:14.498348,1462,0.00177715341,
2026-09-13 18:38:14.546224,1463,0.000757302006,
2026-09-13 18:38:14.600892,1464,0.00078141457,
2026-09-13 18:38:14.647823,1465,0.00188850626,
2026-09-13 18:38:14.705173,1466,0.00121927869,
2026-09-13 18:38:14.753657,1467,0.00592477299,
2026-09-13 18:38:14.848151,1468,0.0024482748,
2026-09-13 18:38:14.905446,1469,0.00249275377,
2026-09-13 18:38:14.953750,1470,0.00100415403,
2026-09-13 18:38:15.051040,1471,0.0024181803,
2026-09-13 18:38:15.110303,1472,0.0025551716,
2026-09-13 18:38:15.158228,1473,0.000958136859,
2026-09-13 18:38:15.253559,1474,0.00253211826,
2026-09-13 18:38:15.312749,1475,0.00259082711,
2026-09-13 18:38:15.359761,1476,0.00075321531,
2026-09-13 18:38:15.416589,1477,0.0018411498,
2026-09-13 18:38:15.463216,1478,0.00255218932,
2026-09-13 18:38:15.519724,1479,0.00101980038,
2026-09-13 18:38:15.566350,1480,0.00176887061,
2026-09-13 18:38:15.620544,1481,0.00245064494,
2026-09-13 18:38:15.669048,1482,0.000761547921,
2026-09-13 18:38:15.724890,1483,0.000963817395,
2026-09-13 18:38:15.771544,1484,0.00121584855,
2026-09-13 18:38:15.827213,1485,0.00321460138,
2026-09-13 18:38:15.874946,1486,0.000755399074,
2026-09-13 18:38:15.931641,1487,0.00104649487,
2026-09-13 18:38:15.980470,1488,0.00177280051,
2026-09-13 18:38:16.075707,1489,0.000947906373,
2026-09-13 18:38:16.131508,1490,0.000764020435,
2026-09-13 18:38:16.179762,1491,0.00550511813,
2026-09-13 18:38:16.273887,1492,0.000914749221,
2026-09-13 18:38:16.333454,1493,0.000749459697,
2026-09-13 18:38:16.380313,1494,0.00551316771,
2026-09-13 18:38:16.435318,1495,0.00094919453,
2026-09-13 18:38:16.481962,1496,0.000962845367,
2026-09-13 18:38:16.539274,1497,0.00212758185,
2026-09-13 18:38:16.587001,1498,0.000749337973,
2026-09-13 18:38:16.682356,1499,0.00104219815,
2026-09-13 18:38:16.740742,1500,0.00251892749,
2026-09-13 18:38:16.789072,1501,0.00125623697,
2026-09-13 18:38:16.885104,1502,0.000905782592,
2026-09-13 18:38:16.942611,1503,0.00248361165,
2026-09-13 18:38:16.989578,1504,0.000766330651,
2026-09-13 18:38:17.044501,1505,0.000949314714,
2026-09-13 18:38:17.091002,1506,0.0024636622,
2026-09-13 18:38:17.148620,1507,0.00253319013,
2026-09-13 18:38:17.194963,1508,0.000771994584,
2026-09-13 18:38:17.289895,1509,0.00210246416,
2026-09-13 18:38:17.346487,1510,0.00121842651,
2026-09-13 18:38:17.395920,1511,0.00075880832,
2026-09-13 18:38:17.449957,1512,0.000763038951,
2026-09-13 18:38:17.498622,1513,0.00354899751,
2026-09-13 18:38:17.554774,1514,0.0013581429,
2026-09-13 18:38:17.602467,1515,0.000975018589,
2026-09-13 18:38:17.660715,1516,0.00127771099,
2026-09-13 18:38:17.760875,1517,0.00171842233,
2026-09-13 18:38:17.809439,1518,0.00224170472,
2026-09-13 18:38:17.904523,1519,0.0032966815,
2026-09-13 18:38:17.974565,1520,0.000893488856,
2026-09-13 18:38:18.062866,1521,0.00500776435,
2026-09-13 18:38:18.110777,1522,0.000751397046,
2026-09-13 18:38:18.164833,1523,0.000760595466,
2026-09-13 18:38:18.213980,1524,0.00214340523,
2026-09-13 18:38:18.269218,1525,0.00251898071,
2026-09-13 18:38:18.315057,1526,0.000964970854,
2026-09-13 18:38:18.371894,1527,0.000782661053,
2026-09-13 18:38:18.420935,1528,0.00235008072,
2026-09-13 18:38:18.517362,1529,0.00115268058,
2026-09-13 18:38:18.574044,1530,0.00112298677,
2026-09-13 18:38:18.622863,1531,0.00138768046,
2026-09-13 18:38:18.717593,1532,0.000955845665,
2026-09-13 18:38:18.777122,1533,0.00114288839,
2026-09-13 18:38:18.825415,1534,0.00257314643,
2026-09-13 18:38:18.919982,1535,0.000950922629,
2026-09-13 18:38:18.978877,1536,0.0018295134,
2026-09-13 18:38:19.027023,1537,0.0020348728,
2026-09-13 18:38:19.122333,1538,0.000765799884,
2026-09-13 18:38:19.183033,1539,0.00243931158,
2026-09-13 18:38:19.231111,1540,0.000992405796,
2026-09-13 18:38:19.326571,1541,0.00146633875,
2026-09-13 18:38:19.384091,1542,0.0024791346,
2026-09-13 18:38:19.430798,1543,0.000950399669,
2026-09-13 18:38:19.485200,1544,0.00094587754,
2026-09-13 18:38:19.531837,1545,0.00253526724,
2026-09-13 18:38:19.589166,1546,0.00252454733,
2026-09-13 18:38:19.635704,1547,0.000748050476,
2026-09-13 18:38:19.692672,1548,0.000959416219,
2026-09-13 18:38:19.739702,1549,0.00246951163,
2026-09-13 18:38:19.794646,1550,0.00165936923,
2026-09-13 18:38:19.842250,1551,0.000949486579,
2026-09-13 18:38:19.898738,1552,0.00239388697,
2026-09-13 18:38:19.945543,1553,0.00152194876,
2026-09-13 18:38:20.002679,1554,0.00101757857,
2026-09-13 18:38:20.050684,1555,0.00245663534,
2026-09-13 18:38:20.145049,1556,0.000813540977,
2026-09-13 18:38:20.205907,1557,0.000761170106,
2026-09-13 18:38:20.254651,1558,0.000920195547,
2026-09-13 18:38:20.349130,1559,0.00311692213,
2026-09-13 18:38:20.408979,1560,0.000979545337,
2026-09-13 18:38:20.456268,1561,0.00407243397,
2026-09-13 18:38:20.512804,1562,0.00111920873,
2026-09-13 18:38:20.560008,1563,0.00095256639,
2026-09-13 18:38:20.614674,1564,0.00182500655,
2026-09-13 18:38:20.661950,1565,0.00212812614,
2026-09-13 18:38:20.719714,1566,0.00148458099,
2026-09-13 18:38:20.765642,1567,0.00157919099,
2026-09-13 18:38:20.820812,1568,0.00345646572,
2026-09-13 18:38:20.867653,1569,0.00100190121,
2026-09-13 18:38:20.924339,1570,0.000959971287,
2026-09-13 18:38:20.972393,1571,0.00246363185,
2026-09-13 18:38:21.068920,1572,0.00077009693,
2026-09-13 18:38:21.127698,1573,0.000960241234,
2026-09-13 18:38:21.173753,1574,0.00247454265,
2026-09-13 18:38:21.231080,1575,0.00251836704,
2026-09-13 18:38:21.277728,1576,0.000949016509,
2026-09-13 18:38:21.331945,1577,0.00120297083,
2026-09-13 18:38:21.380500,1578,0.00290081456,
2026-09-13 18:38:21.437835,1579,0.00111049126,
2026-09-13 18:38:21.486000,1580,0.000976332257,
2026-09-13 18:38:21.581120,1581,0.00614348789,
2026-09-13 18:38:21.640811,1582,0.000993352534,
2026-09-13 18:38:21.686700,1583,0.00191277288,
2026-09-13 18:38:21.744147,1584,0.00246993387,
2026-09-13 18:38:21.791623,1585,0.00101193135,
2026-09-13 18:38:21.888327,1586,0.00177452586,
2026-09-13 18:38:21.946870,1587,0.00247636454,
2026-09-13 18:38:21.995517,1588,0.00101451449,
2026-09-13 18:38:22.089854,1589,0.00217865488,
2026-09-13 18:38:22.149187,1590,0.00246145743,
2026-09-13 18:38:22.197163,1591,0.000976289483,
2026-09-13 18:38:22.292750,1592,0.00102095692,
2026-09-13 18:38:22.350964,1593,0.00187653646,
2026-09-13 18:38:22.398224,1594,0.00169668444,
2026-09-13 18:38:22.495215,1595,0.00242494623,
2026-09-13 18:38:22.554304,1596,0.00250796381,
2026-09-13 18:38:22.601051,1597,0.000942136001,
2026-09-13 18:38:22.655739,1598,0.00193901192,
2026-09-13 18:38:22.704147,1599,0.00114035298,
2026-09-13 18:38:22.761279,1600,0.000750718055,
2026-09-13 18:38:22.808333,1601,0.00156440429,
2026-09-13 18:38:22.863516,1602,0.00338235298,
2026-09-13 18:38:22.910475,1603,0.000961186652,
2026-09-13 18:38:22.967056,1604,0.000953548974,
2026-09-13 18:38:23.014406,1605,0.00249528478,
2026-09-13 18:38:23.109819,1606,0.00122467751,
2026-09-13 18:38:23.168615,1607,0.000998635902,
2026-09-13 18:38:23.217246,1608,0.0025960842,
2026-09-13 18:38:23.314232,1609,0.000765254713,
2026-09-13 18:38:23.371897,1610,0.000952812146,
2026-09-13 18:38:23.418945,1611,0.00210249406,
2026-09-13 18:38:23.513622,1612,0.000959032136,
2026-09-13 18:38:23.573594,1613,0.000855511587,
2026-09-13 18:38:23.619818,1614,0.00246593646,
2026-09-13 18:38:23.675072,1615,0.00107627104,
2026-09-13 18:38:23.722474,1616,0.000939991272,
2026-09-13 18:38:23.780063,1617,0.00241543311,
2026-09-13 18:38:23.826157,1618,0.000766168353,
2026-09-13 18:38:23.881201,1619,0.00132786434,
2026-09-13 18:38:23.927971,1620,0.00220440384,
2026-09-13 18:38:23.986009,1621,0.00247332178,
2026-09-13 18:38:24.033945,1622,0.000762730299,
2026-09-13 18:38:24.128746,1623,0.000911831267,
2026-09-13 18:38:24.189525,1624,0.00100760253,
2026-09-13 18:38:24.236549,1625,0.000751700529,
2026-09-13 18:38:24.292417,1626,0.00077394029,
2026-09-13 18:38:24.338586,1627,0.00213015882,
2026-09-13 18:38:24.395579,1628,0.00207704408,
2026-09-13 18:38:24.444112,1629,0.000873138283,
2026-09-13 18:38:24.541496,1630,0.00159387884,
2026-09-13 18:38:24.599678,1631,0.00485317593,
2026-09-13 18:38:24.647706,1632,0.00133436912,
2026-09-13 18:38:24.741925,1633,0.0026217707,
2026-09-13 18:38:24.802762,1634,0.000766564752,
2026-09-13 18:38:24.851134,1635,0.002129877,
2026-09-13 18:38:24.947232,1636,0.000756253007,
2026-09-13 18:38:25.004028,1637,0.00197644116,
2026-09-13 18:38:25.052581,1638,0.00242408746,
2026-09-13 18:38:25.147143,1639,0.00159476609,
2026-09-13 18:38:25.206810,1640,0.000968515018,
2026-09-13 18:38:25.253765,1641,0.00244048538,
2026-09-13 18:38:25.350220,1642,0.000763518807,
2026-09-13 18:38:25.408763,1643,0.00096699276,
2026-09-13 18:38:25.456795,1644,0.00380318318,
2026-09-13 18:38:25.553530,1645,0.000953726336,
2026-09-13 18:38:25.610657,1646,0.000877240263,
2026-09-13 18:38:25.657208,1647,0.00415304258,
2026-09-13 18:38:25.751132,1648,0.000961151795,
2026-09-13 18:38:25.810018,1649,0.000975320424,
2026-09-13 18:38:25.857821,1650,0.00460658274,
2026-09-13 18:38:25.954738,1651,0.000769722743,
2026-09-13 18:38:26.013187,1652,0.000978180649,
2026-09-13 18:38:26.059487,1653,0.00113239411,
2026-09-13 18:38:26.113497,1654,0.00324742723,
2026-09-13 18:38:26.160782,1655,0.000752056463,
2026-09-13 18:38:26.217693,1656,0.00188532837,
2026-09-13 18:38:26.264946,1657,0.00208280005,
2026-09-13 18:38:26.363047,1658,0.000856632278,
2026-09-13 18:38:26.419429,1659,0.00229477661,
2026-09-13 18:38:26.467720,1660,0.00192282171,
2026-09-13 18:38:26.562206,1661,0.000747185107,
2026-09-13 18:38:26.619675,1662,0.00232672818,
2026-09-13 18:38:26.667764,1663,0.000758507035,
2026-09-13 18:38:26.725373,1664,0.000991880307,
2026-09-13 18:38:26.771914,1665,0.00121331369,
2026-09-13 18:38:26.826829,1666,0.00155244295,
2026-09-13 18:38:26.873832,1667,0.00196837145,
2026-09-13 18:38:26.931549,1668,0.000867457636,
2026-09-13 18:38:26.978800,1669,0.00211402007,
2026-09-13 18:38:27.073529,1670,0.00100058788,
2026-09-13 18:38:27.134062,1671,0.000947100932,
2026-09-13 18:38:27.181180,1672,0.00112166706,
2026-09-13 18:38:27.276919,1673,0.000944066203,
2026-09-13 18:38:27.337220,1674,0.00096419763,
2026-09-13 18:38:27.385400,1675,0.00409706982,
2026-09-13 18:38:27.480436,1676,0.000953057572,
2026-09-13 18:38:27.538859,1677,0.00123949324,
2026-09-13 18:38:27.585625,1678,0.000759218243,
2026-09-13 18:38:27.643827,1679,0.000746309952,
2026-09-13 18:38:27.690939,1680,0.00260830657,
2026-09-13 18:38:27.785504,1681,0.000775371612,
2026-09-13 18:38:27.846627,1682,0.0021758095,
2026-09-13 18:38:27.894130,1683,0.00363447627,
2026-09-13 18:38:27.990063,1684,0.000758984802,
2026-09-13 18:38:28.048239,1685,0.000748770481,
2026-09-13 18:38:28.094502,1686,0.00434047049,
2026-09-13 18:38:28.150119,1687,0.00176187322,
2026-09-13 18:38:28.196260,1688,0.00100882658,
2026-09-13 18:38:28.253021,1689,0.000856049391,
2026-09-13 18:38:28.301219,1690,0.00215752614,
2026-09-13 18:38:28.396113,1691,0.000998751028,
2026-09-13 18:38:28.455065,1692,0.000857587373,
2026-09-13 18:38:28.502058,1693,0.00209072109,
2026-09-13 18:38:28.556893,1694,0.00118511806,
2026-09-13 18:38:28.603792,1695,0.000771536719,
2026-09-13 18:38:28.699955,1696,0.00213459683,
2026-09-13 18:38:28.758530,1697,0.0017460749,
2026-09-13 18:38:28.807181,1698,0.00134674752,
2026-09-13 18:38:28.861347,1699,0.00247322689,
2026-09-13 18:38:28.908886,1700,0.00125425311,
2026-09-13 18:38:28.965270,1701,0.000960754847,
2026-09-13 18:38:29.011886,1702,0.00117871125,
2026-09-13 18:38:29.068621,1703,0.000839025705,
2026-09-13 18:38:29.116661,1704,0.000757628471,
2026-09-13 18:38:29.213064,1705,0.00119056504,
2026-09-13 18:38:29.272025,1706,0.00449466823,
2026-09-13 18:38:29.320823,1707,0.000954837021,
2026-09-13 18:38:29.417891,1708,0.00251230308,
2026-09-13 18:38:29.475013,1709,0.00237997751,
2026-09-13 18:38:29.523219,1710,0.00075812724,
2026-09-13 18:38:29.619141,1711,0.00108997432,
2026-09-13 18:38:29.676666,1712,0.00399927863,
2026-09-13 18:38:29.725137,1713,0.000775813423,
2026-09-13 18:38:29.821003,1714,0.00102805119,
2026-09-13 18:38:29.880268,1715,0.000758907502,
2026-09-13 18:38:29.928231,1716,0.00125497906,
2026-09-13 18:38:30.022619,1717,0.0026684816,
2026-09-13 18:38:30.082304,1718,0.000831677657,
2026-09-13 18:38:30.131032,1719,0.00231064739,
2026-09-13 18:38:30.226921,1720,0.00135753835,
2026-09-13 18:38:30.286631,1721,0.000989161927,
2026-09-13 18:38:30.332190,1722,0.00213311361,
2026-09-13 18:38:30.387406,1723,0.00289660768,
2026-09-13 18:38:30.434382,1724,0.000949046527,
2026-09-13 18:38:30.491438,1725,0.000760560719,
2026-09-13 18:38:30.539432,1726,0.00375724331,
2026-09-13 18:38:30.636335,1727,0.000748594878,
2026-09-13 18:38:30.692148,1728,0.00100578911,
2026-09-13 18:38:30.739107,1729,0.00250640713,
2026-09-13 18:38:30.794607,1730,0.00213100319,
2026-09-13 18:38:30.841374,1731,0.000949272271,
2026-09-13 18:38:30.936340,1732,0.00427220223,
2026-09-13 18:38:30.995482,1733,0.00216846002,
2026-09-13 18:38:31.041661,1734,0.000950177005,
2026-09-13 18:38:31.098353,1735,0.00203943616,
2026-09-13 18:38:31.146159,1736,0.00235944474,
2026-09-13 18:38:31.242292,1737,0.000923582031,
2026-09-13 18:38:31.301755,1738,0.00201147155,
2026-09-13 18:38:31.350142,1739,0.00123471843,
2026-09-13 18:38:31.405686,1740,0.0009782044,
2026-09-13 18:38:31.453255,1741,0.00324703787,
2026-09-13 18:38:31.510160,1742,0.00209398068,
2026-09-13 18:38:31.558300,1743,0.000990949623,
2026-09-13 18:38:31.654531,1744,0.00133141356,
2026-09-13 18:38:31.711065,1745,0.00547034349,
2026-09-13 18:38:31.757300,1746,0.000749227356,
2026-09-13 18:38:31.812299,1747,0.000950055611,
2026-09-13 18:38:31.861077,1748,0.00252878731,
2026-09-13 18:38:31.918684,1749,0.0012880842,
2026-09-13 18:38:31.965090,1750,0.000929813346,
2026-09-13 18:38:32.020684,1751,0.00184815017,
2026-09-13 18:38:32.067157,1752,0.00187967356,
2026-09-13 18:38:32.161865,1753,0.000959818115,
2026-09-13 18:38:32.221857,1754,0.00195957515,
2026-09-13 18:38:32.268377,1755,0.00169121788,
2026-09-13 18:38:32.323874,1756,0.00100055984,
2026-09-13 18:38:32.370329,1757,0.00212693749,
2026-09-13 18:38:32.427732,1758,0.00281700804,
2026-09-13 18:38:32.474319,1759,0.000947694045,
2026-09-13 18:38:32.528746,1760,0.000867084109,
2026-09-13 18:38:32.576791,1761,0.00424849046,
2026-09-13 18:38:32.631642,1762,0.00110401034,
2026-09-13 18:38:32.680242,1763,0.000752544017,
2026-09-13 18:38:32.735335,1764,0.00163041962,
2026-09-13 18:38:32.783301,1765,0.00146583558,
2026-09-13 18:38:32.840486,1766,0.00104196328,
2026-09-13 18:38:32.887155,1767,0.00166417703,
2026-09-13 18:38:32.942290,1768,0.00249753507,
2026-09-13 18:38:32.990577,1769,0.000772294549,
2026-09-13 18:38:33.046452,1770,0.000750111198,
2026-09-13 18:38:33.092779,1771,0.00346669598,
2026-09-13 18:38:33.148368,1772,0.00190528573,
2026-09-13 18:38:33.197402,1773,0.000974028638,
2026-09-13 18:38:33.294968,1774,0.00123835815,
2026-09-13 18:38:33.352181,1775,0.00396972656,
2026-09-13 18:38:33.400055,1776,0.000973563076,
2026-09-13 18:38:33.496142,1777,0.00116789227,
2026-09-13 18:38:33.552748,1778,0.00368746874,
2026-09-13 18:38:33.599110,1779,0.000763818772,
2026-09-13 18:38:33.656613,1780,0.00133682976,
2026-09-13 18:38:33.705106,1781,0.00254422122,
2026-09-13 18:38:33.800048,1782,0.000952620709,
2026-09-13 18:38:33.858721,1783,0.00143468164,
2026-09-13 18:38:33.906850,1784,0.00204847833,
2026-09-13 18:38:34.002734,1785,0.000746222865,
2026-09-13 18:38:34.061734,1786,0.00215841966,
2026-09-13 18:38:34.110842,1787,0.00115530417,
2026-09-13 18:38:34.205101,1788,0.000905295038,
2026-09-13 18:38:34.265465,1789,0.00177462559,
2026-09-13 18:38:34.311801,1790,0.00106673483,
2026-09-13 18:38:34.366522,1791,0.000953490587,
2026-09-13 18:38:34.413085,1792,0.00243832195,
2026-09-13 18:38:34.470235,1793,0.00158796002,
2026-09-13 18:38:34.518049,1794,0.000999418253,
2026-09-13 18:38:34.612615,1795,0.00254938694,
2026-09-13 18:38:34.670013,1796,0.00409503813,
2026-09-13 18:38:34.718091,1797,0.000959524308,
2026-09-13 18:38:34.772919,1798,0.000941188384,
2026-09-13 18:38:34.820862,1799,0.00252269267,
2026-09-13 18:38:34.877962,1800,0.00173189088,
2026-09-13 18:38:34.925900,1801,0.000769374177,
2026-09-13 18:38:35.022876,1802,0.00195165873,
2026-09-13 18:38:35.079154,1803,0.000753912113,
2026-09-13 18:38:35.125663,1804,0.00120512886,
2026-09-13 18:38:35.180875,1805,0.00280097342,
2026-09-13 18:38:35.227452,1806,0.00138515637,
2026-09-13 18:38:35.284444,1807,0.00095413505,
2026-09-13 18:38:35.332691,1808,0.00248602137,
2026-09-13 18:38:35.428019,1809,0.00183685936,
2026-09-13 18:38:35.489001,1810,0.000949463268,
2026-09-13 18:38:35.534234,1811,0.00253656035,
2026-09-13 18:38:35.588768,1812,0.00252087364,
2026-09-13 18:38:35.636838,1813,0.000947541753,
2026-09-13 18:38:35.694645,1814,0.0009768208,
2026-09-13 18:38:35.742618,1815,0.0025220901,
2026-09-13 18:38:35.838561,1816,0.00074357211,
2026-09-13 18:38:35.896252,1817,0.000798864673,
2026-09-13 18:38:35.943613,1818,0.00226068602,
2026-09-13 18:38:35.999745,1819,0.00136275529,
2026-09-13 18:38:36.096756,1820,0.001140753,
2026-09-13 18:38:36.145547,1821,0.00108885473,
2026-09-13 18:38:36.202858,1822,0.00222701075,
2026-09-13 18:38:36.250106,1823,0.00223846034,
2026-09-13 18:38:36.345998,1824,0.00131355826,
2026-09-13 18:38:36.405225,1825,0.000755778209,
2026-09-13 18:38:36.453093,1826,0.00315942065,
2026-09-13 18:38:36.507771,1827,0.00315655327,
2026-09-13 18:38:36.555894,1828,0.00076816321,
2026-09-13 18:38:36.612276,1829,0.000752787903,
2026-09-13 18:38:36.658724,1830,0.00212537411,
2026-09-13 18:38:36.713622,1831,0.0019975169,
2026-09-13 18:38:36.762520,1832,0.000827807358,
2026-09-13 18:38:36.817520,1833,0.00190786953,
2026-09-13 18:38:36.920843,1834,0.00112822549,
2026-09-13 18:38:37.019276,1835,0.00120065918,
2026-09-13 18:38:37.067924,1836,0.00203838277,
2026-09-13 18:38:37.123556,1837,0.000999492475,
2026-09-13 18:38:37.169897,1838,0.00231520558,
2026-09-13 18:38:37.226654,1839,0.00337079651,
2026-09-13 18:38:37.273414,1840,0.000954095135,
2026-09-13 18:38:37.331270,1841,0.000890299526,
2026-09-13 18:38:37.377401,1842,0.00249614267,
2026-09-13 18:38:37.434754,1843,0.00260576479,
2026-09-13 18:38:37.481916,1844,0.000760116709,
2026-09-13 18:38:37.536860,1845,0.00120429802,
2026-09-13 18:38:37.585731,1846,0.00451112816,
2026-09-13 18:38:37.641115,1847,0.00100315638,
2026-09-13 18:38:37.688031,1848,0.00169461295,
2026-09-13 18:38:37.744834,1849,0.002478588,
2026-09-13 18:38:37.792606,1850,0.000776586867,
2026-09-13 18:38:37.887792,1851,0.00186719884,
2026-09-13 18:38:37.948532,1852,0.00211373088,
2026-09-13 18:38:37.995942,1853,0.000762140265,
2026-09-13 18:38:38.149952,1854,0.000994075607,
2026-09-13 18:38:38.251560,1855,0.00231256406,
2026-09-13 18:38:38.298417,1856,0.00210652336,
2026-09-13 18:38:38.355903,1857,0.00253119979,
2026-09-13 18:38:38.401627,1858,0.000955577038,
2026-09-13 18:38:38.456749,1859,0.00190465688,
2026-09-13 18:38:38.503561,1860,0.00247806526,
2026-09-13 18:38:38.558683,1861,0.000928931374,
2026-09-13 18:38:38.606656,1862,0.00110454177,
2026-09-13 18:38:38.662270,1863,0.00277271478,
2026-09-13 18:38:38.710146,1864,0.00101287314,
2026-09-13 18:38:38.766476,1865,0.000748022657,
2026-09-13 18:38:38.814797,1866,0.00357229045,
2026-09-13 18:38:38.910201,1867,0.000997662225,
2026-09-13 18:38:38.968413,1868,0.000949630624,
2026-09-13 18:38:39.014823,1869,0.00250123031,
2026-09-13 18:38:39.070347,1870,0.00252266188,
2026-09-13 18:38:39.119797,1871,0.000949566958,
2026-09-13 18:38:39.174984,1872,0.00109484392,
2026-09-13 18:38:39.222580,1873,0.0024706586,
2026-09-13 18:38:39.277180,1874,0.00134801864,
2026-09-13 18:38:39.326269,1875,0.000876968117,
2026-09-13 18:38:39.381874,1876,0.00210777886,
2026-09-13 18:38:39.428870,1877,0.000770192484,
2026-09-13 18:38:39.484302,1878,0.00075561855,
2026-09-13 18:38:39.531972,1879,0.000995466475,
2026-09-13 18:38:39.598416,1880,0.00194965527,
2026-09-13 18:38:39.688551,1881,0.00218301263,
2026-09-13 18:38:39.736610,1882,0.00235650853,
2026-09-13 18:38:39.831420,1883,0.00174769337,
2026-09-13 18:38:39.890393,1884,0.000974928534,
2026-09-13 18:38:39.938202,1885,0.00247425269,
2026-09-13 18:38:40.034338,1886,0.000999481809,
2026-09-13 18:38:40.091259,1887,0.000758565533,
2026-09-13 18:38:40.139755,1888,0.0021220989,
2026-09-13 18:38:40.234058,1889,0.000983454451,
2026-09-13 18:38:40.292586,1890,0.000955642353,
2026-09-13 18:38:40.341264,1891,0.00112176217,
2026-09-13 18:38:40.396333,1892,0.00146110706,
2026-09-13 18:38:40.445483,1893,0.000752606253,
2026-09-13 18:38:40.499894,1894,0.00264293969,
2026-09-13 18:38:40.547588,1895,0.00208798215,
2026-09-13 18:38:40.604499,1896,0.00102143139,
2026-09-13 18:38:40.653016,1897,0.0024834179,
2026-09-13 18:38:40.748789,1898,0.00204866196,
2026-09-13 18:38:40.807628,1899,0.000958024262,
2026-09-13 18:38:40.855734,1900,0.00359675444,
2026-09-13 18:38:40.950511,1901,0.00101155948,
2026-09-13 18:38:41.009345,1902,0.000954281404,
2026-09-13 18:38:41.055345,1903,0.00145404798,
2026-09-13 18:38:41.112621,1904,0.0023375001,
2026-09-13 18:38:41.160254,1905,0.00102844846,
2026-09-13 18:38:41.255187,1906,0.00244832087,
2026-09-13 18:38:41.313863,1907,0.00246650285,
2026-09-13 18:38:41.362375,1908,0.000952689213,
2026-09-13 18:38:41.456693,1909,0.00216691017,
2026-09-13 18:38:41.517208,1910,0.00221628677,
2026-09-13 18:38:41.563383,1911,0.000748975992,
2026-09-13 18:38:41.618558,1912,0.00206940069,
2026-09-13 18:38:41.664974,1913,0.000864052569,
2026-09-13 18:38:41.721330,1914,0.00317390167,
2026-09-13 18:38:41.769574,1915,0.00187693594,
2026-09-13 18:38:41.865658,1916,0.00247052973,
2026-09-13 18:38:41.924339,1917,0.000996510416,
2026-09-13 18:38:41.972809,1918,0.00239720077,
2026-09-13 18:38:42.068763,1919,0.000981503358,
2026-09-13 18:38:42.126321,1920,0.000750965131,
2026-09-13 18:38:42.173046,1921,0.00121616303,
2026-09-13 18:38:42.268882,1922,0.000841806651,
2026-09-13 18:38:42.327039,1923,0.000997089014,
2026-09-13 18:38:42.375862,1924,0.00286318498,
2026-09-13 18:38:42.430814,1925,0.00251933544,
2026-09-13 18:38:42.477456,1926,0.000974268566,
2026-09-13 18:38:42.534054,1927,0.000958058679,
2026-09-13 18:38:42.581944,1928,0.00409413581,
2026-09-13 18:38:42.679310,1929,0.00101550048,
2026-09-13 18:38:42.736496,1930,0.00106703105,
2026-09-13 18:38:42.783324,1931,0.00214400109,
2026-09-13 18:38:42.838303,1932,0.000934817202,
2026-09-13 18:38:42.885819,1933,0.000778831988,
2026-09-13 18:38:42.939716,1934,0.000908639628,
2026-09-13 18:38:42.988872,1935,0.00434576958,
2026-09-13 18:38:43.085240,1936,0.00101830287,
2026-09-13 18:38:43.144475,1937,0.00158405476,
2026-09-13 18:38:43.191248,1938,0.00210226194,
2026-09-13 18:38:43.246249,1939,0.00100429973,
2026-09-13 18:38:43.292909,1940,0.00247210103,
2026-09-13 18:38:43.349897,1941,0.00251756588,
2026-09-13 18:38:43.398562,1942,0.000996353726,
2026-09-13 18:38:43.493507,1943,0.00210916631,
2026-09-13 18:38:43.553594,1944,0.00248313212,
2026-09-13 18:38:43.600736,1945,0.000741304777,
2026-09-13 18:38:43.655446,1946,0.00141187934,
2026-09-13 18:38:43.703221,1947,0.00208742543,
2026-09-13 18:38:43.760175,1948,0.00117065815,
2026-09-13 18:38:43.809438,1949,0.00121266988,
2026-09-13 18:38:43.905508,1950,0.00140912753,
2026-09-13 18:38:43.962290,1951,0.000745684181,
2026-09-13 18:38:44.009210,1952,0.00101140125,
2026-09-13 18:38:44.063709,1953,0.00122721006,
2026-09-13 18:38:44.111078,1954,0.000751502605,
2026-09-13 18:38:44.167556,1955,0.00117171177,
2026-09-13 18:38:44.214220,1956,0.0024851681,
2026-09-13 18:38:44.270549,1957,0.00249545609,
2026-09-13 18:38:44.317571,1958,0.000949537709,
2026-09-13 18:38:44.372926,1959,0.000872679208,
2026-09-13 18:38:44.420153,1960,0.00390436713,
2026-09-13 18:38:44.476147,1961,0.00188397941,
2026-09-13 18:38:44.525003,1962,0.000942789921,
2026-09-13 18:38:44.579354,1963,0.00248610472,
2026-09-13 18:38:44.628030,1964,0.00226119447,
2026-09-13 18:38:44.683381,1965,0.000775492786,
2026-09-13 18:38:44.729756,1966,0.00121365907,
2026-09-13 18:38:44.786516,1967,0.00405890331,
2026-09-13 18:38:44.833590,1968,0.000953492126,
2026-09-13 18:38:44.928758,1969,0.00157986184,
2026-09-13 18:38:44.987425,1970,0.00217469134,
2026-09-13 18:38:45.035448,1971,0.000757574482,
2026-09-13 18:38:45.131442,1972,0.00186905152,
2026-09-13 18:38:45.190122,1973,0.00444605847,
2026-09-13 18:38:45.238806,1974,0.00100399811,
2026-09-13 18:38:45.334823,1975,0.00248208235,
2026-09-13 18:38:45.391723,1976,0.00131904604,
2026-09-13 18:38:45.439813,1977,0.000986799921,
2026-09-13 18:38:45.497282,1978,0.0010125911,
2026-09-13 18:38:45.544159,1979,0.00266872944,
2026-09-13 18:38:45.598374,1980,0.000983705045,
2026-09-13 18:38:45.646163,1981,0.000932335561,
2026-09-13 18:38:45.703227,1982,0.00156133789,
2026-09-13 18:38:45.751615,1983,0.000752416905,
2026-09-13 18:38:45.846681,1984,0.0012943143,
2026-09-13 18:38:45.905233,1985,0.00305797786,
2026-09-13 18:38:45.951833,1986,0.000996052001,
2026-09-13 18:38:46.006876,1987,0.000959481644,
2026-09-13 18:38:46.055638,1988,0.00121724018,
2026-09-13 18:38:46.112956,1989,0.00372010799,
2026-09-13 18:38:46.160671,1990,0.000961428559,
2026-09-13 18:38:46.255851,1991,0.00288692456,
2026-09-13 18:38:46.314723,1992,0.00214474166,
2026-09-13 18:38:46.361258,1993,0.000905592364,
2026-09-13 18:38:46.416319,1994,0.00144624339,
2026-09-13 18:38:46.463140,1995,0.00255573624,
2026-09-13 18:38:46.517806,1996,0.00136502132,
2026-09-13 18:38:46.566333,1997,0.000879394339,
2026-09-13 18:38:46.620888,1998,0.00307217926,
2026-09-13 18:38:46.669161,1999,0.00188188163,
2026-09-13 18:38:46.725258,2000,0.000927345891,
2026-09-13 18:38:46.772261,2001,0.0024848589,
2026-09-13 18:38:46.829018,2002,0.0024990504,
2026-09-13 18:38:46.875962,2003,0.00101160808,
2026-09-13 18:38:46.930523,2004,0.000854333718,
2026-09-13 18:38:46.979001,2005,0.00403146694,
2026-09-13 18:38:47.035630,2006,0.00129520837,
2026-09-13 18:38:47.083583,2007,0.000758943128,
2026-09-13 18:38:47.238759,2008,0.0015120351,
2026-09-13 18:38:47.337820,2009,0.00203480463,
2026-09-13 18:38:47.386347,2010,0.00250401995,
2026-09-13 18:38:47.483180,2011,0.000970511854,
2026-09-13 18:38:47.538521,2012,0.00178162859,
2026-09-13 18:38:47.587176,2013,0.00308074179,
2026-09-13 18:38:47.641971,2014,0.000895214095,
2026-09-13 18:38:47.689699,2015,0.00106527887,
2026-09-13 18:38:47.747299,2016,0.00104336668,
2026-09-13 18:38:47.794052,2017,0.000894437793,
2026-09-13 18:38:47.889603,2018,0.0010652328,
2026-09-13 18:38:47.947355,2019,0.00104483714,
2026-09-13 18:38:47.994459,2020,0.00088830192,
2026-09-13 18:38:48.050552,2021,0.000894327285,
2026-09-13 18:38:48.099076,2022,0.00104369974,
2026-09-13 18:38:48.193507,2023,0.00090570903,
2026-09-13 18:38:48.254243,2024,0.000944861748,
2026-09-13 18:38:48.301283,2025,0.00104448242,
2026-09-13 18:38:48.357676,2026,0.000896879848,
2026-09-13 18:38:48.404721,2027,0.000909303005,
2026-09-13 18:38:48.460792,2028,0.000998967865,
2026-09-13 18:38:48.507291,2029,0.000902376095,
2026-09-13 18:38:48.602793,2030,0.000905443921,
2026-09-13 18:38:48.660541,2031,0.00104750604,
2026-09-13 18:38:48.708203,2032,0.000892452392,
2026-09-13 18:38:48.762602,2033,0.000896994314,
2026-09-13 18:38:48.811373,2034,0.00104453201,
2026-09-13 18:38:48.866409,2035,0.00103955191,
2026-09-13 18:38:48.914790,2036,0.000901221867,
2026-09-13 18:38:48.969702,2037,0.000898544391,
2026-09-13 18:38:49.017074,2038,0.0011425396,
2026-09-13 18:38:49.073522,2039,0.00103667387,
2026-09-13 18:38:49.122240,2040,0.000885341413,
2026-09-13 18:38:49.219078,2041,0.00104449045,
2026-09-13 18:38:49.278093,2042,0.00101594383,
2026-09-13 18:38:49.324273,2043,0.000853377744,
2026-09-13 18:38:49.379915,2044,0.00106769135,
2026-09-13 18:38:49.427649,2045,0.000975604225,
2026-09-13 18:38:49.484600,2046,0.00091388891,
2026-09-13 18:38:49.532188,2047,0.00104653105,
2026-09-13 18:38:49.627717,2048,0.000896862145,
2026-09-13 18:38:49.686774,2049,0.000913082258,
2026-09-13 18:38:49.734368,2050,0.00105050789,
2026-09-13 18:38:49.830448,2051,0.000896443755,
2026-09-13 18:38:49.889017,2052,0.000912984836,
2026-09-13 18:38:49.938031,2053,0.00104691645,
2026-09-13 18:38:50.035073,2054,0.00089501914,
2026-09-13 18:38:50.091826,2055,0.000913442701,
2026-09-13 18:38:50.139528,2056,0.00105112157,
2026-09-13 18:38:50.236060,2057,0.000894019183,
2026-09-13 18:38:50.293591,2058,0.000897732242,
2026-09-13 18:38:50.341677,2059,0.00104710008,
2026-09-13 18:38:50.439460,2060,0.000893433547,
2026-09-13 18:38:50.497939,2061,0.000936071712,
2026-09-13 18:38:50.545645,2062,0.00104995514,


==> measurments/PPG200Hz.csv <==
Address,USB0::0x2A8D::0x0101::MY59028205::0::INSTR
ApertureEnable,0
ApertureSize,0.1
AutoRange,On
AutoZero,On
Firmware Version,A.03.02-03.15-03.02-00.52-05-02
Measurement,DC Current
Model,34465A
NPLC,1.0
NullState,Off
NullValue(ADC),0.0
PreTriggerCount,0
Range(ADC),0.01
Sample Count,3027
Serial Number,MY59028205
Start Time,2026-09-13 19:42:47.063755
Stop Time,2026-09-13 19:45:43.640177
TriggerAutoDelay,1
TriggerCount,1
TriggerDelay,0.0
TriggerLevel,0.0
TriggerSlope,Negative
TriggerSource,Immediate

Time Stamp(s),Records,DC Current (ADC),
2026-09-13 19:42:47.063755,1,0.00128586453,
2026-09-13 19:42:47.112435,2,0.00138379845,
2026-09-13 19:42:47.208802,3,0.00137329006,
2026-09-13 19:42:47.264708,4,0.00122316267,
2026-09-13 19:42:47.311789,5,0.00211265458,
2026-09-13 19:42:47.367424,6,0.00414813917,
2026-09-13 19:42:47.413735,7,0.00126998816,
2026-09-13 19:42:47.468604,8,0.00184308619,
2026-09-13 19:42:47.515051,9,0.00230530252,
2026-09-13 19:42:47.572715,10,0.00144543946,
2026-09-13 19:42:47.619541,11,0.00126916917,
2026-09-13 19:42:47.715018,12,0.00142884304,
2026-09-13 19:42:47.773649,13,0.00144120598,
2026-09-13 19:42:47.820719,14,0.00126437944,
2026-09-13 19:42:47.875401,15,0.0012865461,
2026-09-13 19:42:47.923540,16,0.0014314858,
2026-09-13 19:42:47.978593,17,0.00127378961,
2026-09-13 19:42:48.025637,18,0.00127043449,
2026-09-13 19:42:48.082978,19,0.00144221845,
2026-09-13 19:42:48.131724,20,0.00123469233,
2026-09-13 19:42:48.225622,21,0.00123177034,
2026-09-13 19:42:48.286078,22,0.00136845526,
2026-09-13 19:42:48.334245,23,0.00122294611,
2026-09-13 19:42:48.388466,24,0.00177659169,
2026-09-13 19:42:48.437389,25,0.00532463246,
2026-09-13 19:42:48.492101,26,0.00143785306,
2026-09-13 19:42:48.539334,27,0.00128213344,
2026-09-13 19:42:48.596398,28,0.00127945,
2026-09-13 19:42:48.644075,29,0.00146895609,
2026-09-13 19:42:48.739313,30,0.00128264132,
2026-09-13 19:42:48.798881,31,0.00128906135,
2026-09-13 19:42:48.847474,32,0.00142463815,
2026-09-13 19:42:48.943098,33,0.00127010249,
2026-09-13 19:42:49.001783,34,0.0013059282,
2026-09-13 19:42:49.048463,35,0.00140429085,
2026-09-13 19:42:49.103055,36,0.00127210325,
2026-09-13 19:42:49.151665,37,0.00138275849,
2026-09-13 19:42:49.206963,38,0.001377097,
2026-09-13 19:42:49.253010,39,0.00122989051,
2026-09-13 19:42:49.308134,40,0.00123549703,
2026-09-13 19:42:49.355174,41,0.00138391168,
2026-09-13 19:42:49.411744,42,0.00225409405,
2026-09-13 19:42:49.458582,43,0.00168930577,
2026-09-13 19:42:49.512915,44,0.0066471043,
2026-09-13 19:42:49.559808,45,0.00287088231,
2026-09-13 19:42:49.615565,46,0.00144808002,
2026-09-13 19:42:49.662184,47,0.00127790766,
2026-09-13 19:42:49.718369,48,0.00130437156,
2026-09-13 19:42:49.764960,49,0.00141692313,
2026-09-13 19:42:49.819547,50,0.00126641208,
2026-09-13 19:42:49.866586,51,0.00127027508,
2026-09-13 19:42:49.923854,52,0.00142060804,
2026-09-13 19:42:49.972384,53,0.00128901078,
2026-09-13 19:42:50.068338,54,0.00128407813,
2026-09-13 19:42:50.125293,55,0.00137459495,
2026-09-13 19:42:50.172374,56,0.00125189887,
2026-09-13 19:42:50.227732,57,0.00124347259,
2026-09-13 19:42:50.273368,58,0.00138782635,
2026-09-13 19:42:50.331034,59,0.00138640493,
2026-09-13 19:42:50.379220,60,0.00124530625,
2026-09-13 19:42:50.433073,61,0.00125676116,
2026-09-13 19:42:50.480337,62,0.00382111378,
2026-09-13 19:42:50.537085,63,0.00150431678,
2026-09-13 19:42:50.584295,64,0.00739446307,
2026-09-13 19:42:50.639400,65,0.00144035841,
2026-09-13 19:42:50.686097,66,0.00142512844,
2026-09-13 19:42:50.743162,67,0.0012754166,
2026-09-13 19:42:50.790265,68,0.00138576293,
2026-09-13 19:42:50.846365,69,0.00143526746,
2026-09-13 19:42:50.892140,70,0.00127006072,
2026-09-13 19:42:50.948380,71,0.00126680344,
2026-09-13 19:42:50.995963,72,0.00142253185,
2026-09-13 19:42:51.052163,73,0.00142444796,
2026-09-13 19:42:51.100941,74,0.00126856344,
2026-09-13 19:42:51.196397,75,0.00138336422,
2026-09-13 19:42:51.253100,76,0.00137892627,
2026-09-13 19:42:51.301003,77,0.00121459458,
2026-09-13 19:42:51.396416,78,0.00138023446,
2026-09-13 19:42:51.455112,79,0.00138375668,
2026-09-13 19:42:51.501435,80,0.00242475451,
2026-09-13 19:42:51.556788,81,0.00593486218,
2026-09-13 19:42:51.606035,82,0.00145171657,
2026-09-13 19:42:51.661111,83,0.00128933068,
2026-09-13 19:42:51.709003,84,0.00128513348,
2026-09-13 19:42:51.764071,85,0.0014376321,
2026-09-13 19:42:51.811679,86,0.00128877332,
2026-09-13 19:42:51.867332,87,0.00126295032,
2026-09-13 19:42:51.914994,88,0.00144781179,
2026-09-13 19:42:51.972797,89,0.0014260112,
2026-09-13 19:42:52.020877,90,0.00128561498,
2026-09-13 19:42:52.116554,91,0.00140878047,
2026-09-13 19:42:52.174996,92,0.00139415293,
2026-09-13 19:42:52.222858,93,0.00124946388,
2026-09-13 19:42:52.319750,94,0.00139250945,
2026-09-13 19:42:52.378286,95,0.00138134587,
2026-09-13 19:42:52.426477,96,0.00122808432,
2026-09-13 19:42:52.522706,97,0.00152991112,
2026-09-13 19:42:52.580350,98,0.00736533222,
2026-09-13 19:42:52.626656,99,0.00126441462,
2026-09-13 19:42:52.684449,100,0.00143700988,
2026-09-13 19:42:52.730700,101,0.00127804507,
2026-09-13 19:42:52.785316,102,0.00127707547,
2026-09-13 19:42:52.832337,103,0.00141499932,
2026-09-13 19:42:52.889119,104,0.00142300236,
2026-09-13 19:42:52.936203,105,0.00128591839,
2026-09-13 19:42:52.993234,106,0.00127435246,
2026-09-13 19:42:53.041353,107,0.00143379547,
2026-09-13 19:42:53.136186,108,0.00122843721,
2026-09-13 19:42:53.193529,109,0.00123363479,
2026-09-13 19:42:53.240316,110,0.00136998001,
2026-09-13 19:42:53.336412,111,0.00123336435,
2026-09-13 19:42:53.395484,112,0.00124223146,
2026-09-13 19:42:53.444346,113,0.00137158062,
2026-09-13 19:42:53.540538,114,0.00123984484,
2026-09-13 19:42:53.599645,115,0.00248461682,
2026-09-13 19:42:53.647488,116,0.00625594245,
2026-09-13 19:42:53.702708,117,0.00128527859,
2026-09-13 19:42:53.748765,118,0.00131674659,
2026-09-13 19:42:53.803793,119,0.00143878968,
2026-09-13 19:42:53.851816,120,0.00133095639,
2026-09-13 19:42:53.906444,121,0.00129082575,
2026-09-13 19:42:53.954467,122,0.00143005449,
2026-09-13 19:42:54.009997,123,0.00141682639,
2026-09-13 19:42:54.057045,124,0.00127932028,
2026-09-13 19:42:54.114668,125,0.00128357684,
2026-09-13 19:42:54.160701,126,0.00137561182,
2026-09-13 19:42:54.215238,127,0.00137655394,
2026-09-13 19:42:54.262781,128,0.00123769677,
2026-09-13 19:42:54.320004,129,0.00125209785,
2026-09-13 19:42:54.367650,130,0.00137741361,
2026-09-13 19:42:54.422812,131,0.00124049783,
2026-09-13 19:42:54.468983,132,0.00125428219,
2026-09-13 19:42:54.526148,133,0.00138379845,
2026-09-13 19:42:54.572685,134,0.00123881038,
2026-09-13 19:42:54.628001,135,0.00197989423,
2026-09-13 19:42:54.676326,136,0.00290606271,
2026-09-13 19:42:54.733307,137,0.00529342499,
2026-09-13 19:42:54.782018,138,0.00129149304,
2026-09-13 19:42:54.876934,139,0.00141708912,
2026-09-13 19:42:54.936290,140,0.00141634488,
2026-09-13 19:42:54.985166,141,0.0012781517,
2026-09-13 19:42:55.080703,142,0.00141811259,
2026-09-13 19:42:55.139741,143,0.00138158222,
2026-09-13 19:42:55.187059,144,0.00122760172,
2026-09-13 19:42:55.281734,145,0.00136947762,
2026-09-13 19:42:55.340218,146,0.00137934071,
2026-09-13 19:42:55.388266,147,0.00124027027,
2026-09-13 19:42:55.485418,148,0.00138886301,
2026-09-13 19:42:55.544472,149,0.00123720208,
2026-09-13 19:42:55.593081,150,0.00138332244,
2026-09-13 19:42:55.688598,151,0.00196578227,
2026-09-13 19:42:55.747096,152,0.00733781407,
2026-09-13 19:42:55.795317,153,0.00143587099,
2026-09-13 19:42:55.850370,154,0.00142428966,
2026-09-13 19:42:55.898487,155,0.0012807417,
2026-09-13 19:42:55.955520,156,0.00126913949,
2026-09-13 19:42:56.002050,157,0.00142964664,
2026-09-13 19:42:56.057188,158,0.00143467713,
2026-09-13 19:42:56.104335,159,0.00128475641,
2026-09-13 19:42:56.160996,160,0.00138762628,
2026-09-13 19:42:56.209024,161,0.00137410575,
2026-09-13 19:42:56.306211,162,0.00123452853,
2026-09-13 19:42:56.362109,163,0.00137054616,
2026-09-13 19:42:56.411102,164,0.00137594272,
2026-09-13 19:42:56.505831,165,0.00122362439,
2026-09-13 19:42:56.564862,166,0.00137122664,
2026-09-13 19:42:56.613837,167,0.00121946017,
2026-09-13 19:42:56.708495,168,0.00207249756,
2026-09-13 19:42:56.768538,169,0.00282481865,
2026-09-13 19:42:56.814701,170,0.00230825419,
2026-09-13 19:42:56.869385,171,0.00127021132,
2026-09-13 19:42:56.916797,172,0.00142903872,
2026-09-13 19:42:56.973240,173,0.00143001162,
2026-09-13 19:42:57.021245,174,0.0012694352,
2026-09-13 19:42:57.115412,175,0.00139717386,
2026-09-13 19:42:57.177022,176,0.00138341039,
2026-09-13 19:42:57.225055,177,0.00121271804,
2026-09-13 19:42:57.320851,178,0.00138313776,
2026-09-13 19:42:57.380422,179,0.0013942134,
2026-09-13 19:42:57.427263,180,0.00122424111,
2026-09-13 19:42:57.481793,181,0.0013901701,
2026-09-13 19:42:57.528478,182,0.00139765207,
2026-09-13 19:42:57.585017,183,0.0012287769,
2026-09-13 19:42:57.633557,184,0.00138943026,
2026-09-13 19:42:57.728208,185,0.00139266666,
2026-09-13 19:42:57.786803,186,0.00189739364,
2026-09-13 19:42:57.834972,187,0.00298654934,
2026-09-13 19:42:57.929617,188,0.00141465083,
2026-09-13 19:42:57.990140,189,0.0012815453,
2026-09-13 19:42:58.037922,190,0.00142919592,
2026-09-13 19:42:58.133742,191,0.00122359031,
2026-09-13 19:42:58.192012,192,0.00123484074,
2026-09-13 19:42:58.240081,193,0.00139383413,
2026-09-13 19:42:58.294724,194,0.00138846066,
2026-09-13 19:42:58.341564,195,0.00122978717,
2026-09-13 19:42:58.399130,196,0.00126353736,
2026-09-13 19:42:58.445683,197,0.00138668636,
2026-09-13 19:42:58.502302,198,0.00123420643,
2026-09-13 19:42:58.550776,199,0.00125304216,
2026-09-13 19:42:58.646260,200,0.00137653525,
2026-09-13 19:42:58.703478,201,0.00122347268,
2026-09-13 19:42:58.749761,202,0.00133859556,
2026-09-13 19:42:58.805005,203,0.00217982846,
2026-09-13 19:42:58.851177,204,0.00751294656,
2026-09-13 19:42:58.908709,205,0.00336280003,
2026-09-13 19:42:58.956258,206,0.00143112853,
2026-09-13 19:42:59.051844,207,0.00128086482,
2026-09-13 19:42:59.110478,208,0.00129902777,
2026-09-13 19:42:59.156782,209,0.00140795378,
2026-09-13 19:42:59.213627,210,0.00138328177,
2026-09-13 19:42:59.260224,211,0.0012428174,
2026-09-13 19:42:59.317773,212,0.00123455492,
2026-09-13 19:42:59.364784,213,0.00137779287,
2026-09-13 19:42:59.419810,214,0.00122365297,
2026-09-13 19:42:59.465787,215,0.00123954692,
2026-09-13 19:42:59.522494,216,0.00139417382,
2026-09-13 19:42:59.572284,217,0.00135002737,
2026-09-13 19:42:59.667776,218,0.00123671728,
2026-09-13 19:42:59.727060,219,0.00137572945,
2026-09-13 19:42:59.774596,220,0.00123007519,
2026-09-13 19:42:59.869691,221,0.00160083258,
2026-09-13 19:42:59.926977,222,0.00531287744,
2026-09-13 19:42:59.973465,223,0.00128956044,
2026-09-13 19:43:00.031113,224,0.00128633503,
2026-09-13 19:43:00.077716,225,0.00141187505,
2026-09-13 19:43:00.131904,226,0.00137631868,
2026-09-13 19:43:00.178961,227,0.00124111675,
2026-09-13 19:43:00.233497,228,0.00122613523,
2026-09-13 19:43:00.280523,229,0.0013922786,
2026-09-13 19:43:00.337623,230,0.00138978754,
2026-09-13 19:43:00.383816,231,0.00124869106,
2026-09-13 19:43:00.438874,232,0.0012807483,
2026-09-13 19:43:00.486486,233,0.00138766805,
2026-09-13 19:43:00.543656,234,0.00123202208,
2026-09-13 19:43:00.589718,235,0.00125085452,
2026-09-13 19:43:00.647251,236,0.0013738672,
2026-09-13 19:43:00.696002,237,0.00123180112,
2026-09-13 19:43:00.791101,238,0.00136819362,
2026-09-13 19:43:00.849664,239,0.00137473127,
2026-09-13 19:43:00.897907,240,0.00252668996,
2026-09-13 19:43:00.994774,241,0.0014482823,
2026-09-13 19:43:01.051840,242,0.00143352174,
2026-09-13 19:43:01.099991,243,0.00131339697,
2026-09-13 19:43:01.194456,244,0.00136456257,
2026-09-13 19:43:01.253984,245,0.00138085557,
2026-09-13 19:43:01.300500,246,0.00122608576,
2026-09-13 19:43:01.355251,247,0.00122548883,
2026-09-13 19:43:01.402361,248,0.00137852722,
2026-09-13 19:43:01.459117,249,0.00136987008,
2026-09-13 19:43:01.507171,250,0.00122839763,
2026-09-13 19:43:01.602418,251,0.00137351542,
2026-09-13 19:43:01.660684,252,0.00137878226,
2026-09-13 19:43:01.708351,253,0.00122755995,
2026-09-13 19:43:01.763653,254,0.00138057635,
2026-09-13 19:43:01.810211,255,0.00130623051,
2026-09-13 19:43:01.867249,256,0.00121637988,
2026-09-13 19:43:01.915523,257,0.00138157892,
2026-09-13 19:43:02.010586,258,0.00575981433,
2026-09-13 19:43:02.070123,259,0.00127439753,
2026-09-13 19:43:02.117801,260,0.00139154315,
2026-09-13 19:43:02.213409,261,0.00121243882,
2026-09-13 19:43:02.272264,262,0.00122865377,
2026-09-13 19:43:02.320373,263,0.001378868,
2026-09-13 19:43:02.415497,264,0.00122816348,
2026-09-13 19:43:02.474987,265,0.00122878789,
2026-09-13 19:43:02.521871,266,0.00137975845,
2026-09-13 19:43:02.576722,267,0.00138091713,
2026-09-13 19:43:02.623414,268,0.00123986023,
2026-09-13 19:43:02.680910,269,0.0012476533,
2026-09-13 19:43:02.726864,270,0.00139244789,
2026-09-13 19:43:02.783563,271,0.00123980856,
2026-09-13 19:43:02.830707,272,0.00136874658,
2026-09-13 19:43:02.885984,273,0.00139071097,
2026-09-13 19:43:02.933288,274,0.00122819755,
2026-09-13 19:43:03.027844,275,0.00644344998,
2026-09-13 19:43:03.086797,276,0.00144607157,
2026-09-13 19:43:03.133846,277,0.00124003392,
2026-09-13 19:43:03.190903,278,0.00123550693,
2026-09-13 19:43:03.236462,279,0.00137470378,
2026-09-13 19:43:03.291905,280,0.00138091604,
2026-09-13 19:43:03.340084,281,0.00121738575,
2026-09-13 19:43:03.395724,282,0.00124844371,
2026-09-13 19:43:03.442359,283,0.00138922579,
2026-09-13 19:43:03.499038,284,0.00135874937,
2026-09-13 19:43:03.545651,285,0.00124777752,
2026-09-13 19:43:03.601061,286,0.00138928185,
2026-09-13 19:43:03.648435,287,0.00138470429,
2026-09-13 19:43:03.703662,288,0.00123517493,
2026-09-13 19:43:03.750548,289,0.00127225496,
2026-09-13 19:43:03.805736,290,0.00137263047,
2026-09-13 19:43:03.853773,291,0.00121770346,
2026-09-13 19:43:03.910649,292,0.00121938102,
2026-09-13 19:43:03.959196,293,0.00137118926,
2026-09-13 19:43:04.052743,294,0.00759335404,
2026-09-13 19:43:04.112000,295,0.00129597056,
2026-09-13 19:43:04.158523,296,0.0013782315,
2026-09-13 19:43:04.214017,297,0.0013892005,
2026-09-13 19:43:04.260551,298,0.00124851846,
2026-09-13 19:43:04.317754,299,0.00123033683,
2026-09-13 19:43:04.365572,300,0.00138284314,
2026-09-13 19:43:04.461644,301,0.00123462417,
2026-09-13 19:43:04.518767,302,0.00123081723,
2026-09-13 19:43:04.566853,303,0.00137714647,
2026-09-13 19:43:04.662079,304,0.00123426799,
2026-09-13 19:43:04.720371,305,0.00124097494,
2026-09-13 19:43:04.767789,306,0.00138083688,
2026-09-13 19:43:04.822605,307,0.00124129594,
2026-09-13 19:43:04.871146,308,0.00124802377,
2026-09-13 19:43:04.926447,309,0.00138206372,
2026-09-13 19:43:04.974612,310,0.00123807384,
2026-09-13 19:43:05.070001,311,0.0024497849,
2026-09-13 19:43:05.129354,312,0.00317496491,
2026-09-13 19:43:05.175429,313,0.00451378253,
2026-09-13 19:43:05.230420,314,0.0013052675,
2026-09-13 19:43:05.277275,315,0.0014316485,
2026-09-13 19:43:05.334156,316,0.00144724124,
2026-09-13 19:43:05.382222,317,0.00128603382,
2026-09-13 19:43:05.476358,318,0.00142139955,
2026-09-13 19:43:05.536363,319,0.00142631461,
2026-09-13 19:43:05.585038,320,0.00126977379,
2026-09-13 19:43:05.680240,321,0.00143152318,
2026-09-13 19:43:05.739822,322,0.00142066521,
2026-09-13 19:43:05.788255,323,0.00127136671,
2026-09-13 19:43:05.884055,324,0.00144208544,
2026-09-13 19:43:05.941313,325,0.00138575963,
2026-09-13 19:43:05.989485,326,0.00126005582,
2026-09-13 19:43:06.083820,327,0.0014306789,
2026-09-13 19:43:06.142486,328,0.00185057475,
2026-09-13 19:43:06.189651,329,0.00574847156,
2026-09-13 19:43:06.244836,330,0.00143410988,
2026-09-13 19:43:06.293250,331,0.00129099175,
2026-09-13 19:43:06.350014,332,0.00128151012,
2026-09-13 19:43:06.397985,333,0.00141833135,
2026-09-13 19:43:06.493822,334,0.001281542,
2026-09-13 19:43:06.550890,335,0.00127324984,
2026-09-13 19:43:06.597954,336,0.001407281,
2026-09-13 19:43:06.653185,337,0.00142056737,
2026-09-13 19:43:06.701826,338,0.00127987104,
2026-09-13 19:43:06.756700,339,0.00126920435,
2026-09-13 19:43:06.803223,340,0.00143115601,
2026-09-13 19:43:06.857660,341,0.00141263139,
2026-09-13 19:43:06.905383,342,0.00126946269,
2026-09-13 19:43:06.962380,343,0.00141822692,
2026-09-13 19:43:07.008905,344,0.00143982963,
2026-09-13 19:43:07.064529,345,0.00127011568,
2026-09-13 19:43:07.111017,346,0.0014193834,
2026-09-13 19:43:07.168572,347,0.00253875718,
2026-09-13 19:43:07.216537,348,0.0073848847,
2026-09-13 19:43:07.311602,349,0.00143249718,
2026-09-13 19:43:07.371777,350,0.00143192004,
2026-09-13 19:43:07.419804,351,0.00126888664,
2026-09-13 19:43:07.516672,352,0.00143221465,
2026-09-13 19:43:07.573036,353,0.0014295488,
2026-09-13 19:43:07.620317,354,0.00126981447,
2026-09-13 19:43:07.677459,355,0.00125904884,
2026-09-13 19:43:07.724186,356,0.00142992807,
2026-09-13 19:43:07.779723,357,0.00139655714,
2026-09-13 19:43:07.826406,358,0.00128108469,
2026-09-13 19:43:07.883470,359,0.001428743,
2026-09-13 19:43:07.930260,360,0.00141177282,
2026-09-13 19:43:07.985393,361,0.00128117813,
2026-09-13 19:43:08.033077,362,0.0014385995,
2026-09-13 19:43:08.090619,363,0.00142917833,
2026-09-13 19:43:08.138418,364,0.00123382277,
2026-09-13 19:43:08.193946,365,0.00157289669,
2026-09-13 19:43:08.242857,366,0.00430103684,
2026-09-13 19:43:08.297982,367,0.00576661472,
2026-09-13 19:43:08.345849,368,0.00127519674,
2026-09-13 19:43:08.403065,369,0.00144001872,
2026-09-13 19:43:08.451277,370,0.00141443867,
2026-09-13 19:43:08.547454,371,0.00127789227,
2026-09-13 19:43:08.605824,372,0.00143979556,
2026-09-13 19:43:08.654090,373,0.0012809022,
2026-09-13 19:43:08.748233,374,0.00127530007,
2026-09-13 19:43:08.808607,375,0.0014310021,
2026-09-13 19:43:08.856746,376,0.00126961989,
2026-09-13 19:43:08.912072,377,0.00127664454,
2026-09-13 19:43:08.958116,378,0.00143427697,
2026-09-13 19:43:09.053201,379,0.00128080216,
2026-09-13 19:43:09.110366,380,0.00131163806,
2026-09-13 19:43:09.158918,381,0.00139947913,
2026-09-13 19:43:09.256153,382,0.00222332961,
2026-09-13 19:43:09.319798,383,0.00734294019,
2026-09-13 19:43:09.366389,384,0.00145024678,
2026-09-13 19:43:09.462010,385,0.0012754199,
2026-09-13 19:43:09.518576,386,0.00129375764,
2026-09-13 19:43:09.566735,387,0.00141933613,
2026-09-13 19:43:09.663306,388,0.00127789886,
2026-09-13 19:43:09.722102,389,0.00130552694,
2026-09-13 19:43:09.769135,390,0.00141591065,
2026-09-13 19:43:09.824664,391,0.00127709416,
2026-09-13 19:43:09.872154,392,0.00142720176,
2026-09-13 19:43:09.968336,393,0.00141644382,
2026-09-13 19:43:10.023270,394,0.00127601683,
2026-09-13 19:43:10.071817,395,0.00130329203,
2026-09-13 19:43:10.128546,396,0.00136300044,
2026-09-13 19:43:10.176199,397,0.00122898357,
2026-09-13 19:43:10.231513,398,0.00123598073,
2026-09-13 19:43:10.280538,399,0.00200661098,
2026-09-13 19:43:10.376512,400,0.00251415442,
2026-09-13 19:43:10.433316,401,0.00127840675,
2026-09-13 19:43:10.479435,402,0.00142239334,
2026-09-13 19:43:10.537106,403,0.001422943,
2026-09-13 19:43:10.586321,404,0.00128183882,
2026-09-13 19:43:10.681508,405,0.0014448898,
2026-09-13 19:43:10.738741,406,0.00143530924,
2026-09-13 19:43:10.786811,407,0.00128561058,
2026-09-13 19:43:10.881816,408,0.00141792351,
2026-09-13 19:43:10.940415,409,0.00142741942,
2026-09-13 19:43:10.988138,410,0.00126238857,
2026-09-13 19:43:11.042369,411,0.00142334205,
2026-09-13 19:43:11.090283,412,0.00143247409,
2026-09-13 19:43:11.147225,413,0.00123482315,
2026-09-13 19:43:11.193248,414,0.00138534849,
2026-09-13 19:43:11.250934,415,0.00138844417,
2026-09-13 19:43:11.298164,416,0.00123703278,
2026-09-13 19:43:11.394307,417,0.0067002179,
2026-09-13 19:43:11.452918,418,0.0038251109,
2026-09-13 19:43:11.500689,419,0.00128803018,
2026-09-13 19:43:11.595061,420,0.00141781358,
2026-09-13 19:43:11.653659,421,0.00142817356,
2026-09-13 19:43:11.702238,422,0.00127387645,
2026-09-13 19:43:11.797624,423,0.00142534391,
2026-09-13 19:43:11.857408,424,0.00142479095,
2026-09-13 19:43:11.904751,425,0.0012676752,
2026-09-13 19:43:12.000700,426,0.0014361777,
2026-09-13 19:43:12.059457,427,0.00142541207,
2026-09-13 19:43:12.106501,428,0.00128503344,
2026-09-13 19:43:12.161108,429,0.00138817594,
2026-09-13 19:43:12.208466,430,0.00138092263,
2026-09-13 19:43:12.265016,431,0.00122504141,
2026-09-13 19:43:12.313184,432,0.00138317953,
2026-09-13 19:43:12.408016,433,0.00603693614,
2026-09-13 19:43:12.468598,434,0.00285548195,
2026-09-13 19:43:12.514963,435,0.00142558246,
2026-09-13 19:43:12.569043,436,0.00142171946,
2026-09-13 19:43:12.616451,437,0.00127394791,
2026-09-13 19:43:12.672729,438,0.00127420845,
2026-09-13 19:43:12.721850,439,0.00142435452,
2026-09-13 19:43:12.817920,440,0.00128596127,
2026-09-13 19:43:12.874454,441,0.00126482576,
2026-09-13 19:43:12.921521,442,0.00142597712,
2026-09-13 19:43:12.976354,443,0.00141684727,
2026-09-13 19:43:13.023982,444,0.00127467236,
2026-09-13 19:43:13.080689,445,0.001305107,
2026-09-13 19:43:13.127767,446,0.00140868813,
2026-09-13 19:43:13.184689,447,0.00124464886,
2026-09-13 19:43:13.231822,448,0.0013780754,
2026-09-13 19:43:13.286174,449,0.00138867613,
2026-09-13 19:43:13.334330,450,0.00124898677,
2026-09-13 19:43:13.391380,451,0.00124046815,
2026-09-13 19:43:13.440291,452,0.00381248742,
2026-09-13 19:43:13.535129,453,0.00127393252,
2026-09-13 19:43:13.595549,454,0.00126754548,
2026-09-13 19:43:13.643395,455,0.00141718037,
2026-09-13 19:43:13.738317,456,0.00128680224,
2026-09-13 19:43:13.796020,457,0.00128259845,
2026-09-13 19:43:13.842564,458,0.00144029245,
2026-09-13 19:43:13.897309,459,0.00143322713,
2026-09-13 19:43:13.944329,460,0.0012728299,
2026-09-13 19:43:14.001181,461,0.0012836472,
2026-09-13 19:43:14.048212,462,0.0014281021,
2026-09-13 19:43:14.142527,463,0.00123007849,
2026-09-13 19:43:14.202943,464,0.00123630943,
2026-09-13 19:43:14.251489,465,0.00136928194,
2026-09-13 19:43:14.347435,466,0.00124239526,
2026-09-13 19:43:14.406086,467,0.00138465152,
2026-09-13 19:43:14.453256,468,0.00170779631,
2026-09-13 19:43:14.547470,469,0.00128713974,
2026-09-13 19:43:14.606297,470,0.00143039418,
2026-09-13 19:43:14.652909,471,0.00128282161,
2026-09-13 19:43:14.707683,472,0.0012886502,
2026-09-13 19:43:14.754838,473,0.00142227681,
2026-09-13 19:43:14.811944,474,0.00141849625,
2026-09-13 19:43:14.859982,475,0.0012694418,
2026-09-13 19:43:14.913866,476,0.00127704579,
2026-09-13 19:43:14.962072,477,0.00140608494,
2026-09-13 19:43:15.018677,478,0.00142140505,
2026-09-13 19:43:15.065221,479,0.00127710735,
2026-09-13 19:43:15.120925,480,0.0014503842,
2026-09-13 19:43:15.167760,481,0.00138638075,
2026-09-13 19:43:15.222800,482,0.0012358697,
2026-09-13 19:43:15.271360,483,0.00123663812,
2026-09-13 19:43:15.328215,484,0.00139864255,
2026-09-13 19:43:15.374654,485,0.00123631053,
2026-09-13 19:43:15.431668,486,0.00123459779,
2026-09-13 19:43:15.479747,487,0.00137147618,
2026-09-13 19:43:15.573709,488,0.0073640658,
2026-09-13 19:43:15.633000,489,0.00304981515,
2026-09-13 19:43:15.680031,490,0.00141723643,
2026-09-13 19:43:15.736802,491,0.00142769755,
2026-09-13 19:43:15.782326,492,0.00128307995,
2026-09-13 19:43:15.837863,493,0.00126893501,
2026-09-13 19:43:15.883461,494,0.00142841541,
2026-09-13 19:43:15.938635,495,0.00141877548,
2026-09-13 19:43:15.987152,496,0.0012805823,
2026-09-13 19:43:16.042039,497,0.00142996105,
2026-09-13 19:43:16.090201,498,0.00143136048,
2026-09-13 19:43:16.147215,499,0.00124544257,
2026-09-13 19:43:16.194311,500,0.00138635547,
2026-09-13 19:43:16.249856,501,0.00138772742,
2026-09-13 19:43:16.297338,502,0.00124304276,
2026-09-13 19:43:16.353700,503,0.00123419764,
2026-09-13 19:43:16.401694,504,0.00140537148,
2026-09-13 19:43:16.455949,505,0.00138050379,
2026-09-13 19:43:16.505109,506,0.00122377609,
2026-09-13 19:43:16.562810,507,0.00242760724,
2026-09-13 19:43:16.610360,508,0.00678633964,
2026-09-13 19:43:16.705057,509,0.00127916198,
2026-09-13 19:43:16.766332,510,0.00141241262,
2026-09-13 19:43:16.813850,511,0.0012951054,
2026-09-13 19:43:16.909616,512,0.00126918456,
2026-09-13 19:43:16.967870,513,0.00143732868,
2026-09-13 19:43:17.014994,514,0.00127422604,
2026-09-13 19:43:17.071725,515,0.00126387045,
2026-09-13 19:43:17.119760,516,0.00147182971,
2026-09-13 19:43:17.214086,517,0.00122768857,
2026-09-13 19:43:17.273740,518,0.00122349797,
2026-09-13 19:43:17.322517,519,0.00139670555,
2026-09-13 19:43:17.418593,520,0.00121215409,
2026-09-13 19:43:17.475858,521,0.0012234496,
2026-09-13 19:43:17.523353,522,0.00141250386,
2026-09-13 19:43:17.582033,523,0.00136541124,
2026-09-13 19:43:17.629496,524,0.0012752517,
2026-09-13 19:43:17.725025,525,0.0014460133,
2026-09-13 19:43:17.783329,526,0.00137924507,
2026-09-13 19:43:17.831431,527,0.00128797082,
2026-09-13 19:43:17.925756,528,0.00143492337,
2026-09-13 19:43:17.986305,529,0.00127051254,
2026-09-13 19:43:18.031870,530,0.00142864516,
2026-09-13 19:43:18.087296,531,0.00142058716,
2026-09-13 19:43:18.136591,532,0.0012499157,
2026-09-13 19:43:18.191665,533,0.00123578176,
2026-09-13 19:43:18.238798,534,0.00138299485,
2026-09-13 19:43:18.295125,535,0.00138764387,
2026-09-13 19:43:18.343356,536,0.00124041538,
2026-09-13 19:43:18.441015,537,0.00139285794,
2026-09-13 19:43:18.497889,538,0.00137591523,
2026-09-13 19:43:18.543833,539,0.00123142845,
2026-09-13 19:43:18.598921,540,0.00125242984,
2026-09-13 19:43:18.646223,541,0.00256340611,
2026-09-13 19:43:18.701812,542,0.00752842607,
2026-09-13 19:43:18.750131,543,0.00395831098,
2026-09-13 19:43:18.806390,544,0.00143829608,
2026-09-13 19:43:18.852729,545,0.0012804251,
2026-09-13 19:43:18.907645,546,0.00129794824,
2026-09-13 19:43:18.956275,547,0.00144263839,
2026-09-13 19:43:19.013861,548,0.00143311829,
2026-09-13 19:43:19.062159,549,0.00126758065,
2026-09-13 19:43:19.156944,550,0.00138088635,
2026-09-13 19:43:19.215338,551,0.0013779138,
2026-09-13 19:43:19.263866,552,0.00123272565,
2026-09-13 19:43:19.359082,553,0.00137686614,
2026-09-13 19:43:19.417340,554,0.00137641542,
2026-09-13 19:43:19.463857,555,0.00125212643,
2026-09-13 19:43:19.518107,556,0.00126482796,
2026-09-13 19:43:19.564857,557,0.00139942527,
2026-09-13 19:43:19.623058,558,0.00135779846,
2026-09-13 19:43:19.670533,559,0.00153668183,
2026-09-13 19:43:19.766975,560,0.00559424701,
2026-09-13 19:43:19.824345,561,0.0012771964,
2026-09-13 19:43:19.870902,562,0.00129667853,
2026-09-13 19:43:19.925937,563,0.00142334425,
2026-09-13 19:43:19.974058,564,0.00130553024,
2026-09-13 19:43:20.029093,565,0.00126342633,
2026-09-13 19:43:20.075628,566,0.00142828019,
2026-09-13 19:43:20.133049,567,0.00145436153,
2026-09-13 19:43:20.179755,568,0.00125558818,
2026-09-13 19:43:20.234592,569,0.00123711413,
2026-09-13 19:43:20.283125,570,0.00137458396,
2026-09-13 19:43:20.338062,571,0.00137785773,
2026-09-13 19:43:20.386801,572,0.00124869545,
2026-09-13 19:43:20.442364,573,0.00138341259,
2026-09-13 19:43:20.488395,574,0.001376123,
2026-09-13 19:43:20.546002,575,0.00123197591,
2026-09-13 19:43:20.593757,576,0.00137297565,
2026-09-13 19:43:20.689277,577,0.00137915603,
2026-09-13 19:43:20.748880,578,0.00235208404,
2026-09-13 19:43:20.797267,579,0.0022615936,
2026-09-13 19:43:20.892599,580,0.00141618658,
2026-09-13 19:43:20.951210,581,0.00128843913,
2026-09-13 19:43:20.996739,582,0.0014211676,
2026-09-13 19:43:21.052162,583,0.00217596325,
2026-09-13 19:43:21.098228,584,0.00127792964,
2026-09-13 19:43:21.156859,585,0.00122753027,
2026-09-13 19:43:21.205026,586,0.0013895303,
2026-09-13 19:43:21.301333,587,0.00123779571,
2026-09-13 19:43:21.358027,588,0.00122657716,
2026-09-13 19:43:21.405254,589,0.00139674513,
2026-09-13 19:43:21.459064,590,0.00136301143,
2026-09-13 19:43:21.508123,591,0.00122839763,
2026-09-13 19:43:21.564521,592,0.001375813,
2026-09-13 19:43:21.613057,593,0.00135485338,
2026-09-13 19:43:21.707793,594,0.00123908191,
2026-09-13 19:43:21.768498,595,0.0015586781,
2026-09-13 19:43:21.817581,596,0.00740100182,
2026-09-13 19:43:21.912247,597,0.00132247734,
2026-09-13 19:43:21.971164,598,0.00142587048,
2026-09-13 19:43:22.018242,599,0.00127313002,
2026-09-13 19:43:22.073355,600,0.00127423923,
2026-09-13 19:43:22.119914,601,0.00145284667,
2026-09-13 19:43:22.176111,602,0.00137528532,
2026-09-13 19:43:22.223305,603,0.00122738626,
2026-09-13 19:43:22.320051,604,0.001387114,
2026-09-13 19:43:22.378678,605,0.0013909836,
2026-09-13 19:43:22.424914,606,0.00122841302,
2026-09-13 19:43:22.479940,607,0.00127861672,
2026-09-13 19:43:22.528570,608,0.00139120566,
2026-09-13 19:43:22.586604,609,0.00123330499,
2026-09-13 19:43:22.634785,610,0.00138427775,
2026-09-13 19:43:22.730504,611,0.00137195329,
2026-09-13 19:43:22.787551,612,0.00121710543,
2026-09-13 19:43:22.834549,613,0.00235463006,
2026-09-13 19:43:22.888853,614,0.00700625179,
2026-09-13 19:43:22.935950,615,0.00128500816,
2026-09-13 19:43:22.992979,616,0.00128578647,
2026-09-13 19:43:23.041003,617,0.00143380537,
2026-09-13 19:43:23.137296,618,0.00126895041,
2026-09-13 19:43:23.194760,619,0.00122220956,
2026-09-13 19:43:23.242084,620,0.00139176851,
2026-09-13 19:43:23.296794,621,0.001371607,
2026-09-13 19:43:23.345788,622,0.00125595646,
2026-09-13 19:43:23.440255,623,0.00138044333,
2026-09-13 19:43:23.498788,624,0.00137148498,
2026-09-13 19:43:23.544891,625,0.00124166971,
2026-09-13 19:43:23.602873,626,0.00126972762,
2026-09-13 19:43:23.650575,627,0.00138477684,
2026-09-13 19:43:23.744134,628,0.0012340965,
2026-09-13 19:43:23.802925,629,0.00123284877,
2026-09-13 19:43:23.850822,630,0.00190996216,
2026-09-13 19:43:23.905174,631,0.0073363025,
2026-09-13 19:43:23.954367,632,0.00136301802,
2026-09-13 19:43:24.010901,633,0.00142888592,
2026-09-13 19:43:24.058141,634,0.00128013268,
2026-09-13 19:43:24.112739,635,0.00128321077,
2026-09-13 19:43:24.161367,636,0.00137189502,
2026-09-13 19:43:24.218605,637,0.00137674412,
2026-09-13 19:43:24.265758,638,0.00125312351,
2026-09-13 19:43:24.319659,639,0.00125702719,
2026-09-13 19:43:24.367575,640,0.00137465541,
2026-09-13 19:43:24.424908,641,0.00122560756,
2026-09-13 19:43:24.471604,642,0.00125223416,
2026-09-13 19:43:24.526210,643,0.0013656355,
2026-09-13 19:43:24.572841,644,0.00123568392,
2026-09-13 19:43:24.630372,645,0.00124520622,
2026-09-13 19:43:24.677743,646,0.00137200056,
2026-09-13 19:43:24.774442,647,0.00123412508,
2026-09-13 19:43:24.830120,648,0.00123632372,
2026-09-13 19:43:24.879231,649,0.00137545902,
2026-09-13 19:43:24.973590,650,0.00551563252,
2026-09-13 19:43:25.032132,651,0.00127964898,
2026-09-13 19:43:25.079473,652,0.00142912996,
2026-09-13 19:43:25.134478,653,0.00146056829,
2026-09-13 19:43:25.181009,654,0.00124575148,
2026-09-13 19:43:25.238426,655,0.00122931336,
2026-09-13 19:43:25.286740,656,0.00139831496,
2026-09-13 19:43:25.380924,657,0.00124528317,
2026-09-13 19:43:25.438352,658,0.0012240861,
2026-09-13 19:43:25.485333,659,0.00137591743,
2026-09-13 19:43:25.539602,660,0.00137805781,
2026-09-13 19:43:25.588117,661,0.00123444828,
2026-09-13 19:43:25.643272,662,0.00138064011,
2026-09-13 19:43:25.690131,663,0.00139423428,
2026-09-13 19:43:25.747755,664,0.00123896538,
2026-09-13 19:43:25.793795,665,0.00137200056,
2026-09-13 19:43:25.848520,666,0.00137494344,
2026-09-13 19:43:25.897042,667,0.00122216999,
2026-09-13 19:43:25.993922,668,0.0055970129,
2026-09-13 19:43:26.051953,669,0.00145605338,
2026-09-13 19:43:26.098001,670,0.00129098076,
2026-09-13 19:43:26.154986,671,0.00124284378,
2026-09-13 19:43:26.201683,672,0.00138866403,
2026-09-13 19:43:26.258855,673,0.0013830685,
2026-09-13 19:43:26.307799,674,0.00122326381,
2026-09-13 19:43:26.403996,675,0.00138518029,
2026-09-13 19:43:26.460740,676,0.00136977884,
2026-09-13 19:43:26.507289,677,0.00123502323,
2026-09-13 19:43:26.562414,678,0.00137701785,
2026-09-13 19:43:26.611245,679,0.00138227259,
2026-09-13 19:43:26.707837,680,0.00122034072,
2026-09-13 19:43:26.764848,681,0.00138299705,
2026-09-13 19:43:26.813230,682,0.00136446693,
2026-09-13 19:43:26.909696,683,0.00122789964,
2026-09-13 19:43:26.968530,684,0.00139024376,
2026-09-13 19:43:27.014381,685,0.00150293823,
2026-09-13 19:43:27.069580,686,0.00727087104,
2026-09-13 19:43:27.115724,687,0.00147137239,
2026-09-13 19:43:27.173494,688,0.0013830773,
2026-09-13 19:43:27.219816,689,0.00123386454,
2026-09-13 19:43:27.275398,690,0.00123532664,
2026-09-13 19:43:27.321813,691,0.00139120676,
2026-09-13 19:43:27.378546,692,0.00137481921,
2026-09-13 19:43:27.427504,693,0.00122918035,
2026-09-13 19:43:27.521740,694,0.00138794838,
2026-09-13 19:43:27.581510,695,0.00138182627,
2026-09-13 19:43:27.629006,696,0.00124504352,
2026-09-13 19:43:27.683121,697,0.00138983151,
2026-09-13 19:43:27.730689,698,0.00137593722,
2026-09-13 19:43:27.787997,699,0.00123347319,
2026-09-13 19:43:27.836575,700,0.00139496753,
2026-09-13 19:43:27.931624,701,0.00135247446,
2026-09-13 19:43:27.989971,702,0.00123390082,
2026-09-13 19:43:28.036287,703,0.00255618798,
2026-09-13 19:43:28.091328,704,0.00435562682,
2026-09-13 19:43:28.137215,705,0.00412000979,
2026-09-13 19:43:28.194634,706,0.0012290847,
2026-09-13 19:43:28.240809,707,0.00137797206,
2026-09-13 19:43:28.296144,708,0.0013845284,
2026-09-13 19:43:28.345214,709,0.00124008449,
2026-09-13 19:43:28.401892,710,0.00127812202,
2026-09-13 19:43:28.447432,711,0.00137454328,
2026-09-13 19:43:28.504918,712,0.00122373432,
2026-09-13 19:43:28.551020,713,0.00125496487,
2026-09-13 19:43:28.605939,714,0.00140543854,
2026-09-13 19:43:28.654229,715,0.00132765294,
2026-09-13 19:43:28.710871,716,0.00123153838,
2026-09-13 19:43:28.758070,717,0.00137600868,
2026-09-13 19:43:28.853749,718,0.00124855584,
2026-09-13 19:43:28.913801,719,0.00124033843,
2026-09-13 19:43:28.961074,720,0.00138753394,
2026-09-13 19:43:29.056487,721,0.00121880387,
2026-09-13 19:43:29.114861,722,0.00149413489,
2026-09-13 19:43:29.163741,723,0.00672340473,
2026-09-13 19:43:29.220165,724,0.00141646251,
2026-09-13 19:43:29.266699,725,0.00123677554,
2026-09-13 19:43:29.323888,726,0.00137460485,
2026-09-13 19:43:29.371533,727,0.00135404209,
2026-09-13 19:43:29.468354,728,0.00123497486,
2026-09-13 19:43:29.526800,729,0.00137667376,
2026-09-13 19:43:29.573478,730,0.00132403398,
2026-09-13 19:43:29.669995,731,0.00124427509,
2026-09-13 19:43:29.728891,732,0.00137787092,
2026-09-13 19:43:29.777700,733,0.00121395368,
2026-09-13 19:43:29.872293,734,0.00124682991,
2026-09-13 19:43:29.931232,735,0.001385653,
2026-09-13 19:43:29.978775,736,0.00124374632,
2026-09-13 19:43:30.073693,737,0.00138605315,
2026-09-13 19:43:30.132028,738,0.00229149837,
2026-09-13 19:43:30.178679,739,0.0075035133,
2026-09-13 19:43:30.233351,740,0.00177840557,
2026-09-13 19:43:30.282021,741,0.00138730308,
2026-09-13 19:43:30.337372,742,0.0013896952,
2026-09-13 19:43:30.384240,743,0.00123730101,
2026-09-13 19:43:30.441322,744,0.0012211883,
2026-09-13 19:43:30.488960,745,0.00138540016,
2026-09-13 19:43:30.584350,746,0.00124488741,
2026-09-13 19:43:30.642541,747,0.00123329839,
2026-09-13 19:43:30.691030,748,0.00137996183,
2026-09-13 19:43:30.786002,749,0.00123804305,
2026-09-13 19:43:30.846812,750,0.00127963139,
2026-09-13 19:43:30.894330,751,0.00123838164,
2026-09-13 19:43:30.948844,752,0.00121739455,
2026-09-13 19:43:30.995525,753,0.00137353961,
2026-09-13 19:43:31.051896,754,0.00138964463,
2026-09-13 19:43:31.097916,755,0.00123262561,
2026-09-13 19:43:31.156136,756,0.00128728375,
2026-09-13 19:43:31.202034,757,0.00416720685,
2026-09-13 19:43:31.258551,758,0.00578722915,
2026-09-13 19:43:31.306062,759,0.0012736357,
2026-09-13 19:43:31.360772,760,0.00130728366,
2026-09-13 19:43:31.409312,761,0.00141258302,
2026-09-13 19:43:31.465901,762,0.00126894931,
2026-09-13 19:43:31.513119,763,0.00131056622,
2026-09-13 19:43:31.609068,764,0.0014222867,
2026-09-13 19:43:31.667570,765,0.001251524,
2026-09-13 19:43:31.713653,766,0.00144168089,
2026-09-13 19:43:31.771528,767,0.001412129,
2026-09-13 19:43:31.817585,768,0.00126312182,
2026-09-13 19:43:31.872621,769,0.00127416447,
2026-09-13 19:43:31.920736,770,0.00142505699,
2026-09-13 19:43:31.976189,771,0.00144169298,
2026-09-13 19:43:32.024215,772,0.00133631777,
2026-09-13 19:43:32.079860,773,0.00130097906,
2026-09-13 19:43:32.127936,774,0.00294629668,
2026-09-13 19:43:32.183134,775,0.00122813819,
2026-09-13 19:43:32.230271,776,0.00182911275,
2026-09-13 19:43:32.287827,777,0.00529611722,
2026-09-13 19:43:32.335887,778,0.00127360822,
2026-09-13 19:43:32.431050,779,0.00128145516,
2026-09-13 19:43:32.488743,780,0.00143547413,
2026-09-13 19:43:32.537163,781,0.00127424912,
2026-09-13 19:43:32.631847,782,0.00130159468,
2026-09-13 19:43:32.690532,783,0.00143527076,
2026-09-13 19:43:32.737559,784,0.00128403636,
2026-09-13 19:43:32.795157,785,0.00127980178,
2026-09-13 19:43:32.841526,786,0.00144675974,
2026-09-13 19:43:32.896814,787,0.00142259341,
2026-09-13 19:43:32.945441,788,0.00129103792,
2026-09-13 19:43:33.001019,789,0.00129807466,
2026-09-13 19:43:33.048549,790,0.00141914925,
2026-09-13 19:43:33.104168,791,0.00127356095,
2026-09-13 19:43:33.151738,792,0.00127696334,
2026-09-13 19:43:33.207265,793,0.00139027234,
2026-09-13 19:43:33.255291,794,0.0022515931,
2026-09-13 19:43:33.310490,795,0.00752464661,
2026-09-13 19:43:33.357859,796,0.00144091136,
2026-09-13 19:43:33.413392,797,0.0014172947,
2026-09-13 19:43:33.459933,798,0.00126720359,
2026-09-13 19:43:33.516959,799,0.00126858103,
2026-09-13 19:43:33.564553,800,0.00140512194,
2026-09-13 19:43:33.659195,801,0.00129126988,
2026-09-13 19:43:33.717235,802,0.00129350699,
2026-09-13 19:43:33.765399,803,0.00140761739,
2026-09-13 19:43:33.820438,804,0.00139564471,
2026-09-13 19:43:33.868789,805,0.00128252479,
2026-09-13 19:43:33.925814,806,0.00141662961,
2026-09-13 19:43:33.972885,807,0.00140088956,
2026-09-13 19:43:34.069350,808,0.00127110397,
2026-09-13 19:43:34.128025,809,0.00142706984,
2026-09-13 19:43:34.175755,810,0.00123631273,
2026-09-13 19:43:34.270292,811,0.00123455821,
2026-09-13 19:43:34.328635,812,0.00322754423,
2026-09-13 19:43:34.374835,813,0.00537569472,
2026-09-13 19:43:34.428999,814,0.00126751799,
2026-09-13 19:43:34.478230,815,0.00141458927,
2026-09-13 19:43:34.532441,816,0.00141715069,
2026-09-13 19:43:34.580604,817,0.001281232,
2026-09-13 19:43:34.636949,818,0.00128863151,
2026-09-13 19:43:34.683993,819,0.00141618329,
2026-09-13 19:43:34.740833,820,0.0014303678,
2026-09-13 19:43:34.787451,821,0.00126905594,
2026-09-13 19:43:34.842475,822,0.00142852094,
2026-09-13 19:43:34.889497,823,0.00144253066,
2026-09-13 19:43:34.946956,824,0.00129168212,
2026-09-13 19:43:34.993700,825,0.00139803133,
2026-09-13 19:43:35.049062,826,0.0014160052,
2026-09-13 19:43:35.097150,827,0.00127949837,
2026-09-13 19:43:35.152206,828,0.0012925165,
2026-09-13 19:43:35.198519,829,0.00136897413,
2026-09-13 19:43:35.254159,830,0.00138180319,
2026-09-13 19:43:35.300748,831,0.00123626655,
2026-09-13 19:43:35.358341,832,0.00239134291,
2026-09-13 19:43:35.404823,833,0.00533571359,
2026-09-13 19:43:35.459211,834,0.00145319845,
2026-09-13 19:43:35.505739,835,0.00127109737,
2026-09-13 19:43:35.562828,836,0.00130699344,
2026-09-13 19:43:35.610368,837,0.00143187936,
2026-09-13 19:43:35.665417,838,0.00130424514,
2026-09-13 19:43:35.712942,839,0.00129974563,
2026-09-13 19:43:35.767661,840,0.00141957908,
2026-09-13 19:43:35.813830,841,0.0012913963,
2026-09-13 19:43:35.868783,842,0.00125741965,
2026-09-13 19:43:35.916322,843,0.00142023977,
2026-09-13 19:43:35.972603,844,0.00144062664,
2026-09-13 19:43:36.020149,845,0.0012681567,
2026-09-13 19:43:36.074671,846,0.00126952645,
2026-09-13 19:43:36.123193,847,0.00142683569,
2026-09-13 19:43:36.179716,848,0.00139401662,
2026-09-13 19:43:36.228899,849,0.001223764,
2026-09-13 19:43:36.324969,850,0.0013846856,
2026-09-13 19:43:36.383118,851,0.00152760805,
2026-09-13 19:43:36.430284,852,0.00687892208,
2026-09-13 19:43:36.487102,853,0.00144026167,
2026-09-13 19:43:36.535262,854,0.00130701542,
2026-09-13 19:43:36.629777,855,0.00126692656,
2026-09-13 19:43:36.688253,856,0.00145108666,
2026-09-13 19:43:36.735294,857,0.00126293713,
2026-09-13 19:43:36.790816,858,0.00126971333,
2026-09-13 19:43:36.836926,859,0.00142727211,
2026-09-13 19:43:36.893977,860,0.00143126924,
2026-09-13 19:43:36.941010,861,0.00126892732,
2026-09-13 19:43:36.995565,862,0.00127441182,
2026-09-13 19:43:37.041853,863,0.00142033431,
2026-09-13 19:43:37.098642,864,0.00142372022,
2026-09-13 19:43:37.145689,865,0.00129839566,
2026-09-13 19:43:37.200660,866,0.00124434765,
2026-09-13 19:43:37.247980,867,0.00137485659,
2026-09-13 19:43:37.304187,868,0.00122356063,
2026-09-13 19:43:37.352714,869,0.00123178353,
2026-09-13 19:43:37.448160,870,0.00212881786,
2026-09-13 19:43:37.508426,871,0.0074155568,
2026-09-13 19:43:37.554575,872,0.00145711642,
2026-09-13 19:43:37.610483,873,0.00144075746,
2026-09-13 19:43:37.656365,874,0.00127762733,
2026-09-13 19:43:37.713709,875,0.00127529677,
2026-09-13 19:43:37.759884,876,0.00143179471,
2026-09-13 19:43:37.817579,877,0.00142286714,
2026-09-13 19:43:37.865124,878,0.0012865593,
2026-09-13 19:43:37.961435,879,0.00142639706,
2026-09-13 19:43:38.020108,880,0.00141252255,
2026-09-13 19:43:38.067137,881,0.0012662153,
2026-09-13 19:43:38.162624,882,0.00137926486,
2026-09-13 19:43:38.220680,883,0.00138136456,
2026-09-13 19:43:38.269211,884,0.00123440871,
2026-09-13 19:43:38.323731,885,0.00140236814,
2026-09-13 19:43:38.371837,886,0.00138248586,
2026-09-13 19:43:38.466449,887,0.00184248596,
2026-09-13 19:43:38.524796,888,0.00130150344,
2026-09-13 19:43:38.572827,889,0.00595439928,
2026-09-13 19:43:38.669707,890,0.00126546337,
2026-09-13 19:43:38.725861,891,0.00141006008,
2026-09-13 19:43:38.772488,892,0.00140956758,
2026-09-13 19:43:38.828133,893,0.00128625368,
2026-09-13 19:43:38.874170,894,0.00143211352,
2026-09-13 19:43:38.931730,895,0.00143225643,
2026-09-13 19:43:38.980016,896,0.00127772957,
2026-09-13 19:43:39.075077,897,0.00142037609,
2026-09-13 19:43:39.133761,898,0.00141495974,
2026-09-13 19:43:39.181444,899,0.00123201769,
2026-09-13 19:43:39.278064,900,0.00136589384,
2026-09-13 19:43:39.334599,901,0.00136517049,
2026-09-13 19:43:39.381748,902,0.00124612964,
2026-09-13 19:43:39.437037,903,0.00122639247,
2026-09-13 19:43:39.484067,904,0.0013875867,
2026-09-13 19:43:39.542670,905,0.00240031445,
2026-09-13 19:43:39.591047,906,0.00660842477,
2026-09-13 19:43:39.685628,907,0.0014316496,
2026-09-13 19:43:39.745958,908,0.00140925208,
2026-09-13 19:43:39.794094,909,0.00129253849,
2026-09-13 19:43:39.851324,910,0.00142062233,
2026-09-13 19:43:39.899955,911,0.0012883325,
2026-09-13 19:43:39.994611,912,0.00141157164,
2026-09-13 19:43:40.053241,913,0.00142255494,
2026-09-13 19:43:40.099774,914,0.00128637681,
2026-09-13 19:43:40.155995,915,0.00129982588,
2026-09-13 19:43:40.204458,916,0.00137109142,
2026-09-13 19:43:40.301094,917,0.00123266738,
2026-09-13 19:43:40.355754,918,0.00122782049,
2026-09-13 19:43:40.404278,919,0.0013695172,
2026-09-13 19:43:40.458803,920,0.00137987388,
2026-09-13 19:43:40.505343,921,0.00123334566,
2026-09-13 19:43:40.563031,922,0.00170653429,
2026-09-13 19:43:40.609068,923,0.00152256438,
2026-09-13 19:43:40.664956,924,0.00756283255,
2026-09-13 19:43:40.713626,925,0.00127357634,
2026-09-13 19:43:40.768246,926,0.00142925199,
2026-09-13 19:43:40.816522,927,0.00127559799,
2026-09-13 19:43:40.871871,928,0.00127420515,
2026-09-13 19:43:40.920307,929,0.00142894528,
2026-09-13 19:43:40.977508,930,0.00142425668,
2026-09-13 19:43:41.024549,931,0.00127448877,
2026-09-13 19:43:41.079105,932,0.00128527419,
2026-09-13 19:43:41.128250,933,0.00142186676,
2026-09-13 19:43:41.183934,934,0.00122386184,
2026-09-13 19:43:41.231910,935,0.00122177863,
2026-09-13 19:43:41.286599,936,0.0013880715,
2026-09-13 19:43:41.333450,937,0.00136265305,
2026-09-13 19:43:41.391275,938,0.00122713781,
2026-09-13 19:43:41.437298,939,0.00137594931,
2026-09-13 19:43:41.494037,940,0.00140012114,
2026-09-13 19:43:41.542058,941,0.00122469512,
2026-09-13 19:43:41.637374,942,0.00206470888,
2026-09-13 19:43:41.697532,943,0.00538505542,
2026-09-13 19:43:41.745420,944,0.00127394681,
2026-09-13 19:43:41.840588,945,0.00143508497,
2026-09-13 19:43:41.901097,946,0.00143645692,
2026-09-13 19:43:41.947458,947,0.0012699266,
2026-09-13 19:43:42.002926,948,0.0014481119,
2026-09-13 19:43:42.049045,949,0.00142909698,
2026-09-13 19:43:42.106997,950,0.00127370716,
2026-09-13 19:43:42.154046,951,0.00131546589,
2026-09-13 19:43:42.249162,952,0.00137233585,
2026-09-13 19:43:42.309113,953,0.00123987782,
2026-09-13 19:43:42.357777,954,0.00136929843,
2026-09-13 19:43:42.453139,955,0.0013520831,
2026-09-13 19:43:42.511257,956,0.00122870214,
2026-09-13 19:43:42.559176,957,0.00138429204,
2026-09-13 19:43:42.653252,958,0.00255943977,
2026-09-13 19:43:42.711330,959,0.00750456645,
2026-09-13 19:43:42.759373,960,0.00145551911,
2026-09-13 19:43:42.854011,961,0.00134374477,
2026-09-13 19:43:42.913657,962,0.00128224557,
2026-09-13 19:43:42.959214,963,0.00142856931,
2026-09-13 19:43:43.014297,964,0.00142801855,
2026-09-13 19:43:43.062466,965,0.0012939841,
2026-09-13 19:43:43.119830,966,0.0012921933,
2026-09-13 19:43:43.167313,967,0.00140409847,
2026-09-13 19:43:43.222499,968,0.00134672832,
2026-09-13 19:43:43.268697,969,0.00123451094,
2026-09-13 19:43:43.365051,970,0.00137162129,
2026-09-13 19:43:43.423681,971,0.00137679029,
2026-09-13 19:43:43.471724,972,0.00123225294,
2026-09-13 19:43:43.567634,973,0.00135945183,
2026-09-13 19:43:43.624470,974,0.00124564814,
2026-09-13 19:43:43.673053,975,0.00121898086,
2026-09-13 19:43:43.728055,976,0.00329949905,
2026-09-13 19:43:43.776842,977,0.00490643066,
2026-09-13 19:43:43.832390,978,0.00128066145,
2026-09-13 19:43:43.878507,979,0.00141542695,
2026-09-13 19:43:43.935665,980,0.00141730679,
2026-09-13 19:43:43.984124,981,0.00128031297,
2026-09-13 19:43:44.078807,982,0.0014298808,
2026-09-13 19:43:44.139033,983,0.00142882655,
2026-09-13 19:43:44.186586,984,0.00124108377,
2026-09-13 19:43:44.283155,985,0.00138278598,
2026-09-13 19:43:44.342197,986,0.00138467461,
2026-09-13 19:43:44.390295,987,0.00123341492,
2026-09-13 19:43:44.485503,988,0.00137547441,
2026-09-13 19:43:44.542105,989,0.00137054616,
2026-09-13 19:43:44.589853,990,0.00123847729,
2026-09-13 19:43:44.644873,991,0.00136365563,
2026-09-13 19:43:44.691289,992,0.00138117547,
2026-09-13 19:43:44.747618,993,0.00224350431,
2026-09-13 19:43:44.794783,994,0.00538752119,
2026-09-13 19:43:44.891205,995,0.00145282798,
2026-09-13 19:43:44.950707,996,0.00128014477,
2026-09-13 19:43:44.999020,997,0.00141509826,
2026-09-13 19:43:45.093931,998,0.00141285235,
2026-09-13 19:43:45.153678,999,0.00128156509,
2026-09-13 19:43:45.198826,1000,0.00138833864,
2026-09-13 19:43:45.254473,1001,0.00138811547,
2026-09-13 19:43:45.301214,1002,0.00123786716,
2026-09-13 19:43:45.358474,1003,0.00123513206,
2026-09-13 19:43:45.406331,1004,0.00138799125,
2026-09-13 19:43:45.503887,1005,0.00123440981,
2026-09-13 19:43:45.560809,1006,0.0012232891,
2026-09-13 19:43:45.607700,1007,0.00139562932,
2026-09-13 19:43:45.701896,1008,0.00122890771,
2026-09-13 19:43:45.760283,1009,0.00122831188,
2026-09-13 19:43:45.808215,1010,0.00559343572,
2026-09-13 19:43:45.863457,1011,0.00565244276,
2026-09-13 19:43:45.911497,1012,0.00126962649,
2026-09-13 19:43:45.966476,1013,0.00143385813,
2026-09-13 19:43:46.013903,1014,0.00140807581,
2026-09-13 19:43:46.071566,1015,0.00126868217,
2026-09-13 19:43:46.119551,1016,0.00142747329,
2026-09-13 19:43:46.214686,1017,0.00137229738,
2026-09-13 19:43:46.274815,1018,0.00122541408,
2026-09-13 19:43:46.320912,1019,0.00137206322,
2026-09-13 19:43:46.377746,1020,0.00138104795,
2026-09-13 19:43:46.424053,1021,0.00122272075,
2026-09-13 19:43:46.479556,1022,0.00122905392,
2026-09-13 19:43:46.527515,1023,0.00138025644,
2026-09-13 19:43:46.583977,1024,0.00134931721,
2026-09-13 19:43:46.632293,1025,0.00124172797,
2026-09-13 19:43:46.727288,1026,0.00138550239,
2026-09-13 19:43:46.787757,1027,0.00135020546,
2026-09-13 19:43:46.834964,1028,0.0025421145,
2026-09-13 19:43:46.889381,1029,0.00533172526,
2026-09-13 19:43:46.936782,1030,0.00127761853,
2026-09-13 19:43:46.992922,1031,0.00126932747,
2026-09-13 19:43:47.040179,1032,0.00141919322,
2026-09-13 19:43:47.097505,1033,0.00141545444,
2026-09-13 19:43:47.144779,1034,0.00127011019,
2026-09-13 19:43:47.199899,1035,0.00124295701,
2026-09-13 19:43:47.246903,1036,0.00139806761,
2026-09-13 19:43:47.342110,1037,0.00123448896,
2026-09-13 19:43:47.398660,1038,0.00122900555,
2026-09-13 19:43:47.446150,1039,0.00138833644,
2026-09-13 19:43:47.500686,1040,0.00138552218,
2026-09-13 19:43:47.547623,1041,0.00122377719,
2026-09-13 19:43:47.602124,1042,0.00125500225,
2026-09-13 19:43:47.650254,1043,0.00137501159,
2026-09-13 19:43:47.707290,1044,0.00122512606,
2026-09-13 19:43:47.754312,1045,0.00124882957,
2026-09-13 19:43:47.808886,1046,0.00139820392,
2026-09-13 19:43:47.857168,1047,0.00141182449,
2026-09-13 19:43:47.912712,1048,0.00127768779,
2026-09-13 19:43:47.961306,1049,0.00293488355,
2026-09-13 19:43:48.017850,1050,0.00485172525,
2026-09-13 19:43:48.064182,1051,0.00126659347,
2026-09-13 19:43:48.121217,1052,0.00127578707,
2026-09-13 19:43:48.169815,1053,0.00144373551,
2026-09-13 19:43:48.265182,1054,0.00121777491,
2026-09-13 19:43:48.324416,1055,0.00123633801,
2026-09-13 19:43:48.371987,1056,0.00138300364,
2026-09-13 19:43:48.428632,1057,0.00122931776,
2026-09-13 19:43:48.475679,1058,0.00139669456,
2026-09-13 19:43:48.531727,1059,0.00138610592,
2026-09-13 19:43:48.578652,1060,0.00123283008,
2026-09-13 19:43:48.633242,1061,0.00123089638,
2026-09-13 19:43:48.679806,1062,0.00137546451,
2026-09-13 19:43:48.738381,1063,0.00137489067,
2026-09-13 19:43:48.787307,1064,0.00121767707,
2026-09-13 19:43:48.881866,1065,0.00136463292,
2026-09-13 19:43:48.940411,1066,0.0022375493,
2026-09-13 19:43:48.987180,1067,0.0074823712,
2026-09-13 19:43:49.042111,1068,0.00129900468,
2026-09-13 19:43:49.088648,1069,0.00140914874,
2026-09-13 19:43:49.146670,1070,0.00126485874,
2026-09-13 19:43:49.194670,1071,0.00124401126,
2026-09-13 19:43:49.288018,1072,0.00137676391,
2026-09-13 19:43:49.348558,1073,0.00122030115,
2026-09-13 19:43:49.395184,1074,0.00136991625,
2026-09-13 19:43:49.452239,1075,0.00140139855,
2026-09-13 19:43:49.500787,1076,0.00124256675,
2026-09-13 19:43:49.595389,1077,0.00139260949,
2026-09-13 19:43:49.655102,1078,0.00138027843,
2026-09-13 19:43:49.703025,1079,0.00122926389,
2026-09-13 19:43:49.758624,1080,0.0012397503,
2026-09-13 19:43:49.805452,1081,0.00138730748,
2026-09-13 19:43:49.862202,1082,0.00137599109,
2026-09-13 19:43:49.911205,1083,0.00123301807,
2026-09-13 19:43:50.006778,1084,0.00459231567,
2026-09-13 19:43:50.063304,1085,0.00593428064,
2026-09-13 19:43:50.111633,1086,0.00127435466,
2026-09-13 19:43:50.166745,1087,0.0014497268,
2026-09-13 19:43:50.214938,1088,0.00135219193,
2026-09-13 19:43:50.271030,1089,0.00124169389,
2026-09-13 19:43:50.319677,1090,0.00138819133,
2026-09-13 19:43:50.376646,1091,0.00137103646,
2026-09-13 19:43:50.424979,1092,0.00121590607,
2026-09-13 19:43:50.520207,1093,0.00139703425,
2026-09-13 19:43:50.580239,1094,0.0013927557,
2026-09-13 19:43:50.626591,1095,0.00125040929,
2026-09-13 19:43:50.683351,1096,0.00124213912,
2026-09-13 19:43:50.731565,1097,0.00138986449,
2026-09-13 19:43:50.787252,1098,0.00122901435,
2026-09-13 19:43:50.833267,1099,0.00125268049,
2026-09-13 19:43:50.927877,1100,0.00139493895,
2026-09-13 19:43:50.988610,1101,0.00136873668,
2026-09-13 19:43:51.035459,1102,0.0013383548,
2026-09-13 19:43:51.131343,1103,0.00144185458,
2026-09-13 19:43:51.189617,1104,0.00125253208,
2026-09-13 19:43:51.235659,1105,0.00139637026,
2026-09-13 19:43:51.290683,1106,0.00136206272,
2026-09-13 19:43:51.339716,1107,0.00122766878,
2026-09-13 19:43:51.394833,1108,0.00122782708,
2026-09-13 19:43:51.440741,1109,0.00137126621,
2026-09-13 19:43:51.498242,1110,0.00139519289,
2026-09-13 19:43:51.546792,1111,0.00122787655,
2026-09-13 19:43:51.641184,1112,0.00138031251,
2026-09-13 19:43:51.700034,1113,0.00140123255,
2026-09-13 19:43:51.748257,1114,0.00122726093,
2026-09-13 19:43:51.843530,1115,0.00137630439,
2026-09-13 19:43:51.902121,1116,0.00138304652,
2026-09-13 19:43:51.949139,1117,0.00124392771,
2026-09-13 19:43:52.005789,1118,0.00137730477,
2026-09-13 19:43:52.052686,1119,0.00262914098,
2026-09-13 19:43:52.107222,1120,0.00730813026,
2026-09-13 19:43:52.155201,1121,0.00130941633,
2026-09-13 19:43:52.212412,1122,0.00138927965,
2026-09-13 19:43:52.258466,1123,0.00121226732,
2026-09-13 19:43:52.312992,1124,0.00124089799,
2026-09-13 19:43:52.362540,1125,0.00138985899,
2026-09-13 19:43:52.419631,1126,0.00137251064,
2026-09-13 19:43:52.467178,1127,0.0012339283,
2026-09-13 19:43:52.561903,1128,0.001376621,
2026-09-13 19:43:52.622204,1129,0.0013711244,
2026-09-13 19:43:52.669768,1130,0.00124709375,
2026-09-13 19:43:52.725118,1131,0.00138833644,
2026-09-13 19:43:52.771320,1132,0.00139384403,
2026-09-13 19:43:52.829445,1133,0.00124413878,
2026-09-13 19:43:52.875974,1134,0.00137763017,
2026-09-13 19:43:52.930522,1135,0.00136996022,
2026-09-13 19:43:52.979574,1136,0.00121984933,
2026-09-13 19:43:53.034575,1137,0.00123430317,
2026-09-13 19:43:53.081171,1138,0.001883108,
2026-09-13 19:43:53.138219,1139,0.00332622459,
2026-09-13 19:43:53.185281,1140,0.00757998083,
2026-09-13 19:43:53.240245,1141,0.00128266771,
2026-09-13 19:43:53.288129,1142,0.00143997804,
2026-09-13 19:43:53.344629,1143,0.00143483103,
2026-09-13 19:43:53.393774,1144,0.0013154406,
2026-09-13 19:43:53.488508,1145,0.001411155,
2026-09-13 19:43:53.547611,1146,0.00128652522,
2026-09-13 19:43:53.595518,1147,0.00130030738,
2026-09-13 19:43:53.690884,1148,0.00141158264,
2026-09-13 19:43:53.750555,1149,0.00127015856,
2026-09-13 19:43:53.797159,1150,0.00140605856,
2026-09-13 19:43:53.853056,1151,0.00142082131,
2026-09-13 19:43:53.899690,1152,0.00127086982,
2026-09-13 19:43:53.956089,1153,0.00128405615,
2026-09-13 19:43:54.004504,1154,0.00139749926,
2026-09-13 19:43:54.099891,1155,0.00127313002,
2026-09-13 19:43:54.159078,1156,0.00221961281,
2026-09-13 19:43:54.205945,1157,0.00469365639,
2026-09-13 19:43:54.263124,1158,0.00142175024,
2026-09-13 19:43:54.311569,1159,0.00123505071,
2026-09-13 19:43:54.406547,1160,0.00137511383,
2026-09-13 19:43:54.465768,1161,0.00136940727,
2026-09-13 19:43:54.511816,1162,0.00121689546,
2026-09-13 19:43:54.567354,1163,0.00136488137,
2026-09-13 19:43:54.614613,1164,0.00137481921,
2026-09-13 19:43:54.670808,1165,0.00123149001,
2026-09-13 19:43:54.719952,1166,0.00138246498,
2026-09-13 19:43:54.816563,1167,0.0013617703,
2026-09-13 19:43:54.875250,1168,0.0012339305,
2026-09-13 19:43:54.922288,1169,0.00137191921,
2026-09-13 19:43:54.976976,1170,0.00139696609,
2026-09-13 19:43:55.025591,1171,0.00124102551,
2026-09-13 19:43:55.080270,1172,0.00122286366,
2026-09-13 19:43:55.128975,1173,0.00138223412,
2026-09-13 19:43:55.183462,1174,0.00215609306,
2026-09-13 19:43:55.231096,1175,0.0066482432,
2026-09-13 19:43:55.288226,1176,0.00145640517,
2026-09-13 19:43:55.334769,1177,0.00138592893,
2026-09-13 19:43:55.389835,1178,0.00129319698,
2026-09-13 19:43:55.436233,1179,0.00141508836,
2026-09-13 19:43:55.492701,1180,0.00143677243,
2026-09-13 19:43:55.540502,1181,0.00126973862,
2026-09-13 19:43:55.595783,1182,0.00127995898,
2026-09-13 19:43:55.644096,1183,0.00143805314,
2026-09-13 19:43:55.699112,1184,0.00141730349,
2026-09-13 19:43:55.745653,1185,0.00126858653,
2026-09-13 19:43:55.802095,1186,0.00127895091,
2026-09-13 19:43:55.848308,1187,0.00144194582,
2026-09-13 19:43:55.903872,1188,0.00132823667,
2026-09-13 19:43:55.952122,1189,0.00126922743,
2026-09-13 19:43:56.007276,1190,0.00141998693,
2026-09-13 19:43:56.053963,1191,0.00142020349,
2026-09-13 19:43:56.110238,1192,0.00125342033,
2026-09-13 19:43:56.158755,1193,0.00142383015,
2026-09-13 19:43:56.254354,1194,0.00692309271,
2026-09-13 19:43:56.314070,1195,0.00335901618,
2026-09-13 19:43:56.360326,1196,0.00143995166,
2026-09-13 19:43:56.417601,1197,0.00141720565,
2026-09-13 19:43:56.466370,1198,0.00126767629,
2026-09-13 19:43:56.561328,1199,0.00142951143,
2026-09-13 19:43:56.619455,1200,0.00142790642,
2026-09-13 19:43:56.667987,1201,0.0012686349,
2026-09-13 19:43:56.722055,1202,0.0013097923,
2026-09-13 19:43:56.769094,1203,0.00142824501,
2026-09-13 19:43:56.826386,1204,0.00126897789,
2026-09-13 19:43:56.873650,1205,0.00127989742,
2026-09-13 19:43:56.969813,1206,0.00143095373,
2026-09-13 19:43:57.029714,1207,0.00125188018,
2026-09-13 19:43:57.075988,1208,0.00142743481,
2026-09-13 19:43:57.133538,1209,0.00144206565,
2026-09-13 19:43:57.182005,1210,0.00128982757,
2026-09-13 19:43:57.277360,1211,0.00284836826,
2026-09-13 19:43:57.338347,1212,0.0053611925,
2026-09-13 19:43:57.384493,1213,0.00128081535,
2026-09-13 19:43:57.480290,1214,0.0014264938,
2026-09-13 19:43:57.540355,1215,0.00142216578,
2026-09-13 19:43:57.589147,1216,0.00127721069,
2026-09-13 19:43:57.684430,1217,0.00144254935,
2026-09-13 19:43:57.742854,1218,0.00142055857,
2026-09-13 19:43:57.791017,1219,0.00127462069,
2026-09-13 19:43:57.886704,1220,0.00142188435,
2026-09-13 19:43:57.946228,1221,0.00142901893,
2026-09-13 19:43:57.992384,1222,0.00128216642,
2026-09-13 19:43:58.047484,1223,0.00141637786,
2026-09-13 19:43:58.096180,1224,0.00137929564,
2026-09-13 19:43:58.153520,1225,0.00128823466,
2026-09-13 19:43:58.200641,1226,0.0013913035,
2026-09-13 19:43:58.255166,1227,0.00136861686,
2026-09-13 19:43:58.302095,1228,0.0018308112,
2026-09-13 19:43:58.358893,1229,0.00127761853,
2026-09-13 19:43:58.406230,1230,0.0062653922,
2026-09-13 19:43:58.461514,1231,0.00142206684,
2026-09-13 19:43:58.509783,1232,0.00127972703,
2026-09-13 19:43:58.564676,1233,0.00143592485,
2026-09-13 19:43:58.611305,1234,0.00141568859,
2026-09-13 19:43:58.666479,1235,0.00126297121,
2026-09-13 19:43:58.714328,1236,0.00128193776,
2026-09-13 19:43:58.769174,1237,0.00141843579,
2026-09-13 19:43:58.816438,1238,0.00126698152,
2026-09-13 19:43:58.871370,1239,0.00127729643,
2026-09-13 19:43:58.919169,1240,0.00142075755,
2026-09-13 19:43:58.974578,1241,0.00143258512,
2026-09-13 19:43:59.022548,1242,0.00128854796,
2026-09-13 19:43:59.077575,1243,0.00129079387,
2026-09-13 19:43:59.124583,1244,0.00141202566,
2026-09-13 19:43:59.181190,1245,0.00143456829,
2026-09-13 19:43:59.229337,1246,0.0012340932,
2026-09-13 19:43:59.287185,1247,0.00137786872,
2026-09-13 19:43:59.335231,1248,0.00138199996,
2026-09-13 19:43:59.431295,1249,0.00749180446,
2026-09-13 19:43:59.490359,1250,0.00142934213,
2026-09-13 19:43:59.537499,1251,0.00127332569,
2026-09-13 19:43:59.634571,1252,0.00127378191,
2026-09-13 19:43:59.691188,1253,0.00143402413,
2026-09-13 19:43:59.738386,1254,0.00127692157,
2026-09-13 19:43:59.794002,1255,0.00128045478,
2026-09-13 19:43:59.840129,1256,0.00142008037,
2026-09-13 19:43:59.935370,1257,0.00138521877,
2026-09-13 19:43:59.993794,1258,0.00127689518,
2026-09-13 19:44:00.041057,1259,0.00142136218,
2026-09-13 19:44:00.095396,1260,0.00142324531,
2026-09-13 19:44:00.142286,1261,0.00129418197,
2026-09-13 19:44:00.199931,1262,0.00128647795,
2026-09-13 19:44:00.246882,1263,0.001389051,
2026-09-13 19:44:00.343222,1264,0.00123241564,
2026-09-13 19:44:00.400346,1265,0.00184005207,
2026-09-13 19:44:00.449097,1266,0.00514264681,
2026-09-13 19:44:00.544167,1267,0.00127645106,
2026-09-13 19:44:00.602333,1268,0.00127406114,
2026-09-13 19:44:00.650098,1269,0.00143347997,
2026-09-13 19:44:00.705638,1270,0.00128797632,
2026-09-13 19:44:00.752430,1271,0.00127148434,
2026-09-13 19:44:00.809558,1272,0.00141808071,
2026-09-13 19:44:00.857211,1273,0.00127711725,
2026-09-13 19:44:00.953338,1274,0.00127468115,
2026-09-13 19:44:01.010883,1275,0.00142640585,
2026-09-13 19:44:01.059327,1276,0.00127243635,
2026-09-13 19:44:01.154115,1277,0.00130803229,
2026-09-13 19:44:01.212412,1278,0.00136491105,
2026-09-13 19:44:01.258579,1279,0.00121651619,
2026-09-13 19:44:01.314172,1280,0.00124343521,
2026-09-13 19:44:01.362276,1281,0.00137675291,
2026-09-13 19:44:01.416755,1282,0.00137744878,
2026-09-13 19:44:01.463682,1283,0.00166565502,
2026-09-13 19:44:01.520969,1284,0.0075157828,
2026-09-13 19:44:01.567679,1285,0.00144349147,
2026-09-13 19:44:01.623659,1286,0.00139202905,
2026-09-13 19:44:01.671213,1287,0.00128619652,
2026-09-13 19:44:01.726802,1288,0.00142486241,
2026-09-13 19:44:01.774447,1289,0.00142710172,
2026-09-13 19:44:01.829461,1290,0.001285427,
2026-09-13 19:44:01.878515,1291,0.00141828848,
2026-09-13 19:44:01.933897,1292,0.00143580393,
2026-09-13 19:44:01.980425,1293,0.00128520823,
2026-09-13 19:44:02.038066,1294,0.00128486195,
2026-09-13 19:44:02.086478,1295,0.00143063493,
2026-09-13 19:44:02.182075,1296,0.00130903707,
2026-09-13 19:44:02.238857,1297,0.00125022461,
2026-09-13 19:44:02.287225,1298,0.00138538367,
2026-09-13 19:44:02.383346,1299,0.00123007299,
2026-09-13 19:44:02.443294,1300,0.00125282999,
2026-09-13 19:44:02.490404,1301,0.00256142624,
2026-09-13 19:44:02.586480,1302,0.00281711572,
2026-09-13 19:44:02.645463,1303,0.00126692326,
2026-09-13 19:44:02.693126,1304,0.00142232188,
2026-09-13 19:44:02.787678,1305,0.00129211196,
2026-09-13 19:44:02.846522,1306,0.00130209817,
2026-09-13 19:44:02.893816,1307,0.00144570439,
2026-09-13 19:44:02.951784,1308,0.00126302398,
2026-09-13 19:44:02.998284,1309,0.00141352733,
2026-09-13 19:44:03.052702,1310,0.00141611293,
2026-09-13 19:44:03.101134,1311,0.00128502794,
2026-09-13 19:44:03.158158,1312,0.00128155629,
2026-09-13 19:44:03.205539,1313,0.0013769431,
2026-09-13 19:44:03.260465,1314,0.00138846396,
2026-09-13 19:44:03.308586,1315,0.00123035882,
2026-09-13 19:44:03.365146,1316,0.00127710845,
2026-09-13 19:44:03.413131,1317,0.00138919171,
2026-09-13 19:44:03.468750,1318,0.00124854705,
2026-09-13 19:44:03.515550,1319,0.00153694457,
2026-09-13 19:44:03.611031,1320,0.00553853903,
2026-09-13 19:44:03.668895,1321,0.00127995239,
2026-09-13 19:44:03.715303,1322,0.00142295619,
2026-09-13 19:44:03.770840,1323,0.00141209162,
2026-09-13 19:44:03.817971,1324,0.00128887556,
2026-09-13 19:44:03.875026,1325,0.00128179155,
2026-09-13 19:44:03.922566,1326,0.00141545773,
2026-09-13 19:44:04.016737,1327,0.00130461451,
2026-09-13 19:44:04.076295,1328,0.00127999636,
2026-09-13 19:44:04.122703,1329,0.00141569958,
2026-09-13 19:44:04.178060,1330,0.00142241642,
2026-09-13 19:44:04.224360,1331,0.001233936,
2026-09-13 19:44:04.281418,1332,0.00123636329,
2026-09-13 19:44:04.329463,1333,0.00137679139,
2026-09-13 19:44:04.424761,1334,0.00123580924,
2026-09-13 19:44:04.483303,1335,0.00123359741,
2026-09-13 19:44:04.531327,1336,0.00137958036,
2026-09-13 19:44:04.626640,1337,0.00735748308,
2026-09-13 19:44:04.685166,1338,0.00126777633,
2026-09-13 19:44:04.733687,1339,0.00143096803,
2026-09-13 19:44:04.828321,1340,0.00127999526,
2026-09-13 19:44:04.887369,1341,0.00129178106,
2026-09-13 19:44:04.933897,1342,0.00140830996,
2026-09-13 19:44:04.988376,1343,0.00129261105,
2026-09-13 19:44:05.034641,1344,0.00130878423,
2026-09-13 19:44:05.092910,1345,0.00141667028,
2026-09-13 19:44:05.138519,1346,0.00127077088,
2026-09-13 19:44:05.194216,1347,0.00130387687,
2026-09-13 19:44:05.241769,1348,0.00137277118,
2026-09-13 19:44:05.337080,1349,0.00123448236,
2026-09-13 19:44:05.395921,1350,0.00120660253,
2026-09-13 19:44:05.442653,1351,0.00138481422,
2026-09-13 19:44:05.497697,1352,0.00136675021,
2026-09-13 19:44:05.545332,1353,0.00122826681,
2026-09-13 19:44:05.601421,1354,0.00122886594,
2026-09-13 19:44:05.647893,1355,0.00525044272,
2026-09-13 19:44:05.705268,1356,0.00581755496,
2026-09-13 19:44:05.749986,1357,0.00126858653,
2026-09-13 19:44:05.805472,1358,0.00142428636,
2026-09-13 19:44:05.852528,1359,0.00144086959,
2026-09-13 19:44:05.906932,1360,0.00127618942,
2026-09-13 19:44:05.954035,1361,0.00127408862,
2026-09-13 19:44:06.010043,1362,0.00142948834,
2026-09-13 19:44:06.057704,1363,0.00130117364,
2026-09-13 19:44:06.111943,1364,0.00125897738,
2026-09-13 19:44:06.159631,1365,0.0014282681,
2026-09-13 19:44:06.216900,1366,0.00138205163,
2026-09-13 19:44:06.263925,1367,0.00122760502,
2026-09-13 19:44:06.318468,1368,0.00121697131,
2026-09-13 19:44:06.367506,1369,0.00139313606,
2026-09-13 19:44:06.422914,1370,0.00140806481,
2026-09-13 19:44:06.468808,1371,0.0012181146,
2026-09-13 19:44:06.526673,1372,0.00129809665,
2026-09-13 19:44:06.572918,1373,0.00138396665,
2026-09-13 19:44:06.628114,1374,0.00123496386,
2026-09-13 19:44:06.676912,1375,0.00216407742,
2026-09-13 19:44:06.730750,1376,0.00548117767,
2026-09-13 19:44:06.779245,1377,0.00125691726,
2026-09-13 19:44:06.836530,1378,0.00126875363,
2026-09-13 19:44:06.883557,1379,0.00144328699,
2026-09-13 19:44:06.939095,1380,0.00142698409,
2026-09-13 19:44:06.986129,1381,0.00125761313,
2026-09-13 19:44:07.043654,1382,0.00127681383,
2026-09-13 19:44:07.091408,1383,0.00142191184,
2026-09-13 19:44:07.187308,1384,0.0013070495,
2026-09-13 19:44:07.244173,1385,0.0012347374,
2026-09-13 19:44:07.292966,1386,0.00137518089,
2026-09-13 19:44:07.387315,1387,0.00122647492,
2026-09-13 19:44:07.446567,1388,0.00123609286,
2026-09-13 19:44:07.493636,1389,0.00137078361,
2026-09-13 19:44:07.548181,1390,0.0012229538,
2026-09-13 19:44:07.593808,1391,0.00126119031,
2026-09-13 19:44:07.648969,1392,0.00138748007,
2026-09-13 19:44:07.698020,1393,0.00180507504,
2026-09-13 19:44:07.792336,1394,0.0012683117,
2026-09-13 19:44:07.852520,1395,0.00142948175,
2026-09-13 19:44:07.899084,1396,0.00126925492,
2026-09-13 19:44:07.953702,1397,0.00127505272,
2026-09-13 19:44:08.001425,1398,0.00143621068,
2026-09-13 19:44:08.056026,1399,0.0014340714,
2026-09-13 19:44:08.104102,1400,0.00128683632,
2026-09-13 19:44:08.161927,1401,0.00128225876,
2026-09-13 19:44:08.210088,1402,0.00138006846,
2026-09-13 19:44:08.304258,1403,0.00124304166,
2026-09-13 19:44:08.363361,1404,0.00124543817,
2026-09-13 19:44:08.410703,1405,0.00138462514,
2026-09-13 19:44:08.506374,1406,0.00124076277,
2026-09-13 19:44:08.564912,1407,0.00122861749,
2026-09-13 19:44:08.612245,1408,0.00137601307,
2026-09-13 19:44:08.667432,1409,0.00123450545,
2026-09-13 19:44:08.715102,1410,0.00125885536,
2026-09-13 19:44:08.771877,1411,0.00405973524,
2026-09-13 19:44:08.820886,1412,0.00287808505,
2026-09-13 19:44:08.914877,1413,0.00129293644,
2026-09-13 19:44:08.974411,1414,0.00140993146,
2026-09-13 19:44:09.022489,1415,0.00127778343,
2026-09-13 19:44:09.116611,1416,0.00139656264,
2026-09-13 19:44:09.177654,1417,0.00142962026,
2026-09-13 19:44:09.224931,1418,0.00124541948,
2026-09-13 19:44:09.279952,1419,0.00123926,
2026-09-13 19:44:09.326364,1420,0.00136072265,
2026-09-13 19:44:09.381460,1421,0.00137668696,
2026-09-13 19:44:09.428289,1422,0.001242171,
2026-09-13 19:44:09.522411,1423,0.0013798464,
2026-09-13 19:44:09.582057,1424,0.00139596571,
2026-09-13 19:44:09.627732,1425,0.00125503083,
2026-09-13 19:44:09.681756,1426,0.00122897477,
2026-09-13 19:44:09.729965,1427,0.00137818203,
2026-09-13 19:44:09.786503,1428,0.00129778774,
2026-09-13 19:44:09.833453,1429,0.00127377092,
2026-09-13 19:44:09.890172,1430,0.00529302484,
2026-09-13 19:44:09.937742,1431,0.0012862317,
2026-09-13 19:44:09.992688,1432,0.00128262373,
2026-09-13 19:44:10.039537,1433,0.00142174364,
2026-09-13 19:44:10.096236,1434,0.00143587538,
2026-09-13 19:44:10.143290,1435,0.0012938071,
2026-09-13 19:44:10.238569,1436,0.00137750815,
2026-09-13 19:44:10.297607,1437,0.0013699998,
2026-09-13 19:44:10.345979,1438,0.00123046215,
2026-09-13 19:44:10.400846,1439,0.00122068151,
2026-09-13 19:44:10.447907,1440,0.00137550409,
2026-09-13 19:44:10.503108,1441,0.00137353191,
2026-09-13 19:44:10.550137,1442,0.00122767648,
2026-09-13 19:44:10.607312,1443,0.00137713218,
2026-09-13 19:44:10.654445,1444,0.00138455368,
2026-09-13 19:44:10.751197,1445,0.00123743733,
2026-09-13 19:44:10.808256,1446,0.00137707172,
2026-09-13 19:44:10.854571,1447,0.00203970158,
2026-09-13 19:44:10.908652,1448,0.00746146326,
2026-09-13 19:44:10.956186,1449,0.00135209079,
2026-09-13 19:44:11.013238,1450,0.00142472939,
2026-09-13 19:44:11.060349,1451,0.00127374563,
2026-09-13 19:44:11.156095,1452,0.00129482947,
2026-09-13 19:44:11.216751,1453,0.00143967903,
2026-09-13 19:44:11.262352,1454,0.00122305714,
2026-09-13 19:44:11.319653,1455,0.00122784687,
2026-09-13 19:44:11.367125,1456,0.00139187844,
2026-09-13 19:44:11.462280,1457,0.00123322364,
2026-09-13 19:44:11.523526,1458,0.00123281799,
2026-09-13 19:44:11.569464,1459,0.00138417112,
2026-09-13 19:44:11.624532,1460,0.0012789597,
2026-09-13 19:44:11.671707,1461,0.00122850536,
2026-09-13 19:44:11.728378,1462,0.00138170974,
2026-09-13 19:44:11.775621,1463,0.00134720102,
2026-09-13 19:44:11.829773,1464,0.00124476979,
2026-09-13 19:44:11.876826,1465,0.00218203149,
2026-09-13 19:44:11.933251,1466,0.00356810004,
2026-09-13 19:44:11.981070,1467,0.00748354198,
2026-09-13 19:44:12.076117,1468,0.00129313762,
2026-09-13 19:44:12.134744,1469,0.00143464415,
2026-09-13 19:44:12.181813,1470,0.00127375773,
2026-09-13 19:44:12.239463,1471,0.00124803806,
2026-09-13 19:44:12.287476,1472,0.00139018879,
2026-09-13 19:44:12.381573,1473,0.00122843721,
2026-09-13 19:44:12.442226,1474,0.00123637539,
2026-09-13 19:44:12.490424,1475,0.00139248637,
2026-09-13 19:44:12.585506,1476,0.00123303456,
2026-09-13 19:44:12.644966,1477,0.00122987621,
2026-09-13 19:44:12.693088,1478,0.00145914247,
2026-09-13 19:44:12.787854,1479,0.00124534693,
2026-09-13 19:44:12.846978,1480,0.00124227103,
2026-09-13 19:44:12.893019,1481,0.00136286742,
2026-09-13 19:44:12.950110,1482,0.002055645,
2026-09-13 19:44:12.997347,1483,0.00160496163,
2026-09-13 19:44:13.052467,1484,0.00536396938,
2026-09-13 19:44:13.098455,1485,0.00128647795,
2026-09-13 19:44:13.156382,1486,0.00129339376,
2026-09-13 19:44:13.203922,1487,0.00142272973,
2026-09-13 19:44:13.300280,1488,0.00125657977,
2026-09-13 19:44:13.356664,1489,0.00122832178,
2026-09-13 19:44:13.404804,1490,0.00137730587,
2026-09-13 19:44:13.460006,1491,0.00137496322,
2026-09-13 19:44:13.507830,1492,0.00123364248,
2026-09-13 19:44:13.562549,1493,0.00125477359,
2026-09-13 19:44:13.610649,1494,0.00138675232,
2026-09-13 19:44:13.667855,1495,0.0012303819,
2026-09-13 19:44:13.715440,1496,0.00125600263,
2026-09-13 19:44:13.813148,1497,0.00137666717,
2026-09-13 19:44:13.869366,1498,0.00123652819,
2026-09-13 19:44:13.914983,1499,0.00125650282,
2026-09-13 19:44:13.971222,1500,0.00206081839,
2026-09-13 19:44:14.017455,1501,0.00741220827,
2026-09-13 19:44:14.074678,1502,0.00325372781,
2026-09-13 19:44:14.122583,1503,0.00141725622,
2026-09-13 19:44:14.217847,1504,0.001264607,
2026-09-13 19:44:14.276603,1505,0.00123628744,
2026-09-13 19:44:14.323645,1506,0.00137610322,
2026-09-13 19:44:14.378045,1507,0.00138006846,
2026-09-13 19:44:14.426565,1508,0.00123129873,
2026-09-13 19:44:14.483243,1509,0.00123428338,
2026-09-13 19:44:14.531443,1510,0.00138427336,
2026-09-13 19:44:14.625890,1511,0.00122459838,
2026-09-13 19:44:14.686471,1512,0.00122298568,
2026-09-13 19:44:14.734512,1513,0.00140038168,
2026-09-13 19:44:14.829177,1514,0.00121987241,
2026-09-13 19:44:14.889751,1515,0.00124859761,
2026-09-13 19:44:14.935948,1516,0.00133149176,
2026-09-13 19:44:14.992975,1517,0.00125211324,
2026-09-13 19:44:15.040891,1518,0.00228139893,
2026-09-13 19:44:15.137312,1519,0.00359296883,
2026-09-13 19:44:15.195201,1520,0.00129135782,
2026-09-13 19:44:15.240941,1521,0.00138398753,
2026-09-13 19:44:15.296254,1522,0.00138397984,
2026-09-13 19:44:15.342782,1523,0.00123940401,
2026-09-13 19:44:15.400840,1524,0.00122807443,
2026-09-13 19:44:15.447452,1525,0.0013859773,
2026-09-13 19:44:15.502152,1526,0.00139166298,
2026-09-13 19:44:15.550695,1527,0.0012223063,
2026-09-13 19:44:15.606055,1528,0.00137247986,
2026-09-13 19:44:15.654202,1529,0.00140465693,
2026-09-13 19:44:15.711296,1530,0.00125250679,
2026-09-13 19:44:15.757828,1531,0.00137291189,
2026-09-13 19:44:15.813372,1532,0.00137948032,
2026-09-13 19:44:15.861921,1533,0.00123046325,
2026-09-13 19:44:15.916472,1534,0.0012244192,
2026-09-13 19:44:15.965118,1535,0.00138029162,
2026-09-13 19:44:16.022447,1536,0.00138373139,
2026-09-13 19:44:16.069241,1537,0.00220916268,
2026-09-13 19:44:16.124040,1538,0.00641727959,
2026-09-13 19:44:16.171863,1539,0.00144442699,
2026-09-13 19:44:16.227052,1540,0.00125583443,
2026-09-13 19:44:16.275826,1541,0.00122400145,
2026-09-13 19:44:16.333248,1542,0.00138893667,
2026-09-13 19:44:16.381472,1543,0.00123388873,
2026-09-13 19:44:16.476638,1544,0.00125264421,
2026-09-13 19:44:16.535410,1545,0.00139359448,
2026-09-13 19:44:16.581376,1546,0.00124541619,
2026-09-13 19:44:16.638759,1547,0.00122269436,
2026-09-13 19:44:16.686695,1548,0.0014837848,
2026-09-13 19:44:16.740675,1549,0.00139435961,
2026-09-13 19:44:16.789387,1550,0.00121965255,
2026-09-13 19:44:16.887136,1551,0.00138359508,
2026-09-13 19:44:16.943716,1552,0.00137698377,
2026-09-13 19:44:16.990757,1553,0.00123892361,
2026-09-13 19:44:17.045001,1554,0.00137863715,
2026-09-13 19:44:17.093299,1555,0.00194118281,
2026-09-13 19:44:17.146925,1556,0.00673308313,
2026-09-13 19:44:17.194621,1557,0.00415545733,
2026-09-13 19:44:17.252023,1558,0.0013827486,
2026-09-13 19:44:17.299918,1559,0.0012274698,
2026-09-13 19:44:17.395094,1560,0.00124608127,
2026-09-13 19:44:17.453241,1561,0.00138651377,
2026-09-13 19:44:17.502115,1562,0.00122900555,
2026-09-13 19:44:17.556748,1563,0.00123445708,
2026-09-13 19:44:17.604268,1564,0.00139661871,
2026-09-13 19:44:17.661380,1565,0.00137658472,
2026-09-13 19:44:17.709412,1566,0.00122938592,
2026-09-13 19:44:17.805604,1567,0.00138228908,
2026-09-13 19:44:17.863300,1568,0.00137890318,
2026-09-13 19:44:17.911589,1569,0.00122491939,
2026-09-13 19:44:18.006137,1570,0.00138673913,
2026-09-13 19:44:18.066486,1571,0.00136616867,
2026-09-13 19:44:18.113558,1572,0.00123957221,
2026-09-13 19:44:18.208470,1573,0.00615134885,
2026-09-13 19:44:18.268614,1574,0.00137214347,
2026-09-13 19:44:18.316737,1575,0.00126227534,
2026-09-13 19:44:18.371980,1576,0.00139815555,
2026-09-13 19:44:18.418554,1577,0.00123573448,
2026-09-13 19:44:18.513811,1578,0.00123432955,
2026-09-13 19:44:18.573450,1579,0.00138729648,
2026-09-13 19:44:18.619960,1580,0.00123063804,
2026-09-13 19:44:18.675300,1581,0.00123013785,
2026-09-13 19:44:18.722847,1582,0.00137990136,
2026-09-13 19:44:18.780254,1583,0.00138847495,
2026-09-13 19:44:18.828344,1584,0.0012213422,
2026-09-13 19:44:18.921567,1585,0.00138028173,
2026-09-13 19:44:18.982506,1586,0.00138245288,
2026-09-13 19:44:19.028317,1587,0.0012474851,
2026-09-13 19:44:19.085178,1588,0.00126727394,
2026-09-13 19:44:19.132196,1589,0.00136936879,
2026-09-13 19:44:19.187242,1590,0.0017252403,
2026-09-13 19:44:19.235408,1591,0.00603069531,
2026-09-13 19:44:19.290734,1592,0.00139945495,
2026-09-13 19:44:19.336611,1593,0.001235541,
2026-09-13 19:44:19.394074,1594,0.0012410299,
2026-09-13 19:44:19.440809,1595,0.00137862615,
2026-09-13 19:44:19.497647,1596,0.00137521057,
2026-09-13 19:44:19.545561,1597,0.0012292562,
2026-09-13 19:44:19.640636,1598,0.00137530291,
2026-09-13 19:44:19.698250,1599,0.00145719997,
2026-09-13 19:44:19.745296,1600,0.00123559047,
2026-09-13 19:44:19.800340,1601,0.00122815468,
2026-09-13 19:44:19.847530,1602,0.00138896305,
2026-09-13 19:44:19.904641,1603,0.0013825903,
2026-09-13 19:44:19.952163,1604,0.00122803705,
2026-09-13 19:44:20.046810,1605,0.00140312118,
2026-09-13 19:44:20.105912,1606,0.00137245128,
2026-09-13 19:44:20.154250,1607,0.00122776552,
2026-09-13 19:44:20.248951,1608,0.00214304305,
2026-09-13 19:44:20.307339,1609,0.00680730145,
2026-09-13 19:44:20.355040,1610,0.00127390174,
2026-09-13 19:44:20.451239,1611,0.00141953841,
2026-09-13 19:44:20.510290,1612,0.00127548476,
2026-09-13 19:44:20.558411,1613,0.00129732712,
2026-09-13 19:44:20.652408,1614,0.00142299247,
2026-09-13 19:44:20.712434,1615,0.00128833579,
2026-09-13 19:44:20.760965,1616,0.00143492777,
2026-09-13 19:44:20.855812,1617,0.00141618988,
2026-09-13 19:44:20.913832,1618,0.00127190428,
2026-09-13 19:44:20.962903,1619,0.00141237305,
2026-09-13 19:44:21.057160,1620,0.0012867132,
2026-09-13 19:44:21.117253,1621,0.00127219559,
2026-09-13 19:44:21.164294,1622,0.00142415884,
2026-09-13 19:44:21.221972,1623,0.00146488751,
2026-09-13 19:44:21.268518,1624,0.00185580311,
2026-09-13 19:44:21.323097,1625,0.00127494719,
2026-09-13 19:44:21.371346,1626,0.00542031827,
2026-09-13 19:44:21.427987,1627,0.00127367638,
2026-09-13 19:44:21.475015,1628,0.00126384297,
2026-09-13 19:44:21.532049,1629,0.00142298367,
2026-09-13 19:44:21.579849,1630,0.00128501365,
2026-09-13 19:44:21.674745,1631,0.00126985844,
2026-09-13 19:44:21.731923,1632,0.00142493606,
2026-09-13 19:44:21.781288,1633,0.0012742843,
2026-09-13 19:44:21.835943,1634,0.00128503344,
2026-09-13 19:44:21.884964,1635,0.00142539668,
2026-09-13 19:44:21.939993,1636,0.00142550881,
2026-09-13 19:44:21.988021,1637,0.00127464817,
2026-09-13 19:44:22.042116,1638,0.00127106879,
2026-09-13 19:44:22.089188,1639,0.00143196841,
2026-09-13 19:44:22.143218,1640,0.00140907289,
2026-09-13 19:44:22.190758,1641,0.00127850129,
2026-09-13 19:44:22.247314,1642,0.00131741498,
2026-09-13 19:44:22.295336,1643,0.00137343517,
2026-09-13 19:44:22.390735,1644,0.00757705114,
2026-09-13 19:44:22.449069,1645,0.00145368985,
2026-09-13 19:44:22.495098,1646,0.0014119608,
2026-09-13 19:44:22.553152,1647,0.00126227864,
2026-09-13 19:44:22.599667,1648,0.00143523338,
2026-09-13 19:44:22.654574,1649,0.0014416578,
2026-09-13 19:44:22.701126,1650,0.00125534194,
2026-09-13 19:44:22.796799,1651,0.00128318549,
2026-09-13 19:44:22.855187,1652,0.00142643773,
2026-09-13 19:44:22.903745,1653,0.00127383138,
2026-09-13 19:44:22.998318,1654,0.00142453921,
2026-09-13 19:44:23.057575,1655,0.00142881996,
2026-09-13 19:44:23.106335,1656,0.00130226636,
2026-09-13 19:44:23.160545,1657,0.00127683032,
2026-09-13 19:44:23.207331,1658,0.00141754534,
2026-09-13 19:44:23.263617,1659,0.00137606914,
2026-09-13 19:44:23.311224,1660,0.00124198521,
2026-09-13 19:44:23.367765,1661,0.0020924392,
2026-09-13 19:44:23.414979,1662,0.00667834035,
2026-09-13 19:44:23.469922,1663,0.00480272311,
2026-09-13 19:44:23.516568,1664,0.00130162546,
2026-09-13 19:44:23.573612,1665,0.00142889251,
2026-09-13 19:44:23.619642,1666,0.00129275835,
2026-09-13 19:44:23.676240,1667,0.00127936535,
2026-09-13 19:44:23.722549,1668,0.00141803124,
2026-09-13 19:44:23.779591,1669,0.00144571099,
2026-09-13 19:44:23.826497,1670,0.00129175138,
2026-09-13 19:44:23.881290,1671,0.00128576229,
2026-09-13 19:44:23.930432,1672,0.00142239334,
2026-09-13 19:44:24.025348,1673,0.0012823544,
2026-09-13 19:44:24.086030,1674,0.00126304486,
2026-09-13 19:44:24.131556,1675,0.00142002431,
2026-09-13 19:44:24.187101,1676,0.00127125458,
2026-09-13 19:44:24.234728,1677,0.00124966176,
2026-09-13 19:44:24.291773,1678,0.00136043572,
2026-09-13 19:44:24.340293,1679,0.00124728393,
2026-09-13 19:44:24.434164,1680,0.00132524543,
2026-09-13 19:44:24.494630,1681,0.00533740544,
2026-09-13 19:44:24.543684,1682,0.00127999196,
2026-09-13 19:44:24.639833,1683,0.00141834015,
2026-09-13 19:44:24.698430,1684,0.00140988529,
2026-09-13 19:44:24.746469,1685,0.00126784889,
2026-09-13 19:44:24.841439,1686,0.00142866825,
2026-09-13 19:44:24.900107,1687,0.00142269455,
2026-09-13 19:44:24.946738,1688,0.00128656039,
2026-09-13 19:44:25.001792,1689,0.00126935056,
2026-09-13 19:44:25.051388,1690,0.00142751506,
2026-09-13 19:44:25.146958,1691,0.00128958902,
2026-09-13 19:44:25.206111,1692,0.0012799326,
2026-09-13 19:44:25.253707,1693,0.0013798508,
2026-09-13 19:44:25.349949,1694,0.00122278341,
2026-09-13 19:44:25.406795,1695,0.00124078915,
2026-09-13 19:44:25.455759,1696,0.00258544745,
2026-09-13 19:44:25.550557,1697,0.00165410778,
2026-09-13 19:44:25.608957,1698,0.00134797385,
2026-09-13 19:44:25.656050,1699,0.00142239993,
2026-09-13 19:44:25.712601,1700,0.00128933508,
2026-09-13 19:44:25.760653,1701,0.00140495484,
2026-09-13 19:44:25.857380,1702,0.0014240709,
2026-09-13 19:44:25.914407,1703,0.00126902406,
2026-09-13 19:44:25.963169,1704,0.0014327863,
2026-09-13 19:44:26.058041,1705,0.00127972153,
2026-09-13 19:44:26.115603,1706,0.00126857884,
2026-09-13 19:44:26.163156,1707,0.00143590067,
2026-09-13 19:44:26.218712,1708,0.00143710442,
2026-09-13 19:44:26.266323,1709,0.00123422292,
2026-09-13 19:44:26.363163,1710,0.00138690183,
2026-09-13 19:44:26.418225,1711,0.00139037567,
2026-09-13 19:44:26.463830,1712,0.0012050349,
2026-09-13 19:44:26.520898,1713,0.00205056614,
2026-09-13 19:44:26.570222,1714,0.00534157846,
2026-09-13 19:44:26.665750,1715,0.0012802503,
2026-09-13 19:44:26.723395,1716,0.00126857774,
2026-09-13 19:44:26.769947,1717,0.00142804054,
2026-09-13 19:44:26.827994,1718,0.00138150857,
2026-09-13 19:44:26.874063,1719,0.00127426891,
2026-09-13 19:44:26.929639,1720,0.00142730839,
2026-09-13 19:44:26.977990,1721,0.00138908397,
2026-09-13 19:44:27.033452,1722,0.00126724646,
2026-09-13 19:44:27.081109,1723,0.00142685108,
2026-09-13 19:44:27.136316,1724,0.00143028535,
2026-09-13 19:44:27.184242,1725,0.00127974792,
2026-09-13 19:44:27.241408,1726,0.00129708308,
2026-09-13 19:44:27.289112,1727,0.00137530291,
2026-09-13 19:44:27.385592,1728,0.00121185288,
2026-09-13 19:44:27.444599,1729,0.00124265799,
2026-09-13 19:44:27.492166,1730,0.00139211919,
2026-09-13 19:44:27.588169,1731,0.00739681891,
2026-09-13 19:44:27.644657,1732,0.00127980948,
2026-09-13 19:44:27.691201,1733,0.00142466893,
2026-09-13 19:44:27.746743,1734,0.00128197404,
2026-09-13 19:44:27.794778,1735,0.00127807145,
2026-09-13 19:44:27.851604,1736,0.00141963075,
2026-09-13 19:44:27.898669,1737,0.00126859752,
2026-09-13 19:44:27.953207,1738,0.00127228904,
2026-09-13 19:44:28.000235,1739,0.00142655976,
2026-09-13 19:44:28.058189,1740,0.00143105047,
2026-09-13 19:44:28.104751,1741,0.00127259795,
2026-09-13 19:44:28.160005,1742,0.00127761853,
2026-09-13 19:44:28.207925,1743,0.00142365206,
2026-09-13 19:44:28.264980,1744,0.00137605815,
2026-09-13 19:44:28.311016,1745,0.00124557559,
2026-09-13 19:44:28.368585,1746,0.00139237643,
2026-09-13 19:44:28.415106,1747,0.0013548336,
2026-09-13 19:44:28.469779,1748,0.00123396348,
2026-09-13 19:44:28.516796,1749,0.00125208356,
2026-09-13 19:44:28.573838,1750,0.00136339619,
2026-09-13 19:44:28.621551,1751,0.00744242085,
2026-09-13 19:44:28.716761,1752,0.0013049564,
2026-09-13 19:44:28.775709,1753,0.00143239494,
2026-09-13 19:44:28.822482,1754,0.00127449537,
2026-09-13 19:44:28.877089,1755,0.00128328992,
2026-09-13 19:44:28.925612,1756,0.00141425398,
2026-09-13 19:44:28.981223,1757,0.00141578203,
2026-09-13 19:44:29.027488,1758,0.00127745254,
2026-09-13 19:44:29.085042,1759,0.00128068234,
2026-09-13 19:44:29.133089,1760,0.00142705885,
2026-09-13 19:44:29.227813,1761,0.00131199534,
2026-09-13 19:44:29.287452,1762,0.00123178133,
2026-09-13 19:44:29.334619,1763,0.0013687048,
2026-09-13 19:44:29.389440,1764,0.00123009058,
2026-09-13 19:44:29.434975,1765,0.00123578505,
2026-09-13 19:44:29.492429,1766,0.00137428824,
2026-09-13 19:44:29.539529,1767,0.00124531285,
2026-09-13 19:44:29.635059,1768,0.00251657622,
2026-09-13 19:44:29.694040,1769,0.00721063276,
2026-09-13 19:44:29.742122,1770,0.00128877882,
2026-09-13 19:44:29.796977,1771,0.00127974242,
2026-09-13 19:44:29.845131,1772,0.00141007107,
2026-09-13 19:44:29.901748,1773,0.00142449414,
2026-09-13 19:44:29.948117,1774,0.00128048226,
2026-09-13 19:44:30.003133,1775,0.00127386106,
2026-09-13 19:44:30.050789,1776,0.00142456999,
2026-09-13 19:44:30.107889,1777,0.00138025864,
2026-09-13 19:44:30.155792,1778,0.00127359613,
2026-09-13 19:44:30.251890,1779,0.00137738942,
2026-09-13 19:44:30.308512,1780,0.00123159005,
2026-09-13 19:44:30.355997,1781,0.00123314669,
2026-09-13 19:44:30.410548,1782,0.00138506047,
2026-09-13 19:44:30.458738,1783,0.00134504416,
2026-09-13 19:44:30.514035,1784,0.0012281195,
2026-09-13 19:44:30.562169,1785,0.00137420579,
2026-09-13 19:44:30.619585,1786,0.00137894386,
2026-09-13 19:44:30.666764,1787,0.00199190979,
2026-09-13 19:44:30.763799,1788,0.00143588308,
2026-09-13 19:44:30.820940,1789,0.00142417973,
2026-09-13 19:44:30.869192,1790,0.00127435136,
2026-09-13 19:44:30.964910,1791,0.00142349705,
2026-09-13 19:44:31.023691,1792,0.00142368724,
2026-09-13 19:44:31.071482,1793,0.00128354386,
2026-09-13 19:44:31.128054,1794,0.00131772279,
2026-09-13 19:44:31.176655,1795,0.00142484372,
2026-09-13 19:44:31.271184,1796,0.00122767318,
2026-09-13 19:44:31.330088,1797,0.00134732964,
2026-09-13 19:44:31.377639,1798,0.00137450481,
2026-09-13 19:44:31.434954,1799,0.00122774903,
2026-09-13 19:44:31.483235,1800,0.0013703208,
2026-09-13 19:44:31.578081,1801,0.00122939801,
2026-09-13 19:44:31.637496,1802,0.00123836625,
2026-09-13 19:44:31.685061,1803,0.00137117607,
2026-09-13 19:44:31.739485,1804,0.00215510368,
2026-09-13 19:44:31.786801,1805,0.00750040113,
2026-09-13 19:44:31.843420,1806,0.00128562597,
2026-09-13 19:44:31.890182,1807,0.00142491298,
2026-09-13 19:44:31.946953,1808,0.00139945605,
2026-09-13 19:44:31.994452,1809,0.00130411542,
2026-09-13 19:44:32.048545,1810,0.00142343879,
2026-09-13 19:44:32.097749,1811,0.00141466513,
2026-09-13 19:44:32.154922,1812,0.00131361793,
2026-09-13 19:44:32.203271,1813,0.00142621347,
2026-09-13 19:44:32.297926,1814,0.00129951257,
2026-09-13 19:44:32.356963,1815,0.00122754896,
2026-09-13 19:44:32.404506,1816,0.00140261329,
2026-09-13 19:44:32.460135,1817,0.00137525674,
2026-09-13 19:44:32.508703,1818,0.00122773914,
2026-09-13 19:44:32.605071,1819,0.0013772685,
2026-09-13 19:44:32.662192,1820,0.00137244908,
2026-09-13 19:44:32.710219,1821,0.00123094585,
2026-09-13 19:44:32.806043,1822,0.00337460672,
2026-09-13 19:44:32.864355,1823,0.00561246712,
2026-09-13 19:44:32.912001,1824,0.00127061477,
2026-09-13 19:44:33.008124,1825,0.00142899695,
2026-09-13 19:44:33.066432,1826,0.00143361079,
2026-09-13 19:44:33.114143,1827,0.00127486474,
2026-09-13 19:44:33.168716,1828,0.00142506798,
2026-09-13 19:44:33.216702,1829,0.0014059981,
2026-09-13 19:44:33.273989,1830,0.00122965855,
2026-09-13 19:44:33.319730,1831,0.00137977604,
2026-09-13 19:44:33.376360,1832,0.00138314655,
2026-09-13 19:44:33.425327,1833,0.00122881977,
2026-09-13 19:44:33.520728,1834,0.00137899443,
2026-09-13 19:44:33.577257,1835,0.00136927425,
2026-09-13 19:44:33.625261,1836,0.00124597354,
2026-09-13 19:44:33.720759,1837,0.00139190263,
2026-09-13 19:44:33.779342,1838,0.00138512643,
2026-09-13 19:44:33.826381,1839,0.00164166788,
2026-09-13 19:44:33.884172,1840,0.00672253737,
2026-09-13 19:44:33.931685,1841,0.00142742712,
2026-09-13 19:44:34.026845,1842,0.00128230383,
2026-09-13 19:44:34.085499,1843,0.00129813292,
2026-09-13 19:44:34.132425,1844,0.00143155616,
2026-09-13 19:44:34.227547,1845,0.00127132493,
2026-09-13 19:44:34.285796,1846,0.00123276193,
2026-09-13 19:44:34.332349,1847,0.0013659554,
2026-09-13 19:44:34.388455,1848,0.00122254376,
2026-09-13 19:44:34.435483,1849,0.00122298568,
2026-09-13 19:44:34.491138,1850,0.00136271241,
2026-09-13 19:44:34.537138,1851,0.00135914622,
2026-09-13 19:44:34.594198,1852,0.00124714651,
2026-09-13 19:44:34.640943,1853,0.00138189883,
2026-09-13 19:44:34.698540,1854,0.00138103036,
2026-09-13 19:44:34.744152,1855,0.00123659635,
2026-09-13 19:44:34.802008,1856,0.00122062325,
2026-09-13 19:44:34.847915,1857,0.00251391367,
2026-09-13 19:44:34.902640,1858,0.00642683927,
2026-09-13 19:44:34.950001,1859,0.0012805867,
2026-09-13 19:44:35.007539,1860,0.00130095707,
2026-09-13 19:44:35.053845,1861,0.00142848576,
2026-09-13 19:44:35.110157,1862,0.00127975451,
2026-09-13 19:44:35.157864,1863,0.00129325635,
2026-09-13 19:44:35.212912,1864,0.00143387682,
2026-09-13 19:44:35.260045,1865,0.00123379309,
2026-09-13 19:44:35.316647,1866,0.00124794352,
2026-09-13 19:44:35.362790,1867,0.00139272602,
2026-09-13 19:44:35.419827,1868,0.00139508955,
2026-09-13 19:44:35.467474,1869,0.00122243932,
2026-09-13 19:44:35.562178,1870,0.00136488797,
2026-09-13 19:44:35.619442,1871,0.00137424977,
2026-09-13 19:44:35.666549,1872,0.00123415256,
2026-09-13 19:44:35.724236,1873,0.00122474239,
2026-09-13 19:44:35.771956,1874,0.00139078242,
2026-09-13 19:44:35.866523,1875,0.00122262401,
2026-09-13 19:44:35.925934,1876,0.00166816697,
2026-09-13 19:44:35.974020,1877,0.00541670261,
2026-09-13 19:44:36.071244,1878,0.00126914608,
2026-09-13 19:44:36.128399,1879,0.00129262534,
2026-09-13 19:44:36.176579,1880,0.00143008417,
2026-09-13 19:44:36.271072,1881,0.00123063145,
2026-09-13 19:44:36.331821,1882,0.00128705069,
2026-09-13 19:44:36.380432,1883,0.00123867956,
2026-09-13 19:44:36.475225,1884,0.00122815578,
2026-09-13 19:44:36.533349,1885,0.00138605315,
2026-09-13 19:44:36.580315,1886,0.0012394249,
2026-09-13 19:44:36.635177,1887,0.00122723455,
2026-09-13 19:44:36.680774,1888,0.00138185266,
2026-09-13 19:44:36.738565,1889,0.00138249796,
2026-09-13 19:44:36.785180,1890,0.00122823053,
2026-09-13 19:44:36.880630,1891,0.00138853981,
2026-09-13 19:44:36.939426,1892,0.00198232812,
2026-09-13 19:44:36.987447,1893,0.007534026,
2026-09-13 19:44:37.082328,1894,0.00142938281,
2026-09-13 19:44:37.140504,1895,0.00142821313,
2026-09-13 19:44:37.187637,1896,0.00128093298,
2026-09-13 19:44:37.243156,1897,0.00127876732,
2026-09-13 19:44:37.291748,1898,0.00138486369,
2026-09-13 19:44:37.346287,1899,0.00127245064,
2026-09-13 19:44:37.392813,1900,0.00122882087,
2026-09-13 19:44:37.489086,1901,0.00138641263,
2026-09-13 19:44:37.547289,1902,0.0013638645,
2026-09-13 19:44:37.596058,1903,0.00122178193,
2026-09-13 19:44:37.691139,1904,0.00137475545,
2026-09-13 19:44:37.750677,1905,0.00134660849,
2026-09-13 19:44:37.797699,1906,0.00123789684,
2026-09-13 19:44:37.893536,1907,0.00138644341,
2026-09-13 19:44:37.951343,1908,0.00122332977,
2026-09-13 19:44:37.999700,1909,0.00188185147,
2026-09-13 19:44:38.055350,1910,0.00546002237,
2026-09-13 19:44:38.104207,1911,0.0012644399,
2026-09-13 19:44:38.158731,1912,0.00127708537,
2026-09-13 19:44:38.206284,1913,0.001431809,
2026-09-13 19:44:38.263317,1914,0.00142224823,
2026-09-13 19:44:38.311342,1915,0.00123105798,
2026-09-13 19:44:38.407507,1916,0.00136486928,
2026-09-13 19:44:38.464036,1917,0.00137408597,
2026-09-13 19:44:38.512195,1918,0.00123131522,
2026-09-13 19:44:38.567602,1919,0.00134380193,
2026-09-13 19:44:38.614169,1920,0.00137646819,
2026-09-13 19:44:38.668978,1921,0.00123396898,
2026-09-13 19:44:38.717526,1922,0.00123558718,
2026-09-13 19:44:38.775054,1923,0.00138738333,
2026-09-13 19:44:38.822098,1924,0.00123895109,
2026-09-13 19:44:38.916776,1925,0.00122367935,
2026-09-13 19:44:38.977312,1926,0.00137726959,
2026-09-13 19:44:39.023203,1927,0.00236282218,
2026-09-13 19:44:39.078889,1928,0.00734958667,
2026-09-13 19:44:39.125942,1929,0.00143952183,
2026-09-13 19:44:39.182271,1930,0.00142800756,
2026-09-13 19:44:39.229831,1931,0.00128006232,
2026-09-13 19:44:39.322574,1932,0.00137587126,
2026-09-13 19:44:39.383607,1933,0.00137140473,
2026-09-13 19:44:39.429131,1934,0.00124030875,
2026-09-13 19:44:39.485800,1935,0.00124455542,
2026-09-13 19:44:39.533342,1936,0.0013763,
2026-09-13 19:44:39.588402,1937,0.00122990919,
2026-09-13 19:44:39.635249,1938,0.00123310381,
2026-09-13 19:44:39.690006,1939,0.00140390279,
2026-09-13 19:44:39.736179,1940,0.00139038997,
2026-09-13 19:44:39.792791,1941,0.00121737146,
2026-09-13 19:44:39.839318,1942,0.00138525615,
2026-09-13 19:44:39.935160,1943,0.00137695189,
2026-09-13 19:44:39.993781,1944,0.00124226224,
2026-09-13 19:44:40.042308,1945,0.00139163659,
2026-09-13 19:44:40.097457,1946,0.00482747098,
2026-09-13 19:44:40.146002,1947,0.00281977167,
2026-09-13 19:44:40.201016,1948,0.00127438984,
2026-09-13 19:44:40.247319,1949,0.00144446436,
2026-09-13 19:44:40.305649,1950,0.00137700576,
2026-09-13 19:44:40.351189,1951,0.0012324783,
2026-09-13 19:44:40.406237,1952,0.00125807264,
2026-09-13 19:44:40.453779,1953,0.00137992885,
2026-09-13 19:44:40.511346,1954,0.00123951944,
2026-09-13 19:44:40.557934,1955,0.00124460269,
2026-09-13 19:44:40.615477,1956,0.00137942646,
2026-09-13 19:44:40.662920,1957,0.00122944748,
2026-09-13 19:44:40.757439,1958,0.00125161085,
2026-09-13 19:44:40.816836,1959,0.00138043234,
2026-09-13 19:44:40.863567,1960,0.00122604729,
2026-09-13 19:44:40.917998,1961,0.00121402294,
2026-09-13 19:44:40.967136,1962,0.00136439107,
2026-09-13 19:44:41.021691,1963,0.00138833094,
2026-09-13 19:44:41.070360,1964,0.00122744342,
2026-09-13 19:44:41.125855,1965,0.00245112827,
2026-09-13 19:44:41.174860,1966,0.00509963376,
2026-09-13 19:44:41.268525,1967,0.00127841224,
2026-09-13 19:44:41.329564,1968,0.0012788058,
2026-09-13 19:44:41.375100,1969,0.00144067611,
2026-09-13 19:44:41.432143,1970,0.00129649604,
2026-09-13 19:44:41.478271,1971,0.00145988561,
2026-09-13 19:44:41.533821,1972,0.00142646521,
2026-09-13 19:44:41.581854,1973,0.0012715459,
2026-09-13 19:44:41.638550,1974,0.0012633021,
2026-09-13 19:44:41.687177,1975,0.00141237524,
2026-09-13 19:44:41.783623,1976,0.0012762224,
2026-09-13 19:44:41.842112,1977,0.00127597615,
2026-09-13 19:44:41.890212,1978,0.00141590186,
2026-09-13 19:44:41.984996,1979,0.00126513137,
2026-09-13 19:44:42.043544,1980,0.00125482196,
2026-09-13 19:44:42.092113,1981,0.00141629102,
2026-09-13 19:44:42.187331,1982,0.00131403567,
2026-09-13 19:44:42.246101,1983,0.00740127555,
2026-09-13 19:44:42.294914,1984,0.00390723003,
2026-09-13 19:44:42.390374,1985,0.0012457152,
2026-09-13 19:44:42.449128,1986,0.00123723835,
2026-09-13 19:44:42.496818,1987,0.00137421019,
2026-09-13 19:44:42.551364,1988,0.00121646562,
2026-09-13 19:44:42.598389,1989,0.00125574099,
2026-09-13 19:44:42.694814,1990,0.00138147009,
2026-09-13 19:44:42.751896,1991,0.00123905882,
2026-09-13 19:44:42.798430,1992,0.0013393299,
2026-09-13 19:44:42.854054,1993,0.00139827978,
2026-09-13 19:44:42.902758,1994,0.00121580053,
2026-09-13 19:44:42.958913,1995,0.00123355454,
2026-09-13 19:44:43.006005,1996,0.00137562721,
2026-09-13 19:44:43.060558,1997,0.00138282006,
2026-09-13 19:44:43.108900,1998,0.00123838934,
2026-09-13 19:44:43.162970,1999,0.00123633141,
2026-09-13 19:44:43.210641,2000,0.00244232383,
2026-09-13 19:44:43.265756,2001,0.00680758837,
2026-09-13 19:44:43.313657,2002,0.00122488311,
2026-09-13 19:44:43.370334,2003,0.00138410296,
2026-09-13 19:44:43.417869,2004,0.00137646599,
2026-09-13 19:44:43.472511,2005,0.00123664802,
2026-09-13 19:44:43.519549,2006,0.00138764057,
2026-09-13 19:44:43.577214,2007,0.00138313776,
2026-09-13 19:44:43.625514,2008,0.00124111345,
2026-09-13 19:44:43.719816,2009,0.00139688254,
2026-09-13 19:44:43.779393,2010,0.00137662539,
2026-09-13 19:44:43.827675,2011,0.0012500773,
2026-09-13 19:44:43.923843,2012,0.00138702165,
2026-09-13 19:44:43.981888,2013,0.00138652146,
2026-09-13 19:44:44.028949,2014,0.00123588949,
2026-09-13 19:44:44.086190,2015,0.00123891921,
2026-09-13 19:44:44.134055,2016,0.00137599768,
2026-09-13 19:44:44.228799,2017,0.00149684471,
2026-09-13 19:44:44.288347,2018,0.00126866678,
2026-09-13 19:44:44.335390,2019,0.0057463081,
2026-09-13 19:44:44.430614,2020,0.00127461629,
2026-09-13 19:44:44.489611,2021,0.00128225106,
2026-09-13 19:44:44.535379,2022,0.00142791742,
2026-09-13 19:44:44.591611,2023,0.00128253029,
2026-09-13 19:44:44.638349,2024,0.00130307986,
2026-09-13 19:44:44.694816,2025,0.00142888262,
2026-09-13 19:44:44.743234,2026,0.00128197074,
2026-09-13 19:44:44.838490,2027,0.00129319368,
2026-09-13 19:44:44.897460,2028,0.00142088507,
2026-09-13 19:44:44.945447,2029,0.00129077079,
2026-09-13 19:44:45.002675,2030,0.00126076488,
2026-09-13 19:44:45.049345,2031,0.00142945426,
2026-09-13 19:44:45.104874,2032,0.00142727321,
2026-09-13 19:44:45.151573,2033,0.00128085273,
2026-09-13 19:44:45.207104,2034,0.00138725471,
2026-09-13 19:44:45.256146,2035,0.00146597693,
2026-09-13 19:44:45.312829,2036,0.00204309188,
2026-09-13 19:44:45.361580,2037,0.00711844828,
2026-09-13 19:44:45.455845,2038,0.00143111423,
2026-09-13 19:44:45.516647,2039,0.00127803188,
2026-09-13 19:44:45.563767,2040,0.00142469311,
2026-09-13 19:44:45.620337,2041,0.001419058,
2026-09-13 19:44:45.668520,2042,0.0012799282,
2026-09-13 19:44:45.762953,2043,0.00141421221,
2026-09-13 19:44:45.822897,2044,0.00143966034,
2026-09-13 19:44:45.871508,2045,0.00126823255,
2026-09-13 19:44:45.965482,2046,0.0014277723,
2026-09-13 19:44:46.025056,2047,0.00143055578,
2026-09-13 19:44:46.071520,2048,0.00126845351,
2026-09-13 19:44:46.126785,2049,0.00131743916,
2026-09-13 19:44:46.175355,2050,0.00143513005,
2026-09-13 19:44:46.231040,2051,0.00127937744,
2026-09-13 19:44:46.278172,2052,0.00123294991,
2026-09-13 19:44:46.335102,2053,0.00212347517,
2026-09-13 19:44:46.381813,2054,0.00750180606,
2026-09-13 19:44:46.437301,2055,0.00263133852,
2026-09-13 19:44:46.483431,2056,0.00144271205,
2026-09-13 19:44:46.540187,2057,0.00142714789,
2026-09-13 19:44:46.588180,2058,0.00126870196,
2026-09-13 19:44:46.683401,2059,0.0014374661,
2026-09-13 19:44:46.741777,2060,0.00141864356,
2026-09-13 19:44:46.788334,2061,0.00126859093,
2026-09-13 19:44:46.843496,2062,0.00127475591,
2026-09-13 19:44:46.890276,2063,0.00142947625,
2026-09-13 19:44:46.946836,2064,0.00144428078,
2026-09-13 19:44:46.993402,2065,0.00127443051,
2026-09-13 19:44:47.089250,2066,0.00142982913,
2026-09-13 19:44:47.147844,2067,0.00143128903,
2026-09-13 19:44:47.194315,2068,0.0012886546,
2026-09-13 19:44:47.251684,2069,0.00144755455,
2026-09-13 19:44:47.299810,2070,0.00134477153,
2026-09-13 19:44:47.395126,2071,0.00179794046,
2026-09-13 19:44:47.454476,2072,0.00706370769,
2026-09-13 19:44:47.503080,2073,0.00126878001,
2026-09-13 19:44:47.599997,2074,0.0012997841,
2026-09-13 19:44:47.658657,2075,0.00143242242,
2026-09-13 19:44:47.706869,2076,0.00127431728,
2026-09-13 19:44:47.802994,2077,0.00142770085,
2026-09-13 19:44:47.859787,2078,0.00143240593,
2026-09-13 19:44:47.907979,2079,0.00129880901,
2026-09-13 19:44:48.003083,2080,0.00142000122,
2026-09-13 19:44:48.061741,2081,0.0014308504,
2026-09-13 19:44:48.109092,2082,0.00126274805,
2026-09-13 19:44:48.163150,2083,0.0012815475,
2026-09-13 19:44:48.209842,2084,0.00142270664,
2026-09-13 19:44:48.266358,2085,0.00145737476,
2026-09-13 19:44:48.312473,2086,0.00123615772,
2026-09-13 19:44:48.366798,2087,0.0013176997,
2026-09-13 19:44:48.414632,2088,0.00222923845,
2026-09-13 19:44:48.469291,2089,0.0074659111,
2026-09-13 19:44:48.518003,2090,0.00128521483,
2026-09-13 19:44:48.573041,2091,0.00140984351,
2026-09-13 19:44:48.619550,2092,0.00130784431,
2026-09-13 19:44:48.674808,2093,0.0012863933,
2026-09-13 19:44:48.721803,2094,0.00143205305,
2026-09-13 19:44:48.776505,2095,0.00142286604,
2026-09-13 19:44:48.824567,2096,0.00127495049,
2026-09-13 19:44:48.879482,2097,0.00128260724,
2026-09-13 19:44:48.926101,2098,0.00143273243,
2026-09-13 19:44:48.982741,2099,0.00141057456,
2026-09-13 19:44:49.031223,2100,0.00128188059,
2026-09-13 19:44:49.126357,2101,0.00142206354,
2026-09-13 19:44:49.185449,2102,0.00141765637,
2026-09-13 19:44:49.231859,2103,0.00126936265,
2026-09-13 19:44:49.328066,2104,0.00137766425,
2026-09-13 19:44:49.386424,2105,0.00136557614,
2026-09-13 19:44:49.432212,2106,0.00123504521,
2026-09-13 19:44:49.487554,2107,0.00201929932,
2026-09-13 19:44:49.536229,2108,0.00586686931,
2026-09-13 19:44:49.591098,2109,0.00127710185,
2026-09-13 19:44:49.639220,2110,0.00130229495,
2026-09-13 19:44:49.696414,2111,0.0014042205,
2026-09-13 19:44:49.744008,2112,0.00127789556,
2026-09-13 19:44:49.837383,2113,0.00130279294,
2026-09-13 19:44:49.897058,2114,0.00143351405,
2026-09-13 19:44:49.943346,2115,0.00127500655,
2026-09-13 19:44:50.000101,2116,0.00128548526,
2026-09-13 19:44:50.048637,2117,0.00142073556,
2026-09-13 19:44:50.143295,2118,0.00126681333,
2026-09-13 19:44:50.202867,2119,0.00127350268,
2026-09-13 19:44:50.251555,2120,0.00142303974,
2026-09-13 19:44:50.346307,2121,0.00124288116,
2026-09-13 19:44:50.405231,2122,0.00122827231,
2026-09-13 19:44:50.506069,2123,0.000415922561,
2026-09-13 19:44:50.552666,2124,0.000820917064,
2026-09-13 19:44:50.707335,2125,0.00127857054,
2026-09-13 19:44:50.753872,2126,0.00127086872,
2026-09-13 19:44:50.810748,2127,0.00156071624,
2026-09-13 19:44:50.858305,2128,0.00143774972,
2026-09-13 19:44:50.953113,2129,0.00128534895,
2026-09-13 19:44:51.011780,2130,0.00143662182,
2026-09-13 19:44:51.058539,2131,0.00139153436,
2026-09-13 19:44:51.115012,2132,0.00127326743,
2026-09-13 19:44:51.163225,2133,0.00142439959,
2026-09-13 19:44:51.259481,2134,0.00140839901,
2026-09-13 19:44:51.315376,2135,0.00123946887,
2026-09-13 19:44:51.361952,2136,0.00137582619,
2026-09-13 19:44:51.419022,2137,0.00138021687,
2026-09-13 19:44:51.466546,2138,0.00122754016,
2026-09-13 19:44:51.562338,2139,0.00210238364,
2026-09-13 19:44:51.621392,2140,0.00142176233,
2026-09-13 19:44:51.670141,2141,0.00128564136,
2026-09-13 19:44:51.765678,2142,0.00143482663,
2026-09-13 19:44:51.822602,2143,0.00143210142,
2026-09-13 19:44:51.868780,2144,0.00127373244,
2026-09-13 19:44:51.925837,2145,0.00127916088,
2026-09-13 19:44:51.973462,2146,0.00142294849,
2026-09-13 19:44:52.068850,2147,0.00128563147,
2026-09-13 19:44:52.127226,2148,0.001281874,
2026-09-13 19:44:52.173905,2149,0.00142898595,
2026-09-13 19:44:52.228494,2150,0.00127366319,
2026-09-13 19:44:52.275342,2151,0.00128895251,
2026-09-13 19:44:52.331522,2152,0.00137873169,
2026-09-13 19:44:52.381264,2153,0.00134051497,
2026-09-13 19:44:52.476246,2154,0.0012168328,
2026-09-13 19:44:52.534787,2155,0.00137793029,
2026-09-13 19:44:52.581158,2156,0.00177529779,
2026-09-13 19:44:52.636453,2157,0.00127679624,
2026-09-13 19:44:52.683117,2158,0.00142467552,
2026-09-13 19:44:52.740161,2159,0.00141716498,
2026-09-13 19:44:52.787540,2160,0.00127970944,
2026-09-13 19:44:52.883201,2161,0.00142357511,
2026-09-13 19:44:52.942629,2162,0.00141864466,
2026-09-13 19:44:52.990403,2163,0.00127078187,
2026-09-13 19:44:53.045149,2164,0.00126420355,
2026-09-13 19:44:53.093439,2165,0.00142264838,
2026-09-13 19:44:53.148245,2166,0.00137535238,
2026-09-13 19:44:53.194716,2167,0.00127524071,
2026-09-13 19:44:53.251217,2168,0.00144949155,
2026-09-13 19:44:53.299043,2169,0.00137277448,
2026-09-13 19:44:53.355704,2170,0.00122788535,
2026-09-13 19:44:53.404809,2171,0.00136293997,
2026-09-13 19:44:53.500000,2172,0.00134791228,
2026-09-13 19:44:53.560173,2173,0.00123654358,
2026-09-13 19:44:53.606091,2174,0.00136946993,
2026-09-13 19:44:53.661632,2175,0.00186402712,
2026-09-13 19:44:53.708981,2176,0.00129312223,
2026-09-13 19:44:53.765848,2177,0.00128670111,
2026-09-13 19:44:53.813925,2178,0.00140901023,
2026-09-13 19:44:53.909334,2179,0.00127997547,
2026-09-13 19:44:53.967757,2180,0.00127822426,
2026-09-13 19:44:54.015134,2181,0.00142419072,
2026-09-13 19:44:54.108769,2182,0.00126629885,
2026-09-13 19:44:54.169359,2183,0.00202649986,
2026-09-13 19:44:54.216975,2184,0.00127847271,
2026-09-13 19:44:54.271786,2185,0.00128242036,
2026-09-13 19:44:54.319666,2186,0.00122820305,
2026-09-13 19:44:54.377207,2187,0.00123938642,
2026-09-13 19:44:54.424469,2188,0.00123644574,
2026-09-13 19:44:54.517714,2189,0.00122776222,
2026-09-13 19:44:54.578932,2190,0.00123465935,
2026-09-13 19:44:54.625034,2191,0.00123397887,
2026-09-13 19:44:54.680189,2192,0.00194631663,
2026-09-13 19:44:54.727244,2193,0.00127341144,
2026-09-13 19:44:54.783156,2194,0.00127927851,
2026-09-13 19:44:54.831669,2195,0.00127026299,
2026-09-13 19:44:54.928105,2196,0.00127458441,
2026-09-13 19:44:54.985242,2197,0.00129315081,
2026-09-13 19:44:55.033172,2198,0.00126904605,
2026-09-13 19:44:55.088336,2199,0.0012700805,
2026-09-13 19:44:55.135370,2200,0.00128233351,
2026-09-13 19:44:55.193045,2201,0.00128005902,
2026-09-13 19:44:55.239689,2202,0.00126890643,
2026-09-13 19:44:55.294350,2203,0.00129522742,
2026-09-13 19:44:55.342438,2204,0.00123379199,
2026-09-13 19:44:55.397821,2205,0.00122275593,
2026-09-13 19:44:55.443488,2206,0.00123809032,
2026-09-13 19:44:55.501094,2207,0.00123904893,
2026-09-13 19:44:55.548276,2208,0.00123472421,
2026-09-13 19:44:55.644165,2209,0.00123209684,
2026-09-13 19:44:55.703116,2210,0.00123145044,
2026-09-13 19:44:55.750909,2211,0.00126991781,
2026-09-13 19:44:55.845721,2212,0.00127901797,
2026-09-13 19:44:55.905867,2213,0.00128804777,
2026-09-13 19:44:55.954361,2214,0.00128029098,
2026-09-13 19:44:56.051063,2215,0.00127932358,
2026-09-13 19:44:56.109351,2216,0.00129448978,
2026-09-13 19:44:56.157013,2217,0.00126872834,
2026-09-13 19:44:56.211636,2218,0.00127975231,
2026-09-13 19:44:56.258931,2219,0.00127580356,
2026-09-13 19:44:56.316602,2220,0.00122444118,
2026-09-13 19:44:56.362673,2221,0.00123384585,
2026-09-13 19:44:56.420070,2222,0.00124650451,
2026-09-13 19:44:56.467554,2223,0.00123043357,
2026-09-13 19:44:56.563237,2224,0.00123625886,
2026-09-13 19:44:56.622407,2225,0.00124459609,
2026-09-13 19:44:56.669574,2226,0.00122314289,
2026-09-13 19:44:56.764628,2227,0.00219869607,
2026-09-13 19:44:56.822776,2228,0.00129209876,
2026-09-13 19:44:56.871049,2229,0.00126864809,
2026-09-13 19:44:56.964783,2230,0.00128072631,
2026-09-13 19:44:57.025066,2231,0.00128015686,
2026-09-13 19:44:57.073603,2232,0.00127072251,
2026-09-13 19:44:57.128258,2233,0.00128153651,
2026-09-13 19:44:57.177248,2234,0.00176351419,
2026-09-13 19:44:57.231966,2235,0.00126877012,
2026-09-13 19:44:57.279367,2236,0.00130782782,
2026-09-13 19:44:57.335155,2237,0.00122306483,
2026-09-13 19:44:57.381848,2238,0.00123367326,
2026-09-13 19:44:57.438892,2239,0.0012349089,
2026-09-13 19:44:57.487436,2240,0.00123349517,
2026-09-13 19:44:57.581765,2241,0.00123366007,
2026-09-13 19:44:57.640829,2242,0.00122889892,
2026-09-13 19:44:57.688551,2243,0.00172598015,
2026-09-13 19:44:57.783344,2244,0.00122299228,
2026-09-13 19:44:57.843120,2245,0.00166050471,
2026-09-13 19:44:57.891830,2246,0.00127373354,
2026-09-13 19:44:57.986972,2247,0.00127690728,
2026-09-13 19:44:58.045288,2248,0.00129073121,
2026-09-13 19:44:58.093650,2249,0.00127921694,
2026-09-13 19:44:58.190211,2250,0.00177692918,
2026-09-13 19:44:58.248386,2251,0.0012820345,
2026-09-13 19:44:58.295209,2252,0.0012303808,
2026-09-13 19:44:58.350263,2253,0.00123036101,
2026-09-13 19:44:58.397637,2254,0.00123642046,
2026-09-13 19:44:58.454222,2255,0.00122761272,
2026-09-13 19:44:58.503097,2256,0.00122290653,
2026-09-13 19:44:58.598546,2257,0.00123448786,
2026-09-13 19:44:58.658096,2258,0.00122816457,
2026-09-13 19:44:58.704831,2259,0.00171866198,
2026-09-13 19:44:58.761584,2260,0.00123410859,
2026-09-13 19:44:58.810627,2261,0.0012328114,
2026-09-13 19:44:58.905390,2262,0.00126350878,
2026-09-13 19:44:58.964660,2263,0.00127120951,
2026-09-13 19:44:59.011078,2264,0.00125481206,
2026-09-13 19:44:59.068424,2265,0.0012750934,
2026-09-13 19:44:59.116483,2266,0.00128771688,
2026-09-13 19:44:59.212369,2267,0.00174356595,
2026-09-13 19:44:59.270252,2268,0.00127745803,
2026-09-13 19:44:59.317228,2269,0.00122781609,
2026-09-13 19:44:59.372785,2270,0.00123965026,
2026-09-13 19:44:59.420790,2271,0.00124816119,
2026-09-13 19:44:59.477334,2272,0.00123919404,
2026-09-13 19:44:59.525077,2273,0.00123914237,
2026-09-13 19:44:59.580111,2274,0.00122976188,
2026-09-13 19:44:59.626957,2275,0.00124519742,
2026-09-13 19:44:59.684506,2276,0.00123972721,
2026-09-13 19:44:59.730612,2277,0.00122649471,
2026-09-13 19:44:59.788515,2278,0.00123452084,
2026-09-13 19:44:59.835218,2279,0.00122810631,
2026-09-13 19:44:59.890642,2280,0.00135314834,
2026-09-13 19:44:59.937485,2281,0.00126251389,
2026-09-13 19:45:00.031903,2282,0.00128489053,
2026-09-13 19:45:00.092353,2283,0.00126280082,
2026-09-13 19:45:00.139299,2284,0.00127761634,
2026-09-13 19:45:00.194345,2285,0.00128503344,
2026-09-13 19:45:00.243920,2286,0.00128504443,
2026-09-13 19:45:00.337434,2287,0.00122899896,
2026-09-13 19:45:00.397044,2288,0.0012258714,
2026-09-13 19:45:00.445756,2289,0.00121782658,
2026-09-13 19:45:00.500453,2290,0.00124090898,
2026-09-13 19:45:00.548495,2291,0.00123302466,
2026-09-13 19:45:00.604541,2292,0.00122817447,
2026-09-13 19:45:00.653610,2293,0.00122915286,
2026-09-13 19:45:00.748498,2294,0.00123387114,
2026-09-13 19:45:00.806055,2295,0.00122880768,
2026-09-13 19:45:00.852108,2296,0.00123146363,
2026-09-13 19:45:00.908365,2297,0.00124075837,
2026-09-13 19:45:00.957799,2298,0.00202735073,
2026-09-13 19:45:01.052973,2299,0.00127465477,
2026-09-13 19:45:01.109662,2300,0.00128443211,
2026-09-13 19:45:01.156698,2301,0.00127453714,
2026-09-13 19:45:01.212205,2302,0.00127483506,
2026-09-13 19:45:01.259796,2303,0.0012734752,
2026-09-13 19:45:01.316536,2304,0.00122815688,
2026-09-13 19:45:01.365068,2305,0.00125179663,
2026-09-13 19:45:01.459152,2306,0.00122770726,
2026-09-13 19:45:01.519456,2307,0.00122714331,
2026-09-13 19:45:01.566765,2308,0.00125325983,
2026-09-13 19:45:01.621984,2309,0.00122966734,
2026-09-13 19:45:01.670019,2310,0.00122748849,
2026-09-13 19:45:01.724078,2311,0.00124729052,
2026-09-13 19:45:01.771649,2312,0.00122937273,
2026-09-13 19:45:01.828191,2313,0.0012390962,
2026-09-13 19:45:01.875888,2314,0.00125192415,
2026-09-13 19:45:01.931151,2315,0.00122762481,
2026-09-13 19:45:01.978004,2316,0.0018406556,
2026-09-13 19:45:02.035309,2317,0.0012728398,
2026-09-13 19:45:02.081993,2318,0.00128612397,
2026-09-13 19:45:02.137132,2319,0.00128964069,
2026-09-13 19:45:02.183725,2320,0.00127344662,
2026-09-13 19:45:02.241285,2321,0.00131339257,
2026-09-13 19:45:02.289821,2322,0.00129649934,
2026-09-13 19:45:02.385550,2323,0.00123423941,
2026-09-13 19:45:02.444389,2324,0.00124737407,
2026-09-13 19:45:02.490896,2325,0.00122212162,
2026-09-13 19:45:02.548016,2326,0.00122760832,
2026-09-13 19:45:02.594368,2327,0.00123637649,
2026-09-13 19:45:02.649013,2328,0.0012339415,
2026-09-13 19:45:02.696243,2329,0.00123847948,
2026-09-13 19:45:02.753688,2330,0.00173039831,
2026-09-13 19:45:02.799828,2331,0.00123249369,
2026-09-13 19:45:02.856649,2332,0.00122801397,
2026-09-13 19:45:02.903861,2333,0.00122862299,
2026-09-13 19:45:02.959394,2334,0.00124351107,
2026-09-13 19:45:03.005928,2335,0.00122422571,
2026-09-13 19:45:03.061062,2336,0.00148139049,
2026-09-13 19:45:03.107838,2337,0.00128012388,
2026-09-13 19:45:03.162564,2338,0.00128802139,
2026-09-13 19:45:03.209864,2339,0.00127260674,
2026-09-13 19:45:03.266357,2340,0.00176354167,
2026-09-13 19:45:03.313991,2341,0.00123592027,
2026-09-13 19:45:03.368648,2342,0.00123419984,
2026-09-13 19:45:03.415020,2343,0.00123853775,
2026-09-13 19:45:03.470423,2344,0.00124709375,
2026-09-13 19:45:03.518031,2345,0.00123402504,
2026-09-13 19:45:03.574785,2346,0.00122753357,
2026-09-13 19:45:03.621771,2347,0.00122690146,
2026-09-13 19:45:03.676065,2348,0.00123379419,
2026-09-13 19:45:03.724386,2349,0.00122790074,
2026-09-13 19:45:03.781428,2350,0.00166535601,
2026-09-13 19:45:03.828212,2351,0.00123357762,
2026-09-13 19:45:03.882344,2352,0.00121929527,
2026-09-13 19:45:03.930273,2353,0.00122741594,
2026-09-13 19:45:03.986547,2354,0.00124381778,
2026-09-13 19:45:04.034235,2355,0.00122628364,
2026-09-13 19:45:04.131054,2356,0.00127378191,
2026-09-13 19:45:04.189593,2357,0.00128256327,
2026-09-13 19:45:04.237393,2358,0.00125951055,
2026-09-13 19:45:04.332886,2359,0.0012336073,
2026-09-13 19:45:04.392000,2360,0.00123855204,
2026-09-13 19:45:04.437647,2361,0.00122248549,
2026-09-13 19:45:04.492828,2362,0.00123299828,
2026-09-13 19:45:04.540772,2363,0.00123499354,
2026-09-13 19:45:04.595096,2364,0.00124235238,
2026-09-13 19:45:04.644165,2365,0.00122462587,
2026-09-13 19:45:04.698926,2366,0.00124941441,
2026-09-13 19:45:04.748700,2367,0.00123113383,
2026-09-13 19:45:04.803050,2368,0.00123429218,
2026-09-13 19:45:04.852697,2369,0.00123450874,
2026-09-13 19:45:04.907444,2370,0.00123723835,
2026-09-13 19:45:04.955181,2371,0.00122266028,
2026-09-13 19:45:05.011170,2372,0.00122728402,
2026-09-13 19:45:05.057339,2373,0.00123567622,
2026-09-13 19:45:05.153050,2374,0.00129124129,
2026-09-13 19:45:05.211776,2375,0.00126882398,
2026-09-13 19:45:05.259691,2376,0.00127976001,
2026-09-13 19:45:05.354123,2377,0.00122267568,
2026-09-13 19:45:05.413949,2378,0.00123366007,
2026-09-13 19:45:05.463513,2379,0.00124807544,
2026-09-13 19:45:05.558357,2380,0.00122290543,
2026-09-13 19:45:05.617509,2381,0.00124727184,
2026-09-13 19:45:05.665738,2382,0.00122208754,
2026-09-13 19:45:05.760817,2383,0.00122551522,
2026-09-13 19:45:05.818389,2384,0.00122783148,
2026-09-13 19:45:05.864918,2385,0.00121665251,
2026-09-13 19:45:05.920216,2386,0.00122890002,
2026-09-13 19:45:05.968875,2387,0.00123326212,
2026-09-13 19:45:06.023892,2388,0.0012224701,
2026-09-13 19:45:06.071854,2389,0.00122839213,
2026-09-13 19:45:06.126788,2390,0.00122364527,
2026-09-13 19:45:06.174104,2391,0.00212554629,
2026-09-13 19:45:06.229470,2392,0.00126824025,
2026-09-13 19:45:06.276602,2393,0.00177091481,
2026-09-13 19:45:06.334031,2394,0.00123579055,
2026-09-13 19:45:06.380885,2395,0.00124021531,
2026-09-13 19:45:06.437880,2396,0.00122799528,
2026-09-13 19:45:06.486102,2397,0.00125888504,
2026-09-13 19:45:06.580604,2398,0.00123408331,
2026-09-13 19:45:06.641466,2399,0.00121074477,
2026-09-13 19:45:06.690133,2400,0.00123307303,
2026-09-13 19:45:06.786357,2401,0.00172096505,
2026-09-13 19:45:06.843411,2402,0.00124013506,
2026-09-13 19:45:06.891957,2403,0.0012363523,
2026-09-13 19:45:06.987454,2404,0.0012289385,
2026-09-13 19:45:07.045682,2405,0.00121937332,
2026-09-13 19:45:07.094403,2406,0.00122756435,
2026-09-13 19:45:07.189794,2407,0.0013453047,
2026-09-13 19:45:07.248081,2408,0.00127925542,
2026-09-13 19:45:07.294681,2409,0.00144502172,
2026-09-13 19:45:07.350669,2410,0.00122258003,
2026-09-13 19:45:07.397284,2411,0.00123908081,
2026-09-13 19:45:07.452946,2412,0.00122984543,
2026-09-13 19:45:07.501215,2413,0.0012339371,
2026-09-13 19:45:07.558220,2414,0.00124028566,
2026-09-13 19:45:07.604648,2415,0.00123746481,
2026-09-13 19:45:07.661872,2416,0.00123008069,
2026-09-13 19:45:07.708181,2417,0.00122758303,
2026-09-13 19:45:07.762996,2418,0.0012355487,
2026-09-13 19:45:07.811515,2419,0.00122769846,
2026-09-13 19:45:07.869465,2420,0.00122827121,
2026-09-13 19:45:07.917680,2421,0.00125254637,
2026-09-13 19:45:08.012607,2422,0.00122219307,
2026-09-13 19:45:08.069659,2423,0.00122355513,
2026-09-13 19:45:08.116575,2424,0.00123858612,
2026-09-13 19:45:08.174465,2425,0.00124422562,
2026-09-13 19:45:08.221453,2426,0.00121717468,
2026-09-13 19:45:08.276525,2427,0.0017797995,
2026-09-13 19:45:08.323674,2428,0.00123256075,
2026-09-13 19:45:08.381248,2429,0.00123228702,
2026-09-13 19:45:08.429688,2430,0.00122819206,
2026-09-13 19:45:08.524602,2431,0.00122153898,
2026-09-13 19:45:08.583360,2432,0.00122841412,
2026-09-13 19:45:08.629523,2433,0.0012471696,
2026-09-13 19:45:08.684881,2434,0.00122805574,
2026-09-13 19:45:08.731766,2435,0.00122269876,
2026-09-13 19:45:08.788482,2436,0.00121986142,
2026-09-13 19:45:08.836035,2437,0.00124359901,
2026-09-13 19:45:08.890211,2438,0.00122032423,
2026-09-13 19:45:08.939568,2439,0.00123108107,
2026-09-13 19:45:09.034120,2440,0.00122786336,
2026-09-13 19:45:09.093163,2441,0.00122778531,
2026-09-13 19:45:09.142176,2442,0.00122915396,
2026-09-13 19:45:09.199831,2443,0.00124801388,
2026-09-13 19:45:09.247157,2444,0.00122815468,
2026-09-13 19:45:09.342278,2445,0.00128838856,
2026-09-13 19:45:09.401861,2446,0.00129648505,
2026-09-13 19:45:09.447527,2447,0.00126890204,
2026-09-13 19:45:09.504214,2448,0.00128275565,
2026-09-13 19:45:09.551755,2449,0.00127254188,
2026-09-13 19:45:09.648095,2450,0.00126708816,
2026-09-13 19:45:09.706546,2451,0.00126280851,
2026-09-13 19:45:09.754158,2452,0.00126351098,
2026-09-13 19:45:09.808610,2453,0.00176261275,
2026-09-13 19:45:09.856321,2454,0.00126474881,
2026-09-13 19:45:09.913006,2455,0.00128856225,
2026-09-13 19:45:09.962214,2456,0.00127116993,
2026-09-13 19:45:10.057081,2457,0.00127721948,
2026-09-13 19:45:10.116415,2458,0.00128472893,
2026-09-13 19:45:10.162965,2459,0.00128946589,
2026-09-13 19:45:10.218622,2460,0.00127661815,
2026-09-13 19:45:10.266689,2461,0.0012718636,
2026-09-13 19:45:10.363030,2462,0.00146125316,
2026-09-13 19:45:10.421308,2463,0.00127441512,
2026-09-13 19:45:10.469733,2464,0.00127351148,
2026-09-13 19:45:10.564555,2465,0.00128660657,
2026-09-13 19:45:10.623416,2466,0.00127698423,
2026-09-13 19:45:10.670473,2467,0.00128500046,
2026-09-13 19:45:10.766331,2468,0.00128843473,
2026-09-13 19:45:10.824860,2469,0.0015123506,
2026-09-13 19:45:10.872168,2470,0.00127717111,
2026-09-13 19:45:10.968243,2471,0.00127465037,
2026-09-13 19:45:11.027945,2472,0.00127623559,
2026-09-13 19:45:11.075679,2473,0.00128798841,
2026-09-13 19:45:11.130520,2474,0.00126301958,
2026-09-13 19:45:11.179216,2475,0.00126804567,
2026-09-13 19:45:11.233900,2476,0.001270407,
2026-09-13 19:45:11.280765,2477,0.00127498567,
2026-09-13 19:45:11.338393,2478,0.0017555969,
2026-09-13 19:45:11.384835,2479,0.00244159278,
2026-09-13 19:45:11.440396,2480,0.00127920925,
2026-09-13 19:45:11.488386,2481,0.00127708646,
2026-09-13 19:45:11.544760,2482,0.00125793083,
2026-09-13 19:45:11.591399,2483,0.001286545,
2026-09-13 19:45:11.646471,2484,0.00128814561,
2026-09-13 19:45:11.693334,2485,0.00127991281,
2026-09-13 19:45:11.750899,2486,0.00127560019,
2026-09-13 19:45:11.797638,2487,0.00127452505,
2026-09-13 19:45:11.853562,2488,0.00127546277,
2026-09-13 19:45:11.900079,2489,0.00127401607,
2026-09-13 19:45:11.956796,2490,0.00127438874,
2026-09-13 19:45:12.005156,2491,0.00128518735,
2026-09-13 19:45:12.100080,2492,0.00127384677,
2026-09-13 19:45:12.160378,2493,0.00127726785,
2026-09-13 19:45:12.207805,2494,0.0012688031,
2026-09-13 19:45:12.263009,2495,0.00127240886,
2026-09-13 19:45:12.311174,2496,0.00129920146,
2026-09-13 19:45:12.366754,2497,0.00122001642,
2026-09-13 19:45:12.413331,2498,0.00156919528,
2026-09-13 19:45:12.470770,2499,0.00127336747,
2026-09-13 19:45:12.517446,2500,0.00127689188,
2026-09-13 19:45:12.572670,2501,0.001268957,
2026-09-13 19:45:12.621477,2502,0.00128505433,
2026-09-13 19:45:12.677707,2503,0.00128110338,
2026-09-13 19:45:12.725403,2504,0.00127954894,
2026-09-13 19:45:12.780657,2505,0.00126887125,
2026-09-13 19:45:12.829199,2506,0.00162132828,
2026-09-13 19:45:12.923762,2507,0.00128043829,
2026-09-13 19:45:12.982393,2508,0.00127966217,
2026-09-13 19:45:13.030600,2509,0.00127939064,
2026-09-13 19:45:13.125120,2510,0.00125744713,
2026-09-13 19:45:13.185522,2511,0.00127408422,
2026-09-13 19:45:13.233262,2512,0.00127689298,
2026-09-13 19:45:13.287546,2513,0.00125730422,
2026-09-13 19:45:13.335674,2514,0.00125825183,
2026-09-13 19:45:13.392633,2515,0.0012371625,
2026-09-13 19:45:13.438797,2516,0.0012219908,
2026-09-13 19:45:13.493803,2517,0.00189716719,
2026-09-13 19:45:13.541850,2518,0.00129275506,
2026-09-13 19:45:13.597458,2519,0.00127951266,
2026-09-13 19:45:13.645640,2520,0.00128001175,
2026-09-13 19:45:13.699977,2521,0.00128528189,
2026-09-13 19:45:13.748247,2522,0.00127924663,
2026-09-13 19:45:13.804794,2523,0.00128031187,
2026-09-13 19:45:13.852704,2524,0.00177533187,
2026-09-13 19:45:13.947929,2525,0.00127690288,
2026-09-13 19:45:14.008848,2526,0.00126907353,
2026-09-13 19:45:14.056711,2527,0.00127996668,
2026-09-13 19:45:14.151950,2528,0.00127036853,
2026-09-13 19:45:14.211047,2529,0.00128027119,
2026-09-13 19:45:14.257273,2530,0.00129288588,
2026-09-13 19:45:14.352927,2531,0.00173865529,
2026-09-13 19:45:14.411004,2532,0.001223764,
2026-09-13 19:45:14.458494,2533,0.0012497519,
2026-09-13 19:45:14.515189,2534,0.00179833512,
2026-09-13 19:45:14.563924,2535,0.0012571701,
2026-09-13 19:45:14.660536,2536,0.00129278694,
2026-09-13 19:45:14.717689,2537,0.0012823489,
2026-09-13 19:45:14.764323,2538,0.00125999755,
2026-09-13 19:45:14.819656,2539,0.00129324975,
2026-09-13 19:45:14.868090,2540,0.00178187392,
2026-09-13 19:45:14.922333,2541,0.00125762522,
2026-09-13 19:45:14.969937,2542,0.00126935276,
2026-09-13 19:45:15.026630,2543,0.00127812752,
2026-09-13 19:45:15.073962,2544,0.00127965227,
2026-09-13 19:45:15.169225,2545,0.0012796061,
2026-09-13 19:45:15.229757,2546,0.00127252429,
2026-09-13 19:45:15.277003,2547,0.00126798191,
2026-09-13 19:45:15.331876,2548,0.00124670899,
2026-09-13 19:45:15.379444,2549,0.00173617743,
2026-09-13 19:45:15.436281,2550,0.00122193913,
2026-09-13 19:45:15.483007,2551,0.00123335886,
2026-09-13 19:45:15.537948,2552,0.00123595545,
2026-09-13 19:45:15.587005,2553,0.00127967426,
2026-09-13 19:45:15.642011,2554,0.00126855905,
2026-09-13 19:45:15.691143,2555,0.00128191028,
2026-09-13 19:45:15.788243,2556,0.0012775108,
2026-09-13 19:45:15.843347,2557,0.00126985075,
2026-09-13 19:45:15.891384,2558,0.00127943241,
2026-09-13 19:45:15.946400,2559,0.00126257875,
2026-09-13 19:45:15.992937,2560,0.00129214384,
2026-09-13 19:45:16.048346,2561,0.00127915208,
2026-09-13 19:45:16.096869,2562,0.00128444201,
2026-09-13 19:45:16.151948,2563,0.00126902736,
2026-09-13 19:45:16.198887,2564,0.0013023741,
2026-09-13 19:45:16.253792,2565,0.00127368077,
2026-09-13 19:45:16.299798,2566,0.00128006892,
2026-09-13 19:45:16.355418,2567,0.00123375571,
2026-09-13 19:45:16.401730,2568,0.00124059128,
2026-09-13 19:45:16.459146,2569,0.00122871863,
2026-09-13 19:45:16.507874,2570,0.00123382717,
2026-09-13 19:45:16.603056,2571,0.00236759323,
2026-09-13 19:45:16.662084,2572,0.0012899463,
2026-09-13 19:45:16.708111,2573,0.00128080986,
2026-09-13 19:45:16.765036,2574,0.00127446679,
2026-09-13 19:45:16.812070,2575,0.00127373684,
2026-09-13 19:45:16.867551,2576,0.00126876132,
2026-09-13 19:45:16.915546,2577,0.00128304807,
2026-09-13 19:45:16.972999,2578,0.0012821983,
2026-09-13 19:45:17.020598,2579,0.00127994359,
2026-09-13 19:45:17.114383,2580,0.00130387687,
2026-09-13 19:45:17.174743,2581,0.00127153051,
2026-09-13 19:45:17.223132,2582,0.00126333069,
2026-09-13 19:45:17.318692,2583,0.00128302938,
2026-09-13 19:45:17.377416,2584,0.0012292595,
2026-09-13 19:45:17.425824,2585,0.00123887634,
2026-09-13 19:45:17.521225,2586,0.00124821945,
2026-09-13 19:45:17.580016,2587,0.00123355344,
2026-09-13 19:45:17.626619,2588,0.00122907371,
2026-09-13 19:45:17.723469,2589,0.00128076588,
2026-09-13 19:45:17.783013,2590,0.00126283709,
2026-09-13 19:45:17.830727,2591,0.00126767739,
2026-09-13 19:45:17.926034,2592,0.00128333499,
2026-09-13 19:45:17.983364,2593,0.00126890863,
2026-09-13 19:45:18.029896,2594,0.00128607559,
2026-09-13 19:45:18.087648,2595,0.00129466787,
2026-09-13 19:45:18.136015,2596,0.00126899878,
2026-09-13 19:45:18.231846,2597,0.00128281062,
2026-09-13 19:45:18.290381,2598,0.00127383798,
2026-09-13 19:45:18.337734,2599,0.00123975799,
2026-09-13 19:45:18.392590,2600,0.00125242324,
2026-09-13 19:45:18.440637,2601,0.00121753856,
2026-09-13 19:45:18.498163,2602,0.00122840972,
2026-09-13 19:45:18.545371,2603,0.00123593456,
2026-09-13 19:45:18.601423,2604,0.00125171418,
2026-09-13 19:45:18.647271,2605,0.00122738626,
2026-09-13 19:45:18.743098,2606,0.00127529897,
2026-09-13 19:45:18.801265,2607,0.00129289137,
2026-09-13 19:45:18.848293,2608,0.0012574977,
2026-09-13 19:45:18.943371,2609,0.00127747562,
2026-09-13 19:45:19.004108,2610,0.00129030797,
2026-09-13 19:45:19.050134,2611,0.00127452615,
2026-09-13 19:45:19.107876,2612,0.00128857984,
2026-09-13 19:45:19.156779,2613,0.0012736445,
2026-09-13 19:45:19.252904,2614,0.00127727665,
2026-09-13 19:45:19.308991,2615,0.00126512478,
2026-09-13 19:45:19.358067,2616,0.0012200527,
2026-09-13 19:45:19.452967,2617,0.00123282898,
2026-09-13 19:45:19.511159,2618,0.00122138507,
2026-09-13 19:45:19.559325,2619,0.0012279546,
2026-09-13 19:45:19.614756,2620,0.00125101062,
2026-09-13 19:45:19.662367,2621,0.00123104039,
2026-09-13 19:45:19.757914,2622,0.00145060846,
2026-09-13 19:45:19.814712,2623,0.0012704147,
2026-09-13 19:45:19.863093,2624,0.00127505272,
2026-09-13 19:45:19.957742,2625,0.00128432108,
2026-09-13 19:45:20.016603,2626,0.00127346091,
2026-09-13 19:45:20.065194,2627,0.00128748602,
2026-09-13 19:45:20.160082,2628,0.00128358894,
2026-09-13 19:45:20.218692,2629,0.00126538421,
2026-09-13 19:45:20.265727,2630,0.00127308604,
2026-09-13 19:45:20.320635,2631,0.00129336078,
2026-09-13 19:45:20.369387,2632,0.00122723675,
2026-09-13 19:45:20.425802,2633,0.00173989313,
2026-09-13 19:45:20.474835,2634,0.00123224305,
2026-09-13 19:45:20.569750,2635,0.0012279678,
2026-09-13 19:45:20.628819,2636,0.00122063644,
2026-09-13 19:45:20.677419,2637,0.00124385295,
2026-09-13 19:45:20.772711,2638,0.00196214573,
2026-09-13 19:45:20.830979,2639,0.00128020633,
2026-09-13 19:45:20.878123,2640,0.0012796105,
2026-09-13 19:45:20.933719,2641,0.00177793396,
2026-09-13 19:45:20.980834,2642,0.00127328502,
2026-09-13 19:45:21.038422,2643,0.00126802258,
2026-09-13 19:45:21.086141,2644,0.00127652691,
2026-09-13 19:45:21.181179,2645,0.00127330261,
2026-09-13 19:45:21.239720,2646,0.00127386656,
2026-09-13 19:45:21.287408,2647,0.00126340324,
2026-09-13 19:45:21.383039,2648,0.00122584391,
2026-09-13 19:45:21.442145,2649,0.0017433241,
2026-09-13 19:45:21.489368,2650,0.00123705477,
2026-09-13 19:45:21.585287,2651,0.00124367377,
2026-09-13 19:45:21.643895,2652,0.00124113764,
2026-09-13 19:45:21.690592,2653,0.0012226427,
2026-09-13 19:45:21.785192,2654,0.00123419764,
2026-09-13 19:45:21.843892,2655,0.00220707728,
2026-09-13 19:45:21.891391,2656,0.00127989962,
2026-09-13 19:45:21.945518,2657,0.00127496038,
2026-09-13 19:45:21.994085,2658,0.00128011729,
2026-09-13 19:45:22.050317,2659,0.00127722498,
2026-09-13 19:45:22.097500,2660,0.00126151681,
2026-09-13 19:45:22.154619,2661,0.00127840785,
2026-09-13 19:45:22.202914,2662,0.00127750311,
2026-09-13 19:45:22.298513,2663,0.00127424143,
2026-09-13 19:45:22.356282,2664,0.00123624677,
2026-09-13 19:45:22.403049,2665,0.0012232891,
2026-09-13 19:45:22.458208,2666,0.00121639087,
2026-09-13 19:45:22.506738,2667,0.00125829361,
2026-09-13 19:45:22.561703,2668,0.00123487152,
2026-09-13 19:45:22.609870,2669,0.00122290323,
2026-09-13 19:45:22.663930,2670,0.00121708674,
2026-09-13 19:45:22.711527,2671,0.00124986513,
2026-09-13 19:45:22.769646,2672,0.00121678113,
2026-09-13 19:45:22.817024,2673,0.00122870214,
2026-09-13 19:45:22.913030,2674,0.00127377751,
2026-09-13 19:45:22.971664,2675,0.00126902186,
2026-09-13 19:45:23.018323,2676,0.00128022282,
2026-09-13 19:45:23.075346,2677,0.0012818729,
2026-09-13 19:45:23.121753,2678,0.00128039651,
2026-09-13 19:45:23.176775,2679,0.0012773448,
2026-09-13 19:45:23.223709,2680,0.00128209606,
2026-09-13 19:45:23.281752,2681,0.00127491641,
2026-09-13 19:45:23.328333,2682,0.00128737279,
2026-09-13 19:45:23.382985,2683,0.00124559757,
2026-09-13 19:45:23.430880,2684,0.00123370514,
2026-09-13 19:45:23.487193,2685,0.00123908301,
2026-09-13 19:45:23.536434,2686,0.00123543547,
2026-09-13 19:45:23.631655,2687,0.00122592196,
2026-09-13 19:45:23.691630,2688,0.00122207435,
2026-09-13 19:45:23.740345,2689,0.00124472801,
2026-09-13 19:45:23.835711,2690,0.00123423941,
2026-09-13 19:45:23.894323,2691,0.00122258003,
2026-09-13 19:45:23.943053,2692,0.00128128366,
2026-09-13 19:45:24.038327,2693,0.00126866348,
2026-09-13 19:45:24.096187,2694,0.00126878771,
2026-09-13 19:45:24.144062,2695,0.00127771747,
2026-09-13 19:45:24.240310,2696,0.00128058999,
2026-09-13 19:45:24.298355,2697,0.00126785548,
2026-09-13 19:45:24.347395,2698,0.00123015764,
2026-09-13 19:45:24.443046,2699,0.00122368155,
2026-09-13 19:45:24.501143,2700,0.00122393879,
2026-09-13 19:45:24.548413,2701,0.00122227442,
2026-09-13 19:45:24.643226,2702,0.00123061386,
2026-09-13 19:45:24.704127,2703,0.00124438063,
2026-09-13 19:45:24.750741,2704,0.00122261191,
2026-09-13 19:45:24.805887,2705,0.00122050562,
2026-09-13 19:45:24.853434,2706,0.00123639188,
2026-09-13 19:45:24.910471,2707,0.00124892631,
2026-09-13 19:45:24.957054,2708,0.00292179946,
2026-09-13 19:45:25.011597,2709,0.0012799282,
2026-09-13 19:45:25.059290,2710,0.00127511978,
2026-09-13 19:45:25.116432,2711,0.00127986115,
2026-09-13 19:45:25.163367,2712,0.00127585962,
2026-09-13 19:45:25.220808,2713,0.00128151342,
2026-09-13 19:45:25.268843,2714,0.00126883718,
2026-09-13 19:45:25.364640,2715,0.00124709595,
2026-09-13 19:45:25.422606,2716,0.0012342515,
2026-09-13 19:45:25.469649,2717,0.00172342863,
2026-09-13 19:45:25.526192,2718,0.00123127015,
2026-09-13 19:45:25.574346,2719,0.00123857403,
2026-09-13 19:45:25.669640,2720,0.001216824,
2026-09-13 19:45:25.728695,2721,0.00123456921,
2026-09-13 19:45:25.776223,2722,0.00123179343,
2026-09-13 19:45:25.871420,2723,0.00122878349,
2026-09-13 19:45:25.929647,2724,0.00123708885,
2026-09-13 19:45:25.976781,2725,0.00170983225,
2026-09-13 19:45:26.031313,2726,0.00126951106,
2026-09-13 19:45:26.078468,2727,0.00127648404,
2026-09-13 19:45:26.133378,2728,0.00127920595,
2026-09-13 19:45:26.181568,2729,0.00126820617,
2026-09-13 19:45:26.236955,2730,0.00127162065,
2026-09-13 19:45:26.285069,2731,0.00127907733,
2026-09-13 19:45:26.341568,2732,0.0012846157,
2026-09-13 19:45:26.390671,2733,0.00123209574,
2026-09-13 19:45:26.484576,2734,0.00123604449,
2026-09-13 19:45:26.544860,2735,0.00123693494,
2026-09-13 19:45:26.594091,2736,0.00123372163,
2026-09-13 19:45:26.689565,2737,0.00122776662,
2026-09-13 19:45:26.747060,2738,0.00122590437,
2026-09-13 19:45:26.793612,2739,0.00123610276,
2026-09-13 19:45:26.889777,2740,0.00122129383,
2026-09-13 19:45:26.947898,2741,0.00122769407,
2026-09-13 19:45:26.995243,2742,0.00123998115,
2026-09-13 19:45:27.089419,2743,0.00127309704,
2026-09-13 19:45:27.149627,2744,0.00126877012,
2026-09-13 19:45:27.196996,2745,0.00128179595,
2026-09-13 19:45:27.252179,2746,0.00128483996,
2026-09-13 19:45:27.298407,2747,0.00126857554,
2026-09-13 19:45:27.354565,2748,0.00124370235,
2026-09-13 19:45:27.401729,2749,0.0012328092,
2026-09-13 19:45:27.457892,2750,0.00123131962,
2026-09-13 19:45:27.506128,2751,0.00123106238,
2026-09-13 19:45:27.601840,2752,0.00122753247,
2026-09-13 19:45:27.660299,2753,0.00122746211,
2026-09-13 19:45:27.707350,2754,0.00124035822,
2026-09-13 19:45:27.764826,2755,0.00124735868,
2026-09-13 19:45:27.811080,2756,0.00124382217,
2026-09-13 19:45:27.866622,2757,0.00123347868,
2026-09-13 19:45:27.913178,2758,0.00123217709,
2026-09-13 19:45:27.968568,2759,0.00122774903,
2026-09-13 19:45:28.017613,2760,0.0012334479,
2026-09-13 19:45:28.071552,2761,0.00123670628,
2026-09-13 19:45:28.118515,2762,0.00127399738,
2026-09-13 19:45:28.176404,2763,0.00127319268,
2026-09-13 19:45:28.222753,2764,0.00127141178,
2026-09-13 19:45:28.277749,2765,0.00127478339,
2026-09-13 19:45:28.324797,2766,0.00127278483,
2026-09-13 19:45:28.381603,2767,0.00123431746,
2026-09-13 19:45:28.431172,2768,0.00124001413,
2026-09-13 19:45:28.527030,2769,0.00122757974,
2026-09-13 19:45:28.587425,2770,0.00122917595,
2026-09-13 19:45:28.635803,2771,0.001227472,
2026-09-13 19:45:28.730308,2772,0.00121484083,
2026-09-13 19:45:28.789104,2773,0.00123027856,
2026-09-13 19:45:28.836959,2774,0.00123980746,
2026-09-13 19:45:28.931743,2775,0.00123057428,
2026-09-13 19:45:28.991677,2776,0.00123583452,
2026-09-13 19:45:29.040797,2777,0.00122704877,
2026-09-13 19:45:29.135219,2778,0.00246605372,
2026-09-13 19:45:29.196018,2779,0.0012884864,
2026-09-13 19:45:29.242736,2780,0.00128193006,
2026-09-13 19:45:29.297763,2781,0.00127416997,
2026-09-13 19:45:29.345495,2782,0.00132804539,
2026-09-13 19:45:29.402231,2783,0.00127327623,
2026-09-13 19:45:29.448765,2784,0.00127967866,
2026-09-13 19:45:29.504031,2785,0.00179344755,
2026-09-13 19:45:29.551026,2786,0.00131133904,
2026-09-13 19:45:29.606614,2787,0.00127386216,
2026-09-13 19:45:29.654379,2788,0.00128035034,
2026-09-13 19:45:29.712301,2789,0.00129130506,
2026-09-13 19:45:29.759648,2790,0.00127162725,
2026-09-13 19:45:29.855257,2791,0.0012657338,
2026-09-13 19:45:29.914094,2792,0.00124836676,
2026-09-13 19:45:29.962191,2793,0.00127151622,
2026-09-13 19:45:30.057534,2794,0.00125807814,
2026-09-13 19:45:30.115621,2795,0.00126431238,
2026-09-13 19:45:30.164583,2796,0.00172668591,
2026-09-13 19:45:30.260318,2797,0.00130891944,
2026-09-13 19:45:30.317598,2798,0.00129119512,
2026-09-13 19:45:30.364409,2799,0.00123043357,
2026-09-13 19:45:30.419668,2800,0.00122986852,
2026-09-13 19:45:30.465200,2801,0.00123782979,
2026-09-13 19:45:30.522745,2802,0.0017199229,
2026-09-13 19:45:30.569892,2803,0.00123420643,
2026-09-13 19:45:30.624998,2804,0.00124064184,
2026-09-13 19:45:30.672058,2805,0.00122767098,
2026-09-13 19:45:30.729079,2806,0.00123313899,
2026-09-13 19:45:30.777227,2807,0.00122771935,
2026-09-13 19:45:30.874478,2808,0.00124420913,
2026-09-13 19:45:30.931965,2809,0.00123339294,
2026-09-13 19:45:30.979112,2810,0.00122772265,
2026-09-13 19:45:31.034441,2811,0.00123567072,
2026-09-13 19:45:31.080784,2812,0.00123101181,
2026-09-13 19:45:31.138958,2813,0.00122905172,
2026-09-13 19:45:31.185674,2814,0.00123832338,
2026-09-13 19:45:31.240050,2815,0.00196875153,
2026-09-13 19:45:31.288739,2816,0.00127468225,
2026-09-13 19:45:31.344018,2817,0.00130680655,
2026-09-13 19:45:31.393223,2818,0.0012358708,
2026-09-13 19:45:31.448113,2819,0.00122848997,
2026-09-13 19:45:31.497384,2820,0.0012203814,
2026-09-13 19:45:31.552400,2821,0.00122765449,
2026-09-13 19:45:31.601468,2822,0.00122901875,
2026-09-13 19:45:31.655973,2823,0.00122013295,
2026-09-13 19:45:31.703009,2824,0.00121708894,
2026-09-13 19:45:31.798690,2825,0.00123101951,
2026-09-13 19:45:31.857755,2826,0.00123467804,
2026-09-13 19:45:31.906285,2827,0.00123285207,
2026-09-13 19:45:32.001219,2828,0.00122881097,
2026-09-13 19:45:32.061038,2829,0.00123342372,
2026-09-13 19:45:32.109253,2830,0.00356711395,
2026-09-13 19:45:32.205023,2831,0.00123400745,
2026-09-13 19:45:32.263812,2832,0.00174129586,
2026-09-13 19:45:32.310781,2833,0.00127923014,
2026-09-13 19:45:32.406233,2834,0.00123399866,
2026-09-13 19:45:32.465797,2835,0.00123899946,
2026-09-13 19:45:32.512231,2836,0.00122504581,
2026-09-13 19:45:32.567442,2837,0.00123026207,
2026-09-13 19:45:32.614997,2838,0.00123444059,
2026-09-13 19:45:32.669713,2839,0.00124731691,
2026-09-13 19:45:32.718026,2840,0.00122954312,
2026-09-13 19:45:32.814618,2841,0.0012281283,
2026-09-13 19:45:32.872245,2842,0.00124546675,
2026-09-13 19:45:32.919967,2843,0.00123374582,
2026-09-13 19:45:33.016466,2844,0.00122821294,
2026-09-13 19:45:33.075106,2845,0.00123592577,
2026-09-13 19:45:33.121563,2846,0.0012229582,
2026-09-13 19:45:33.176736,2847,0.00122272075,
2026-09-13 19:45:33.224592,2848,0.00124277892,
2026-09-13 19:45:33.281552,2849,0.00122888463,
2026-09-13 19:45:33.327912,2850,0.00149385676,
2026-09-13 19:45:33.383441,2851,0.00124738836,
2026-09-13 19:45:33.431562,2852,0.00124666171,
2026-09-13 19:45:33.526998,2853,0.00172866798,
2026-09-13 19:45:33.586086,2854,0.00123836515,
2026-09-13 19:45:33.631808,2855,0.00121313689,
2026-09-13 19:45:33.689620,2856,0.0012229593,
2026-09-13 19:45:33.736563,2857,0.00123327311,
2026-09-13 19:45:33.832287,2858,0.00121130212,
2026-09-13 19:45:33.891177,2859,0.00122183909,
2026-09-13 19:45:33.939660,2860,0.00123567512,
2026-09-13 19:45:34.036029,2861,0.00172102552,
2026-09-13 19:45:34.092979,2862,0.00121409659,
2026-09-13 19:45:34.141094,2863,0.00123348748,
2026-09-13 19:45:34.236241,2864,0.00122272734,
2026-09-13 19:45:34.295577,2865,0.00122253606,
2026-09-13 19:45:34.342492,2866,0.00191555549,
2026-09-13 19:45:34.436751,2867,0.00126857114,
2026-09-13 19:45:34.496636,2868,0.00126970894,
2026-09-13 19:45:34.543800,2869,0.00178106592,
2026-09-13 19:45:34.598328,2870,0.00125725805,
2026-09-13 19:45:34.645409,2871,0.00128973743,
2026-09-13 19:45:34.700776,2872,0.0012897737,
2026-09-13 19:45:34.748040,2873,0.00127198013,
2026-09-13 19:45:34.803506,2874,0.00125734819,
2026-09-13 19:45:34.852579,2875,0.00127809784,
2026-09-13 19:45:34.907117,2876,0.00129427102,
2026-09-13 19:45:34.954062,2877,0.00126840734,
2026-09-13 19:45:35.009777,2878,0.00127514287,
2026-09-13 19:45:35.056666,2879,0.00128084943,
2026-09-13 19:45:35.113705,2880,0.00126874923,
2026-09-13 19:45:35.162189,2881,0.0012854171,
2026-09-13 19:45:35.257875,2882,0.00128062737,
2026-09-13 19:45:35.315798,2883,0.00127806486,
2026-09-13 19:45:35.362473,2884,0.00123604119,
2026-09-13 19:45:35.417966,2885,0.00187646261,
2026-09-13 19:45:35.466656,2886,0.00126537322,
2026-09-13 19:45:35.521909,2887,0.00126840624,
2026-09-13 19:45:35.570590,2888,0.00126792254,
2026-09-13 19:45:35.665274,2889,0.00127972703,
2026-09-13 19:45:35.724363,2890,0.00127020033,
2026-09-13 19:45:35.771059,2891,0.00129338607,
2026-09-13 19:45:35.825942,2892,0.00128457063,
2026-09-13 19:45:35.873393,2893,0.00127388964,
2026-09-13 19:45:35.930792,2894,0.00127714363,
2026-09-13 19:45:35.977473,2895,0.00127333119,
2026-09-13 19:45:36.072982,2896,0.00128249841,
2026-09-13 19:45:36.132084,2897,0.00128032946,
2026-09-13 19:45:36.179521,2898,0.00126978699,
2026-09-13 19:45:36.274751,2899,0.00128293814,
2026-09-13 19:45:36.334114,2900,0.00128241157,
2026-09-13 19:45:36.381582,2901,0.00122195782,
2026-09-13 19:45:36.479045,2902,0.00128198833,
2026-09-13 19:45:36.535668,2903,0.00128023272,
2026-09-13 19:45:36.583040,2904,0.00127954234,
2026-09-13 19:45:36.677744,2905,0.0012909038,
2026-09-13 19:45:36.736635,2906,0.0012820257,
2026-09-13 19:45:36.783165,2907,0.00128027889,
2026-09-13 19:45:36.839797,2908,0.00128161896,
2026-09-13 19:45:36.887535,2909,0.00127430189,
2026-09-13 19:45:36.942827,2910,0.00126236658,
2026-09-13 19:45:36.990282,2911,0.00128657579,
2026-09-13 19:45:37.046411,2912,0.00128231592,
2026-09-13 19:45:37.093586,2913,0.00127340814,
2026-09-13 19:45:37.149088,2914,0.00126878441,
2026-09-13 19:45:37.197121,2915,0.00128159257,
2026-09-13 19:45:37.292641,2916,0.00127372145,
2026-09-13 19:45:37.353439,2917,0.00126358573,
2026-09-13 19:45:37.398273,2918,0.0012347484,
2026-09-13 19:45:37.456547,2919,0.00122775123,
2026-09-13 19:45:37.503954,2920,0.00154565887,
2026-09-13 19:45:37.598429,2921,0.00129167553,
2026-09-13 19:45:37.658944,2922,0.00127368627,
2026-09-13 19:45:37.705295,2923,0.00127474601,
2026-09-13 19:45:37.760235,2924,0.00128213234,
2026-09-13 19:45:37.809315,2925,0.00128468716,
2026-09-13 19:45:37.866493,2926,0.00125771647,
2026-09-13 19:45:37.914631,2927,0.00128259405,
2026-09-13 19:45:38.009197,2928,0.00128427931,
2026-09-13 19:45:38.068173,2929,0.00126962649,
2026-09-13 19:45:38.115473,2930,0.00127225166,
2026-09-13 19:45:38.170822,2931,0.00127376982,
2026-09-13 19:45:38.219456,2932,0.00126639229,
2026-09-13 19:45:38.314506,2933,0.00129089501,
2026-09-13 19:45:38.372483,2934,0.00127876842,
2026-09-13 19:45:38.420461,2935,0.0012179585,
2026-09-13 19:45:38.515111,2936,0.00172746643,
2026-09-13 19:45:38.573608,2937,0.00127346751,
2026-09-13 19:45:38.620710,2938,0.00126601303,
2026-09-13 19:45:38.676540,2939,0.00127429419,
2026-09-13 19:45:38.724518,2940,0.00128504993,
2026-09-13 19:45:38.779133,2941,0.00128468276,
2026-09-13 19:45:38.825950,2942,0.00127455253,
2026-09-13 19:45:38.882982,2943,0.00126193125,
2026-09-13 19:45:38.929566,2944,0.00128872605,
2026-09-13 19:45:38.987491,2945,0.00127485814,
2026-09-13 19:45:39.034327,2946,0.00127401607,
2026-09-13 19:45:39.089152,2947,0.00177294855,
2026-09-13 19:45:39.136506,2948,0.00128568863,
2026-09-13 19:45:39.193549,2949,0.0012771843,
2026-09-13 19:45:39.240921,2950,0.00127314321,
2026-09-13 19:45:39.334014,2951,0.00128765971,
2026-09-13 19:45:39.393920,2952,0.00124543378,
2026-09-13 19:45:39.442235,2953,0.00122601541,
2026-09-13 19:45:39.499020,2954,0.00123071719,
2026-09-13 19:45:39.545496,2955,0.00122030664,
2026-09-13 19:45:39.603417,2956,0.00190694453,
2026-09-13 19:45:39.652135,2957,0.0012773459,
2026-09-13 19:45:39.745247,2958,0.00126020203,
2026-09-13 19:45:39.805462,2959,0.00128491032,
2026-09-13 19:45:39.853169,2960,0.0012863977,
2026-09-13 19:45:39.947972,2961,0.00127367748,
2026-09-13 19:45:40.006976,2962,0.00128016566,
2026-09-13 19:45:40.053023,2963,0.00127755148,
2026-09-13 19:45:40.108412,2964,0.00173769229,
2026-09-13 19:45:40.155334,2965,0.00127326743,
2026-09-13 19:45:40.211655,2966,0.00127019813,
2026-09-13 19:45:40.259465,2967,0.00128583155,
2026-09-13 19:45:40.314421,2968,0.00128123529,
2026-09-13 19:45:40.361855,2969,0.00127863211,
2026-09-13 19:45:40.418645,2970,0.00122824263,
2026-09-13 19:45:40.467536,2971,0.0012161875,
2026-09-13 19:45:40.562539,2972,0.00121478696,
2026-09-13 19:45:40.622480,2973,0.0022465868,
2026-09-13 19:45:40.671055,2974,0.00127384457,
2026-09-13 19:45:40.767829,2975,0.00127707547,
2026-09-13 19:45:40.823734,2976,0.00127710625,
2026-09-13 19:45:40.870743,2977,0.00127392043,
2026-09-13 19:45:40.928300,2978,0.0012810583,
2026-09-13 19:45:40.975117,2979,0.00127985455,
2026-09-13 19:45:41.030726,2980,0.0012733202,
2026-09-13 19:45:41.078302,2981,0.00129282541,
2026-09-13 19:45:41.132983,2982,0.00129464149,
2026-09-13 19:45:41.181585,2983,0.00127292664,
2026-09-13 19:45:41.238626,2984,0.00128533905,
2026-09-13 19:45:41.285689,2985,0.00127445579,
2026-09-13 19:45:41.341246,2986,0.00126885916,
2026-09-13 19:45:41.389066,2987,0.00122302856,
2026-09-13 19:45:41.444646,2988,0.00123394589,
2026-09-13 19:45:41.493292,2989,0.00122290653,
2026-09-13 19:45:41.548848,2990,0.00122743902,
2026-09-13 19:45:41.597091,2991,0.00122354853,
2026-09-13 19:45:41.694419,2992,0.00126839085,
2026-09-13 19:45:41.748207,2993,0.00128501035,
2026-09-13 19:45:41.796471,2994,0.00129356635,
2026-09-13 19:45:41.850927,2995,0.0012750989,
2026-09-13 19:45:41.897595,2996,0.00126255787,
2026-09-13 19:45:41.955236,2997,0.00127503733,
2026-09-13 19:45:42.002528,2998,0.00127466906,
2026-09-13 19:45:42.057208,2999,0.00129093129,
2026-09-13 19:45:42.105577,3000,0.00128941093,
2026-09-13 19:45:42.161178,3001,0.00127959621,
2026-09-13 19:45:42.209508,3002,0.00126840184,
2026-09-13 19:45:42.264119,3003,0.00126209615,
2026-09-13 19:45:42.312803,3004,0.00127954894,
2026-09-13 19:45:42.368288,3005,0.00131679166,
2026-09-13 19:45:42.417414,3006,0.00123879939,
2026-09-13 19:45:42.472194,3007,0.0012440948,
2026-09-13 19:45:42.519202,3008,0.00122168959,
2026-09-13 19:45:42.574846,3009,0.00122278341,
2026-09-13 19:45:42.622595,3010,0.00172658147,
2026-09-13 19:45:42.718862,3011,0.00180119005,
2026-09-13 19:45:42.777500,3012,0.00126811053,
2026-09-13 19:45:42.825394,3013,0.00129324975,
2026-09-13 19:45:42.919936,3014,0.00126841394,
2026-09-13 19:45:42.978958,3015,0.00125774835,
2026-09-13 19:45:43.025435,3016,0.00127933127,
2026-09-13 19:45:43.080717,3017,0.00128434747,
2026-09-13 19:45:43.128610,3018,0.00177262974,
2026-09-13 19:45:43.185430,3019,0.00127794613,
2026-09-13 19:45:43.233120,3020,0.00127741736,
2026-09-13 19:45:43.327496,3021,0.00128010739,
2026-09-13 19:45:43.386738,3022,0.00127300249,
2026-09-13 19:45:43.433288,3023,0.00122972891,
2026-09-13 19:45:43.488242,3024,0.00123432516,
2026-09-13 19:45:43.534689,3025,0.00123600602,
2026-09-13 19:45:43.592096,3026,0.00124463457,
2026-09-13 19:45:43.640177,3027,0.00171614124,


==> measurments/PPG_IMU.csv <==
Address,USB0::0x2A8D::0x0101::MY59028205::0::INSTR
ApertureEnable,0
ApertureSize,0.1
AutoRange,On
AutoZero,On
Firmware Version,A.03.02-03.15-03.02-00.52-05-02
Measurement,DC Current
Model,34465A
NPLC,1.0
NullState,Off
NullValue(ADC),0.0
PreTriggerCount,0
Range(ADC),0.01
Sample Count,2117
Serial Number,MY59028205
Start Time,2026-09-13 20:53:55.666439
Stop Time,2026-09-13 20:55:59.050697
TriggerAutoDelay,1
TriggerCount,1
TriggerDelay,0.0
TriggerLevel,0.0
TriggerSlope,Negative
TriggerSource,Immediate

Time Stamp(s),Records,DC Current (ADC),
2026-09-13 20:53:55.666439,1,0.00794492612,
2026-09-13 20:53:55.714370,2,0.00230652936,
2026-09-13 20:53:55.809152,3,0.00362998949,
2026-09-13 20:53:55.867787,4,0.00377502923,
2026-09-13 20:53:55.914716,5,0.00198246004,
2026-09-13 20:53:55.969237,6,0.00387631058,
2026-09-13 20:53:56.017311,7,0.00190709294,
2026-09-13 20:53:56.113163,8,0.00166225593,
2026-09-13 20:53:56.169761,9,0.00356990072,
2026-09-13 20:53:56.218691,10,0.0027077115,
2026-09-13 20:53:56.313285,11,0.00168466005,
2026-09-13 20:53:56.373710,12,0.00194704658,
2026-09-13 20:53:56.419603,13,0.00793666364,
2026-09-13 20:53:56.476572,14,0.00197368418,
2026-09-13 20:53:56.523374,15,0.00384807128,
2026-09-13 20:53:56.578450,16,0.00460946065,
2026-09-13 20:53:56.625896,17,0.00276714508,
2026-09-13 20:53:56.681230,18,0.0062469929,
2026-09-13 20:53:56.728677,19,0.00299735345,
2026-09-13 20:53:56.785423,20,0.00185829747,
2026-09-13 20:53:56.833422,21,0.00631546178,
2026-09-13 20:53:56.888429,22,0.0034127289,
2026-09-13 20:53:56.936154,23,0.00395648611,
2026-09-13 20:53:56.990878,24,0.00165947245,
2026-09-13 20:53:57.039073,25,0.00182911275,
2026-09-13 20:53:57.093755,26,0.0017980339,
2026-09-13 20:53:57.140290,27,0.00794314852,
2026-09-13 20:53:57.198526,28,0.00177175029,
2026-09-13 20:53:57.247410,29,0.00421020232,
2026-09-13 20:53:57.342630,30,0.0019244171,
2026-09-13 20:53:57.401847,31,0.00195858283,
2026-09-13 20:53:57.448462,32,0.00338292526,
2026-09-13 20:53:57.544651,33,0.00185379466,
2026-09-13 20:53:57.602793,34,0.00187156075,
2026-09-13 20:53:57.649968,35,0.00502442275,
2026-09-13 20:53:57.705162,36,0.00186371491,
2026-09-13 20:53:57.753796,37,0.0077383586,
2026-09-13 20:53:57.808167,38,0.00183841519,
2026-09-13 20:53:57.856565,39,0.0019297433,
2026-09-13 20:53:57.911754,40,0.00805428417,
2026-09-13 20:53:57.960530,41,0.00320146949,
2026-09-13 20:53:58.014517,42,0.00202548958,
2026-09-13 20:53:58.062122,43,0.00164683138,
2026-09-13 20:53:58.118951,44,0.00198062088,
2026-09-13 20:53:58.167897,45,0.00450534745,
2026-09-13 20:53:58.261163,46,0.00790674128,
2026-09-13 20:53:58.320141,47,0.0016692355,
2026-09-13 20:53:58.366665,48,0.00428033117,
2026-09-13 20:53:58.421573,49,0.00446257625,
2026-09-13 20:53:58.469449,50,0.0021203663,
2026-09-13 20:53:58.526085,51,0.00242072661,
2026-09-13 20:53:58.575073,52,0.00374081073,
2026-09-13 20:53:58.670424,53,0.00209402662,
2026-09-13 20:53:58.730512,54,0.00283790054,
2026-09-13 20:53:58.778859,55,0.00164396216,
2026-09-13 20:53:58.873604,56,0.00167329309,
2026-09-13 20:53:58.932906,57,0.00343150966,
2026-09-13 20:53:58.981368,58,0.0016492323,
2026-09-13 20:53:59.076436,59,0.00216670149,
2026-09-13 20:53:59.135244,60,0.00320769273,
2026-09-13 20:53:59.183363,61,0.00193344911,
2026-09-13 20:53:59.280157,62,0.00190576496,
2026-09-13 20:53:59.338100,63,0.00189249288,
2026-09-13 20:53:59.386079,64,0.00796977513,
2026-09-13 20:53:59.441016,65,0.00180273129,
2026-09-13 20:53:59.489579,66,0.00375027917,
2026-09-13 20:53:59.545978,67,0.00333823355,
2026-09-13 20:53:59.594220,68,0.00174853597,
2026-09-13 20:53:59.689511,69,0.00424577518,
2026-09-13 20:53:59.748516,70,0.00366438608,
2026-09-13 20:53:59.796613,71,0.00201598597,
2026-09-13 20:53:59.892405,72,0.00687615289,
2026-09-13 20:53:59.950656,73,0.00268452247,
2026-09-13 20:53:59.998127,74,0.00273864194,
2026-09-13 20:54:00.052923,75,0.00201232304,
2026-09-13 20:54:00.100105,76,0.00246796214,
2026-09-13 20:54:00.197647,77,0.0039818331,
2026-09-13 20:54:00.253715,78,0.00408719403,
2026-09-13 20:54:00.299903,79,0.00245228256,
2026-09-13 20:54:00.354866,80,0.00193533884,
2026-09-13 20:54:00.402940,81,0.00299841319,
2026-09-13 20:54:00.459856,82,0.00479523345,
2026-09-13 20:54:00.506297,83,0.00170224035,
2026-09-13 20:54:00.561696,84,0.00175759986,
2026-09-13 20:54:00.608217,85,0.00363991634,
2026-09-13 20:54:00.665118,86,0.00421268788,
2026-09-13 20:54:00.711551,87,0.00171720318,
2026-09-13 20:54:00.766745,88,0.00316873287,
2026-09-13 20:54:00.815528,89,0.00619037248,
2026-09-13 20:54:00.870429,90,0.00210077973,
2026-09-13 20:54:00.918410,91,0.00240214812,
2026-09-13 20:54:00.973322,92,0.00488017672,
2026-09-13 20:54:01.021178,93,0.00192665422,
2026-09-13 20:54:01.077087,94,0.00178171561,
2026-09-13 20:54:01.126116,95,0.00406426113,
2026-09-13 20:54:01.180930,96,0.00420660095,
2026-09-13 20:54:01.228824,97,0.0017836768,
2026-09-13 20:54:01.284223,98,0.00229585497,
2026-09-13 20:54:01.332393,99,0.0036498267,
2026-09-13 20:54:01.390127,100,0.00273118856,
2026-09-13 20:54:01.438320,101,0.0025753612,
2026-09-13 20:54:01.533165,102,0.00405395062,
2026-09-13 20:54:01.592055,103,0.00298469479,
2026-09-13 20:54:01.639531,104,0.0028757402,
2026-09-13 20:54:01.735718,105,0.00174307236,
2026-09-13 20:54:01.793353,106,0.00302363377,
2026-09-13 20:54:01.840002,107,0.00383312714,
2026-09-13 20:54:01.896899,108,0.00757391698,
2026-09-13 20:54:01.945463,109,0.00757707753,
2026-09-13 20:54:02.041779,110,0.00367234955,
2026-09-13 20:54:02.099104,111,0.00423865818,
2026-09-13 20:54:02.147627,112,0.0017823785,
2026-09-13 20:54:02.242936,113,0.00393936971,
2026-09-13 20:54:02.301659,114,0.00423923423,
2026-09-13 20:54:02.347825,115,0.00180235093,
2026-09-13 20:54:02.403217,116,0.00177045089,
2026-09-13 20:54:02.451616,117,0.0042755964,
2026-09-13 20:54:02.508403,118,0.00307546446,
2026-09-13 20:54:02.556910,119,0.00190883206,
2026-09-13 20:54:02.652000,120,0.00485779679,
2026-09-13 20:54:02.712542,121,0.00234256503,
2026-09-13 20:54:02.761479,122,0.00323786244,
2026-09-13 20:54:02.855942,123,0.00479577871,
2026-09-13 20:54:02.916738,124,0.00786544756,
2026-09-13 20:54:02.962212,125,0.00182776608,
2026-09-13 20:54:03.018868,126,0.00607269808,
2026-09-13 20:54:03.065749,127,0.00176800601,
2026-09-13 20:54:03.120233,128,0.0018046529,
2026-09-13 20:54:03.168845,129,0.00413863006,
2026-09-13 20:54:03.224296,130,0.00263425062,
2026-09-13 20:54:03.273669,131,0.00177668403,
2026-09-13 20:54:03.328453,132,0.00335609749,
2026-09-13 20:54:03.376450,133,0.00474225947,
2026-09-13 20:54:03.433219,134,0.00173459551,
2026-09-13 20:54:03.482189,135,0.00357622071,
2026-09-13 20:54:03.577737,136,0.00363695918,
2026-09-13 20:54:03.637967,137,0.00190305734,
2026-09-13 20:54:03.684058,138,0.00408550877,
2026-09-13 20:54:03.741231,139,0.00422758475,
2026-09-13 20:54:03.788494,140,0.00174674408,
2026-09-13 20:54:03.843135,141,0.00188934993,
2026-09-13 20:54:03.891456,142,0.00458858678,
2026-09-13 20:54:03.948218,143,0.00779844957,
2026-09-13 20:54:03.994468,144,0.00184305761,
2026-09-13 20:54:04.049919,145,0.0037126121,
2026-09-13 20:54:04.097478,146,0.00190437872,
2026-09-13 20:54:04.153662,147,0.00178358446,
2026-09-13 20:54:04.201721,148,0.00344649998,
2026-09-13 20:54:04.256905,149,0.00424910062,
2026-09-13 20:54:04.303934,150,0.00193932497,
2026-09-13 20:54:04.361556,151,0.00181260098,
2026-09-13 20:54:04.407326,152,0.0028221495,
2026-09-13 20:54:04.465126,153,0.00174102103,
2026-09-13 20:54:04.513395,154,0.00190372572,
2026-09-13 20:54:04.608867,155,0.00405944172,
2026-09-13 20:54:04.667467,156,0.00412298455,
2026-09-13 20:54:04.714945,157,0.00165259841,
2026-09-13 20:54:04.813143,158,0.00299314966,
2026-09-13 20:54:04.869660,159,0.00276730338,
2026-09-13 20:54:04.917790,160,0.00234587398,
2026-09-13 20:54:05.012686,161,0.00616442855,
2026-09-13 20:54:05.070423,162,0.00193218159,
2026-09-13 20:54:05.116603,163,0.00248942305,
2026-09-13 20:54:05.171920,164,0.00417427987,
2026-09-13 20:54:05.218711,165,0.00251164688,
2026-09-13 20:54:05.276943,166,0.00192359151,
2026-09-13 20:54:05.322556,167,0.00414523697,
2026-09-13 20:54:05.378414,168,0.00361068216,
2026-09-13 20:54:05.425188,169,0.00174196864,
2026-09-13 20:54:05.520119,170,0.00316689701,
2026-09-13 20:54:05.579394,171,0.00417830778,
2026-09-13 20:54:05.626277,172,0.00173060278,
2026-09-13 20:54:05.683182,173,0.00172980797,
2026-09-13 20:54:05.730183,174,0.00424210785,
2026-09-13 20:54:05.784438,175,0.00368122765,
2026-09-13 20:54:05.833345,176,0.00172986734,
2026-09-13 20:54:05.890437,177,0.00337904137,
2026-09-13 20:54:05.938297,178,0.00331937254,
2026-09-13 20:54:06.034260,179,0.00633123151,
2026-09-13 20:54:06.092640,180,0.00182429993,
2026-09-13 20:54:06.139229,181,0.00815845893,
2026-09-13 20:54:06.196059,182,0.00178905467,
2026-09-13 20:54:06.242609,183,0.00406620473,
2026-09-13 20:54:06.297839,184,0.00424829152,
2026-09-13 20:54:06.346505,185,0.00177070484,
2026-09-13 20:54:06.403962,186,0.0017383266,
2026-09-13 20:54:06.449839,187,0.00419221416,
2026-09-13 20:54:06.504686,188,0.00363753412,
2026-09-13 20:54:06.552946,189,0.00174694526,
2026-09-13 20:54:06.608125,190,0.00310311892,
2026-09-13 20:54:06.654985,191,0.00414832935,
2026-09-13 20:54:06.713495,192,0.00204374597,
2026-09-13 20:54:06.761073,193,0.00332710515,
2026-09-13 20:54:06.857115,194,0.00429525882,
2026-09-13 20:54:06.915051,195,0.00175761635,
2026-09-13 20:54:06.963424,196,0.00391604766,
2026-09-13 20:54:07.056738,197,0.00319277278,
2026-09-13 20:54:07.117387,198,0.0079059091,
2026-09-13 20:54:07.163816,199,0.00181600997,
2026-09-13 20:54:07.218609,200,0.00657357086,
2026-09-13 20:54:07.266471,201,0.00179423356,
2026-09-13 20:54:07.321759,202,0.00166436222,
2026-09-13 20:54:07.370035,203,0.0018091733,
2026-09-13 20:54:07.424666,204,0.00808423951,
2026-09-13 20:54:07.471224,205,0.00163311848,
2026-09-13 20:54:07.529140,206,0.00300888091,
2026-09-13 20:54:07.577311,207,0.00403809075,
2026-09-13 20:54:07.671669,208,0.00174237099,
2026-09-13 20:54:07.731453,209,0.00259462786,
2026-09-13 20:54:07.777866,210,0.00337549167,
2026-09-13 20:54:07.835437,211,0.00187651208,
2026-09-13 20:54:07.883471,212,0.00389633248,
2026-09-13 20:54:07.979375,213,0.00300596661,
2026-09-13 20:54:08.038607,214,0.0017300927,
2026-09-13 20:54:08.086736,215,0.00346458047,
2026-09-13 20:54:08.181968,216,0.00165795869,
2026-09-13 20:54:08.239869,217,0.00798673542,
2026-09-13 20:54:08.286216,218,0.00365356878,
2026-09-13 20:54:08.344313,219,0.00427884159,
2026-09-13 20:54:08.392475,220,0.00173930389,
2026-09-13 20:54:08.488139,221,0.00425593398,
2026-09-13 20:54:08.546224,222,0.00418978247,
2026-09-13 20:54:08.593144,223,0.00175244075,
2026-09-13 20:54:08.650002,224,0.00311455734,
2026-09-13 20:54:08.698035,225,0.00370415834,
2026-09-13 20:54:08.793225,226,0.00173318728,
2026-09-13 20:54:08.854113,227,0.00318295476,
2026-09-13 20:54:08.902756,228,0.00204425935,
2026-09-13 20:54:08.997485,229,0.00243830032,
2026-09-13 20:54:09.055906,230,0.00406841876,
2026-09-13 20:54:09.102924,231,0.00190253186,
2026-09-13 20:54:09.157931,232,0.00239812021,
2026-09-13 20:54:09.207229,233,0.00516281491,
2026-09-13 20:54:09.303129,234,0.00806495855,
2026-09-13 20:54:09.360960,235,0.00166662132,
2026-09-13 20:54:09.407136,236,0.0018117534,
2026-09-13 20:54:09.462570,237,0.00173391503,
2026-09-13 20:54:09.510906,238,0.0052795296,
2026-09-13 20:54:09.565626,239,0.00255738844,
2026-09-13 20:54:09.614982,240,0.00310968955,
2026-09-13 20:54:09.669907,241,0.00238043877,
2026-09-13 20:54:09.715742,242,0.00198773787,
2026-09-13 20:54:09.772581,243,0.00380870577,
2026-09-13 20:54:09.818902,244,0.0023787788,
2026-09-13 20:54:09.913633,245,0.00174286678,
2026-09-13 20:54:09.973680,246,0.00176999358,
2026-09-13 20:54:10.021965,247,0.00189507298,
2026-09-13 20:54:10.115423,248,0.00192549663,
2026-09-13 20:54:10.173953,249,0.00346569079,
2026-09-13 20:54:10.221098,250,0.00797916111,
2026-09-13 20:54:10.276091,251,0.00165158924,
2026-09-13 20:54:10.324664,252,0.00398729452,
2026-09-13 20:54:10.379360,253,0.00257042306,
2026-09-13 20:54:10.426586,254,0.00173644896,
2026-09-13 20:54:10.483857,255,0.00172558769,
2026-09-13 20:54:10.530633,256,0.00420978457,
2026-09-13 20:54:10.585159,257,0.00373921782,
2026-09-13 20:54:10.632041,258,0.00173262333,
2026-09-13 20:54:10.688513,259,0.00278096022,
2026-09-13 20:54:10.735323,260,0.00343483181,
2026-09-13 20:54:10.791646,261,0.00219233321,
2026-09-13 20:54:10.838412,262,0.00284810662,
2026-09-13 20:54:10.895762,263,0.00350707904,
2026-09-13 20:54:10.942204,264,0.0025161266,
2026-09-13 20:54:10.997102,265,0.00173322246,
2026-09-13 20:54:11.043628,266,0.00421921673,
2026-09-13 20:54:11.100885,267,0.00423131583,
2026-09-13 20:54:11.148309,268,0.0017417169,
2026-09-13 20:54:11.244555,269,0.00427029219,
2026-09-13 20:54:11.303259,270,0.00603602261,
2026-09-13 20:54:11.352000,271,0.0057461575,
2026-09-13 20:54:11.447310,272,0.00409887099,
2026-09-13 20:54:11.505929,273,0.00420041178,
2026-09-13 20:54:11.554129,274,0.0017425128,
2026-09-13 20:54:11.648958,275,0.00216366407,
2026-09-13 20:54:11.705961,276,0.00355175646,
2026-09-13 20:54:11.754316,277,0.00189506309,
2026-09-13 20:54:11.849745,278,0.00175143488,
2026-09-13 20:54:11.909812,279,0.00806221465,
2026-09-13 20:54:11.958228,280,0.00200276886,
2026-09-13 20:54:12.052979,281,0.00421721927,
2026-09-13 20:54:12.112394,282,0.00279242172,
2026-09-13 20:54:12.159059,283,0.0018872942,
2026-09-13 20:54:12.215141,284,0.00489704138,
2026-09-13 20:54:12.262131,285,0.00280433064,
2026-09-13 20:54:12.318940,286,0.00780406599,
2026-09-13 20:54:12.365388,287,0.00184455158,
2026-09-13 20:54:12.420833,288,0.00193398557,
2026-09-13 20:54:12.467887,289,0.00601738255,
2026-09-13 20:54:12.525711,290,0.00163158933,
2026-09-13 20:54:12.572918,291,0.00715994097,
2026-09-13 20:54:12.668799,292,0.00174766861,
2026-09-13 20:54:12.728832,293,0.00163133319,
2026-09-13 20:54:12.775021,294,0.00172416517,
2026-09-13 20:54:12.832341,295,0.00160411185,
2026-09-13 20:54:12.878588,296,0.00447353317,
2026-09-13 20:54:12.933091,297,0.00450937206,
2026-09-13 20:54:12.981241,298,0.00207107724,
2026-09-13 20:54:13.036819,299,0.00173705029,
2026-09-13 20:54:13.083129,300,0.00352690306,
2026-09-13 20:54:13.141136,301,0.00422016984,
2026-09-13 20:54:13.188458,302,0.00173918736,
2026-09-13 20:54:13.242455,303,0.00170165772,
2026-09-13 20:54:13.291830,304,0.00464098692,
2026-09-13 20:54:13.346687,305,0.0079071898,
2026-09-13 20:54:13.394224,306,0.0016351852,
2026-09-13 20:54:13.450842,307,0.00352027637,
2026-09-13 20:54:13.499959,308,0.00653249151,
2026-09-13 20:54:13.596062,309,0.00174857775,
2026-09-13 20:54:13.653167,310,0.00398864448,
2026-09-13 20:54:13.698499,311,0.00231133448,
2026-09-13 20:54:13.756096,312,0.0018887431,
2026-09-13 20:54:13.803017,313,0.00352001693,
2026-09-13 20:54:13.858351,314,0.00424217491,
2026-09-13 20:54:13.904714,315,0.00181017478,
2026-09-13 20:54:13.961725,316,0.00174209396,
2026-09-13 20:54:14.008215,317,0.00363502108,
2026-09-13 20:54:14.103577,318,0.00192964107,
2026-09-13 20:54:14.162842,319,0.00173092049,
2026-09-13 20:54:14.211569,320,0.00307559528,
2026-09-13 20:54:14.266360,321,0.00400622149,
2026-09-13 20:54:14.314966,322,0.00174200272,
2026-09-13 20:54:14.369817,323,0.00397953992,
2026-09-13 20:54:14.417755,324,0.00525134306,
2026-09-13 20:54:14.475954,325,0.00189432655,
2026-09-13 20:54:14.524750,326,0.00301543615,
2026-09-13 20:54:14.620430,327,0.00257771924,
2026-09-13 20:54:14.677775,328,0.00173420305,
2026-09-13 20:54:14.724304,329,0.00402589161,
2026-09-13 20:54:14.779163,330,0.00416927028,
2026-09-13 20:54:14.827238,331,0.00188677752,
2026-09-13 20:54:14.884637,332,0.00175512969,
2026-09-13 20:54:14.933181,333,0.004213785,
2026-09-13 20:54:15.030088,334,0.00173628626,
2026-09-13 20:54:15.086487,335,0.00203436438,
2026-09-13 20:54:15.134966,336,0.0047725666,
2026-09-13 20:54:15.229746,337,0.00175062138,
2026-09-13 20:54:15.288872,338,0.00198677707,
2026-09-13 20:54:15.335323,339,0.00425287897,
2026-09-13 20:54:15.392618,340,0.00309279082,
2026-09-13 20:54:15.439840,341,0.00565110818,
2026-09-13 20:54:15.494098,342,0.00184579491,
2026-09-13 20:54:15.542379,343,0.00811336267,
2026-09-13 20:54:15.599646,344,0.00167534332,
2026-09-13 20:54:15.648738,345,0.00416268206,
2026-09-13 20:54:15.743321,346,0.00178985167,
2026-09-13 20:54:15.803163,347,0.00193631173,
2026-09-13 20:54:15.852007,348,0.00425720699,
2026-09-13 20:54:15.947630,349,0.00177706879,
2026-09-13 20:54:16.006993,350,0.00178691319,
2026-09-13 20:54:16.053199,351,0.00428424914,
2026-09-13 20:54:16.109852,352,0.00305243482,
2026-09-13 20:54:16.156227,353,0.00203281874,
2026-09-13 20:54:16.212156,354,0.00349755345,
2026-09-13 20:54:16.259101,355,0.00326073927,
2026-09-13 20:54:16.313446,356,0.00192084651,
2026-09-13 20:54:16.362096,357,0.00322229059,
2026-09-13 20:54:16.416540,358,0.00295103915,
2026-09-13 20:54:16.464329,359,0.00276818284,
2026-09-13 20:54:16.521998,360,0.00778383853,
2026-09-13 20:54:16.568933,361,0.00210508357,
2026-09-13 20:54:16.624096,362,0.00781652238,
2026-09-13 20:54:16.671444,363,0.00177618934,
2026-09-13 20:54:16.726429,364,0.00238754696,
2026-09-13 20:54:16.773341,365,0.00420483544,
2026-09-13 20:54:16.830142,366,0.00246809626,
2026-09-13 20:54:16.876691,367,0.00203156552,
2026-09-13 20:54:16.931663,368,0.00398680862,
2026-09-13 20:54:16.978924,369,0.00325324411,
2026-09-13 20:54:17.035569,370,0.00179132916,
2026-09-13 20:54:17.082375,371,0.00355756307,
2026-09-13 20:54:17.136797,372,0.00467779871,
2026-09-13 20:54:17.184625,373,0.00178349871,
2026-09-13 20:54:17.241021,374,0.00178115276,
2026-09-13 20:54:17.288940,375,0.00410294177,
2026-09-13 20:54:17.344542,376,0.00369626963,
2026-09-13 20:54:17.391266,377,0.00173803088,
2026-09-13 20:54:17.487666,378,0.00323044973,
2026-09-13 20:54:17.542468,379,0.0074741395,
2026-09-13 20:54:17.590442,380,0.00320163439,
2026-09-13 20:54:17.645469,381,0.00385122522,
2026-09-13 20:54:17.693624,382,0.00485895437,
2026-09-13 20:54:17.749006,383,0.00269658969,
2026-09-13 20:54:17.797540,384,0.00183741041,
2026-09-13 20:54:17.852166,385,0.004377434,
2026-09-13 20:54:17.901009,386,0.0026396065,
2026-09-13 20:54:17.955922,387,0.00178200583,
2026-09-13 20:54:18.003364,388,0.00352226284,
2026-09-13 20:54:18.060885,389,0.00426891584,
2026-09-13 20:54:18.108506,390,0.00179579019,
2026-09-13 20:54:18.163364,391,0.00179409834,
2026-09-13 20:54:18.210146,392,0.0036480601,
2026-09-13 20:54:18.265605,393,0.00375436204,
2026-09-13 20:54:18.311886,394,0.00178601065,
2026-09-13 20:54:18.367425,395,0.002672043,
2026-09-13 20:54:18.415311,396,0.00310560118,
2026-09-13 20:54:18.470536,397,0.00293678758,
2026-09-13 20:54:18.516917,398,0.00261385385,
2026-09-13 20:54:18.574635,399,0.00395477117,
2026-09-13 20:54:18.620972,400,0.00539825274,
2026-09-13 20:54:18.675752,401,0.00165070319,
2026-09-13 20:54:18.723159,402,0.00354898838,
2026-09-13 20:54:18.780503,403,0.00428928182,
2026-09-13 20:54:18.827050,404,0.00177930371,
2026-09-13 20:54:18.882109,405,0.00178312824,
2026-09-13 20:54:18.928836,406,0.00431832583,
2026-09-13 20:54:18.984064,407,0.00425441142,
2026-09-13 20:54:19.031320,408,0.00178274128,
2026-09-13 20:54:19.087605,409,0.00230745828,
2026-09-13 20:54:19.136419,410,0.00423273725,
2026-09-13 20:54:19.232105,411,0.00178160678,
2026-09-13 20:54:19.291051,412,0.00273960714,
2026-09-13 20:54:19.339550,413,0.00365541234,
2026-09-13 20:54:19.434777,414,0.00171367547,
2026-09-13 20:54:19.494838,415,0.00333930099,
2026-09-13 20:54:19.540854,416,0.00252265656,
2026-09-13 20:54:19.596203,417,0.00258350606,
2026-09-13 20:54:19.644623,418,0.00569566358,
2026-09-13 20:54:19.699074,419,0.00214727323,
2026-09-13 20:54:19.746287,420,0.008035189,
2026-09-13 20:54:19.803822,421,0.00166945207,
2026-09-13 20:54:19.849898,422,0.0035584711,
2026-09-13 20:54:19.906109,423,0.00470367008,
2026-09-13 20:54:19.952886,424,0.00166215259,
2026-09-13 20:54:20.008378,425,0.00307501813,
2026-09-13 20:54:20.054671,426,0.00437344568,
2026-09-13 20:54:20.111805,427,0.00279555698,
2026-09-13 20:54:20.159961,428,0.00193149122,
2026-09-13 20:54:20.255253,429,0.00748328254,
2026-09-13 20:54:20.312552,430,0.00177201083,
2026-09-13 20:54:20.359115,431,0.00281797429,
2026-09-13 20:54:20.415200,432,0.00345543964,
2026-09-13 20:54:20.463032,433,0.00226860066,
2026-09-13 20:54:20.558202,434,0.00225589693,
2026-09-13 20:54:20.619241,435,0.0035868852,
2026-09-13 20:54:20.665575,436,0.0077548341,
2026-09-13 20:54:20.720659,437,0.00205787552,
2026-09-13 20:54:20.766757,438,0.00181235913,
2026-09-13 20:54:20.824277,439,0.00179001108,
2026-09-13 20:54:20.872810,440,0.00497954526,
2026-09-13 20:54:20.968545,441,0.00416823582,
2026-09-13 20:54:21.026459,442,0.0036043226,
2026-09-13 20:54:21.074278,443,0.00178663507,
2026-09-13 20:54:21.129298,444,0.00335472114,
2026-09-13 20:54:21.178759,445,0.00410985978,
2026-09-13 20:54:21.233441,446,0.0017828666,
2026-09-13 20:54:21.280287,447,0.00313903257,
2026-09-13 20:54:21.376616,448,0.00370522798,
2026-09-13 20:54:21.435684,449,0.00187079892,
2026-09-13 20:54:21.482105,450,0.0035015055,
2026-09-13 20:54:21.577004,451,0.00396362948,
2026-09-13 20:54:21.635791,452,0.00187656485,
2026-09-13 20:54:21.682111,453,0.00360578799,
2026-09-13 20:54:21.738173,454,0.00557783748,
2026-09-13 20:54:21.784727,455,0.00167361739,
2026-09-13 20:54:21.841627,456,0.00164749427,
2026-09-13 20:54:21.888612,457,0.00536844141,
2026-09-13 20:54:21.943677,458,0.00251945424,
2026-09-13 20:54:21.989722,459,0.00194541959,
2026-09-13 20:54:22.047298,460,0.0020296483,
2026-09-13 20:54:22.094938,461,0.00373855933,
2026-09-13 20:54:22.191858,462,0.00178007653,
2026-09-13 20:54:22.250793,463,0.00230912815,
2026-09-13 20:54:22.296722,464,0.00399607918,
2026-09-13 20:54:22.350912,465,0.00220017465,
2026-09-13 20:54:22.398019,466,0.00238566713,
2026-09-13 20:54:22.454936,467,0.00404812753,
2026-09-13 20:54:22.501277,468,0.0015964496,
2026-09-13 20:54:22.555835,469,0.00161470489,
2026-09-13 20:54:22.603570,470,0.00300988788,
2026-09-13 20:54:22.660894,471,0.00472273447,
2026-09-13 20:54:22.707256,472,0.00267136032,
2026-09-13 20:54:22.762312,473,0.00778850953,
2026-09-13 20:54:22.808534,474,0.00210236275,
2026-09-13 20:54:22.865612,475,0.00788761203,
2026-09-13 20:54:22.911646,476,0.00178166175,
2026-09-13 20:54:22.969864,477,0.00259421232,
2026-09-13 20:54:23.015660,478,0.00357740687,
2026-09-13 20:54:23.070789,479,0.0016529425,
2026-09-13 20:54:23.118070,480,0.00180532459,
2026-09-13 20:54:23.175395,481,0.0043533897,
2026-09-13 20:54:23.221864,482,0.00177257258,
2026-09-13 20:54:23.279029,483,0.0019282933,
2026-09-13 20:54:23.327272,484,0.00362212607,
2026-09-13 20:54:23.381223,485,0.00487030154,
2026-09-13 20:54:23.428019,486,0.00174115075,
2026-09-13 20:54:23.485146,487,0.0016201773,
2026-09-13 20:54:23.531264,488,0.00176697595,
2026-09-13 20:54:23.587643,489,0.00797716145,
2026-09-13 20:54:23.636017,490,0.00176021074,
2026-09-13 20:54:23.731730,491,0.00467674886,
2026-09-13 20:54:23.790451,492,0.00778960116,
2026-09-13 20:54:23.839031,493,0.00181121804,
2026-09-13 20:54:23.934727,494,0.0025030491,
2026-09-13 20:54:23.993595,495,0.00328846849,
2026-09-13 20:54:24.041995,496,0.00285253028,
2026-09-13 20:54:24.136716,497,0.00209818424,
2026-09-13 20:54:24.197389,498,0.00164723923,
2026-09-13 20:54:24.243668,499,0.00316343305,
2026-09-13 20:54:24.297740,500,0.00600127423,
2026-09-13 20:54:24.347233,501,0.00192558458,
2026-09-13 20:54:24.402520,502,0.00167823673,
2026-09-13 20:54:24.450578,503,0.00417941369,
2026-09-13 20:54:24.505799,504,0.00394368344,
2026-09-13 20:54:24.552196,505,0.00173612356,
2026-09-13 20:54:24.608292,506,0.00247761966,
2026-09-13 20:54:24.654773,507,0.00421388943,
2026-09-13 20:54:24.713141,508,0.00253700706,
2026-09-13 20:54:24.759305,509,0.0027059449,
2026-09-13 20:54:24.854650,510,0.00520710207,
2026-09-13 20:54:24.914117,511,0.00192335626,
2026-09-13 20:54:24.962440,512,0.00427278984,
2026-09-13 20:54:25.058221,513,0.00393434473,
2026-09-13 20:54:25.117400,514,0.00191773104,
2026-09-13 20:54:25.164655,515,0.00396872702,
2026-09-13 20:54:25.258866,516,0.00333063286,
2026-09-13 20:54:25.319112,517,0.00193783979,
2026-09-13 20:54:25.366623,518,0.00361601715,
2026-09-13 20:54:25.463123,519,0.00322600189,
2026-09-13 20:54:25.522005,520,0.00173486704,
2026-09-13 20:54:25.567553,521,0.00414527874,
2026-09-13 20:54:25.663174,522,0.00228782005,
2026-09-13 20:54:25.723649,523,0.00175674569,
2026-09-13 20:54:25.770274,524,0.00420751558,
2026-09-13 20:54:25.865386,525,0.00792925973,
2026-09-13 20:54:25.925273,526,0.00190692804,
2026-09-13 20:54:25.973038,527,0.00252873689,
2026-09-13 20:54:26.068509,528,0.0019365261,
2026-09-13 20:54:26.127165,529,0.00167402194,
2026-09-13 20:54:26.173577,530,0.00363065018,
2026-09-13 20:54:26.231141,531,0.00239203988,
2026-09-13 20:54:26.278362,532,0.00220863061,
2026-09-13 20:54:26.334498,533,0.00411555206,
2026-09-13 20:54:26.383214,534,0.00278190563,
2026-09-13 20:54:26.477773,535,0.00215660205,
2026-09-13 20:54:26.536797,536,0.00409135275,
2026-09-13 20:54:26.588037,537,0.00208350943,
2026-09-13 20:54:26.680046,538,0.00292647596,
2026-09-13 20:54:26.737547,539,0.00411738462,
2026-09-13 20:54:26.784322,540,0.00173530017,
2026-09-13 20:54:26.839466,541,0.00173502095,
2026-09-13 20:54:26.887305,542,0.0054472307,
2026-09-13 20:54:26.943935,543,0.00688614021,
2026-09-13 20:54:26.990285,544,0.00197647975,
2026-09-13 20:54:27.046974,545,0.0041088572,
2026-09-13 20:54:27.095487,546,0.00362210628,
2026-09-13 20:54:27.190696,547,0.00184933032,
2026-09-13 20:54:27.249806,548,0.00209950892,
2026-09-13 20:54:27.296332,549,0.00418458818,
2026-09-13 20:54:27.352873,550,0.00240830101,
2026-09-13 20:54:27.399908,551,0.00275114889,
2026-09-13 20:54:27.455887,552,0.00404125349,
2026-09-13 20:54:27.503224,553,0.0017512293,
2026-09-13 20:54:27.558259,554,0.00187704855,
2026-09-13 20:54:27.606965,555,0.00365659301,
2026-09-13 20:54:27.662234,556,0.00414445535,
2026-09-13 20:54:27.710144,557,0.00173097105,
2026-09-13 20:54:27.805884,558,0.00405645377,
2026-09-13 20:54:27.864337,559,0.00418385824,
2026-09-13 20:54:27.912871,560,0.00252159571,
2026-09-13 20:54:28.007681,561,0.00574084778,
2026-09-13 20:54:28.064975,562,0.00710942617,
2026-09-13 20:54:28.114067,563,0.00166218667,
2026-09-13 20:54:28.208818,564,0.0036964785,
2026-09-13 20:54:28.269819,565,0.0049480025,
2026-09-13 20:54:28.314891,566,0.00167771675,
2026-09-13 20:54:28.369954,567,0.00345018819,
2026-09-13 20:54:28.416384,568,0.00354390843,
2026-09-13 20:54:28.471613,569,0.00218321876,
2026-09-13 20:54:28.518761,570,0.00229890778,
2026-09-13 20:54:28.575523,571,0.00339862354,
2026-09-13 20:54:28.623336,572,0.00161013282,
2026-09-13 20:54:28.717550,573,0.00383961312,
2026-09-13 20:54:28.778454,574,0.00408760187,
2026-09-13 20:54:28.826550,575,0.00187719256,
2026-09-13 20:54:28.921761,576,0.00307968804,
2026-09-13 20:54:28.981926,577,0.003346075,
2026-09-13 20:54:29.028844,578,0.00794842855,
2026-09-13 20:54:29.122245,579,0.00368359998,
2026-09-13 20:54:29.181635,580,0.00359677027,
2026-09-13 20:54:29.229045,581,0.00178299962,
2026-09-13 20:54:29.286224,582,0.0018015924,
2026-09-13 20:54:29.333627,583,0.0042189397,
2026-09-13 20:54:29.428205,584,0.00189317446,
2026-09-13 20:54:29.487559,585,0.00176001066,
2026-09-13 20:54:29.536057,586,0.00491319257,
2026-09-13 20:54:29.591160,587,0.00191769807,
2026-09-13 20:54:29.638052,588,0.00182294887,
2026-09-13 20:54:29.734979,589,0.00421800968,
2026-09-13 20:54:29.792282,590,0.00259944398,
2026-09-13 20:54:29.841290,591,0.0025450156,
2026-09-13 20:54:29.936702,592,0.00420412198,
2026-09-13 20:54:29.993701,593,0.00207996193,
2026-09-13 20:54:30.042407,594,0.00305322633,
2026-09-13 20:54:30.137530,595,0.00200975833,
2026-09-13 20:54:30.196216,596,0.00801383033,
2026-09-13 20:54:30.244478,597,0.00357539732,
2026-09-13 20:54:30.301277,598,0.00319594871,
2026-09-13 20:54:30.349983,599,0.00192273295,
2026-09-13 20:54:30.443952,600,0.0039932979,
2026-09-13 20:54:30.503776,601,0.00363569936,
2026-09-13 20:54:30.552690,602,0.00173110297,
2026-09-13 20:54:30.607655,603,0.00232343908,
2026-09-13 20:54:30.652784,604,0.00418989899,
2026-09-13 20:54:30.708445,605,0.00277119607,
2026-09-13 20:54:30.755461,606,0.00172941552,
2026-09-13 20:54:30.812084,607,0.00322037008,
2026-09-13 20:54:30.858669,608,0.00267525301,
2026-09-13 20:54:30.953767,609,0.00161576023,
2026-09-13 20:54:31.014836,610,0.00301093993,
2026-09-13 20:54:31.061892,611,0.00292735872,
2026-09-13 20:54:31.157636,612,0.00204368221,
2026-09-13 20:54:31.216550,613,0.00181176879,
2026-09-13 20:54:31.262590,614,0.00166530434,
2026-09-13 20:54:31.318629,615,0.00567622212,
2026-09-13 20:54:31.365536,616,0.00409633266,
2026-09-13 20:54:31.422737,617,0.00425588011,
2026-09-13 20:54:31.470894,618,0.00187770264,
2026-09-13 20:54:31.567226,619,0.00420420443,
2026-09-13 20:54:31.626178,620,0.00434875827,
2026-09-13 20:54:31.674541,621,0.00174218301,
2026-09-13 20:54:31.768534,622,0.00414230618,
2026-09-13 20:54:31.827604,623,0.00414699258,
2026-09-13 20:54:31.875647,624,0.00172578447,
2026-09-13 20:54:31.970382,625,0.00422619741,
2026-09-13 20:54:32.030667,626,0.00412213698,
2026-09-13 20:54:32.079077,627,0.00214878369,
2026-09-13 20:54:32.172419,628,0.00316870759,
2026-09-13 20:54:32.233124,629,0.00668009266,
2026-09-13 20:54:32.280917,630,0.00256479345,
2026-09-13 20:54:32.335506,631,0.00480814056,
2026-09-13 20:54:32.382353,632,0.00204086136,
2026-09-13 20:54:32.439988,633,0.00174790716,
2026-09-13 20:54:32.486247,634,0.00361285001,
2026-09-13 20:54:32.544666,635,0.00419948286,
2026-09-13 20:54:32.590605,636,0.00176329543,
2026-09-13 20:54:32.645614,637,0.00174603832,
2026-09-13 20:54:32.692980,638,0.00360226577,
2026-09-13 20:54:32.788574,639,0.0018821296,
2026-09-13 20:54:32.847266,640,0.00174952646,
2026-09-13 20:54:32.896838,641,0.00308703149,
2026-09-13 20:54:32.991120,642,0.00188531323,
2026-09-13 20:54:33.048262,643,0.00193482216,
2026-09-13 20:54:33.097071,644,0.0031062267,
2026-09-13 20:54:33.192659,645,0.00772410923,
2026-09-13 20:54:33.252107,646,0.00242171599,
2026-09-13 20:54:33.300321,647,0.00166196791,
2026-09-13 20:54:33.355100,648,0.00177831872,
2026-09-13 20:54:33.401652,649,0.00335941193,
2026-09-13 20:54:33.458763,650,0.00410923537,
2026-09-13 20:54:33.507149,651,0.00187981773,
2026-09-13 20:54:33.602362,652,0.00316818321,
2026-09-13 20:54:33.664526,653,0.0035168344,
2026-09-13 20:54:33.759782,654,0.00170342872,
2026-09-13 20:54:33.807772,655,0.00421406862,
2026-09-13 20:54:33.865162,656,0.00413940178,
2026-09-13 20:54:33.912960,657,0.00173672159,
2026-09-13 20:54:34.007890,658,0.00403853707,
2026-09-13 20:54:34.067107,659,0.00422445608,
2026-09-13 20:54:34.113108,660,0.00173253319,
2026-09-13 20:54:34.170678,661,0.00259446736,
2026-09-13 20:54:34.216716,662,0.0041193513,
2026-09-13 20:54:34.273624,663,0.00770019245,
2026-09-13 20:54:34.322597,664,0.00180696147,
2026-09-13 20:54:34.418333,665,0.00249342457,
2026-09-13 20:54:34.476602,666,0.00253579561,
2026-09-13 20:54:34.522278,667,0.00356850019,
2026-09-13 20:54:34.579365,668,0.00419839893,
2026-09-13 20:54:34.626379,669,0.00180252902,
2026-09-13 20:54:34.683706,670,0.00173179994,
2026-09-13 20:54:34.731386,671,0.00415490877,
2026-09-13 20:54:34.826459,672,0.00188562434,
2026-09-13 20:54:34.885352,673,0.00173697663,
2026-09-13 20:54:34.931760,674,0.00415168447,
2026-09-13 20:54:34.989060,675,0.00368286124,
2026-09-13 20:54:35.035377,676,0.00175017725,
2026-09-13 20:54:35.090716,677,0.00333130125,
2026-09-13 20:54:35.139215,678,0.00486280419,
2026-09-13 20:54:35.194772,679,0.00176826545,
2026-09-13 20:54:35.240590,680,0.00342978703,
2026-09-13 20:54:35.297393,681,0.00563281882,
2026-09-13 20:54:35.344360,682,0.00194673328,
2026-09-13 20:54:35.400120,683,0.00586605911,
2026-09-13 20:54:35.448214,684,0.00403486535,
2026-09-13 20:54:35.504064,685,0.00357520823,
2026-09-13 20:54:35.553198,686,0.00174294154,
2026-09-13 20:54:35.607597,687,0.00242583514,
2026-09-13 20:54:35.656337,688,0.004169389,
2026-09-13 20:54:35.712350,689,0.00173635332,
2026-09-13 20:54:35.760809,690,0.00241599734,
2026-09-13 20:54:35.856319,691,0.00363779136,
2026-09-13 20:54:35.915083,692,0.00204295996,
2026-09-13 20:54:35.960914,693,0.00319011572,
2026-09-13 20:54:36.016370,694,0.00425718611,
2026-09-13 20:54:36.062544,695,0.0023650615,
2026-09-13 20:54:36.120230,696,0.0017475246,
2026-09-13 20:54:36.167657,697,0.00410050458,
2026-09-13 20:54:36.222510,698,0.00417613222,
2026-09-13 20:54:36.268803,699,0.00285880409,
2026-09-13 20:54:36.363666,700,0.00182429004,
2026-09-13 20:54:36.422463,701,0.00582762252,
2026-09-13 20:54:36.470012,702,0.00173616204,
2026-09-13 20:54:36.524452,703,0.00163863486,
2026-09-13 20:54:36.572361,704,0.00359951747,
2026-09-13 20:54:36.629413,705,0.00355964518,
2026-09-13 20:54:36.678462,706,0.00163052848,
2026-09-13 20:54:36.773345,707,0.00418141115,
2026-09-13 20:54:36.832137,708,0.00360906616,
2026-09-13 20:54:36.879998,709,0.00207923198,
2026-09-13 20:54:36.934178,710,0.00432115657,
2026-09-13 20:54:36.983065,711,0.00163127162,
2026-09-13 20:54:37.039728,712,0.00188319484,
2026-09-13 20:54:37.086633,713,0.00301734237,
2026-09-13 20:54:37.141490,714,0.00483665799,
2026-09-13 20:54:37.188477,715,0.00175739648,
2026-09-13 20:54:37.245389,716,0.0017573613,
2026-09-13 20:54:37.291984,717,0.00362731705,
2026-09-13 20:54:37.348746,718,0.00777673583,
2026-09-13 20:54:37.395989,719,0.00183879665,
2026-09-13 20:54:37.450508,720,0.00342149817,
2026-09-13 20:54:37.496581,721,0.00297754043,
2026-09-13 20:54:37.554579,722,0.00226235983,
2026-09-13 20:54:37.601577,723,0.00295623453,
2026-09-13 20:54:37.655992,724,0.00403568874,
2026-09-13 20:54:37.705153,725,0.00174128816,
2026-09-13 20:54:37.759594,726,0.0018900392,
2026-09-13 20:54:37.806251,727,0.00354414588,
2026-09-13 20:54:37.863299,728,0.00470450446,
2026-09-13 20:54:37.910561,729,0.00173791215,
2026-09-13 20:54:37.964650,730,0.00175597616,
2026-09-13 20:54:38.014012,731,0.00417714909,
2026-09-13 20:54:38.069218,732,0.00319198566,
2026-09-13 20:54:38.115587,733,0.00174670451,
2026-09-13 20:54:38.172319,734,0.0032263086,
2026-09-13 20:54:38.219880,735,0.00379260184,
2026-09-13 20:54:38.274600,736,0.00187684847,
2026-09-13 20:54:38.320835,737,0.00295960064,
2026-09-13 20:54:38.377498,738,0.00326056448,
2026-09-13 20:54:38.424058,739,0.00789577447,
2026-09-13 20:54:38.481112,740,0.00172593288,
2026-09-13 20:54:38.529882,741,0.00476233084,
2026-09-13 20:54:38.626947,742,0.00262762392,
2026-09-13 20:54:38.683265,743,0.00176762784,
2026-09-13 20:54:38.729191,744,0.00428229345,
2026-09-13 20:54:38.784090,745,0.0042231446,
2026-09-13 20:54:38.830751,746,0.00177658399,
2026-09-13 20:54:38.887694,747,0.00180920518,
2026-09-13 20:54:38.934038,748,0.00421404004,
2026-09-13 20:54:38.989670,749,0.00312882979,
2026-09-13 20:54:39.038434,750,0.00179487996,
2026-09-13 20:54:39.094779,751,0.00303335285,
2026-09-13 20:54:39.141836,752,0.00345428315,
2026-09-13 20:54:39.198572,753,0.00181721152,
2026-09-13 20:54:39.245223,754,0.00362480291,
2026-09-13 20:54:39.301875,755,0.00364765555,
2026-09-13 20:54:39.348283,756,0.00178083286,
2026-09-13 20:54:39.404001,757,0.00213090877,
2026-09-13 20:54:39.451326,758,0.00575967912,
2026-09-13 20:54:39.507656,759,0.00685991156,
2026-09-13 20:54:39.553840,760,0.00165400774,
2026-09-13 20:54:39.608875,761,0.00447548336,
2026-09-13 20:54:39.655970,762,0.00420703298,
2026-09-13 20:54:39.712159,763,0.00219780562,
2026-09-13 20:54:39.760518,764,0.00241956902,
2026-09-13 20:54:39.815306,765,0.00410900012,
2026-09-13 20:54:39.862045,766,0.00279714659,
2026-09-13 20:54:39.917977,767,0.00178585895,
2026-09-13 20:54:39.965260,768,0.00354818258,
2026-09-13 20:54:40.020421,769,0.00477181026,
2026-09-13 20:54:40.068545,770,0.00164775481,
2026-09-13 20:54:40.125000,771,0.00194873843,
2026-09-13 20:54:40.172789,772,0.00424148453,
2026-09-13 20:54:40.267756,773,0.00191310621,
2026-09-13 20:54:40.325785,774,0.00178597657,
2026-09-13 20:54:40.372631,775,0.00431154852,
2026-09-13 20:54:40.427538,776,0.00355967816,
2026-09-13 20:54:40.476435,777,0.00224967149,
2026-09-13 20:54:40.532995,778,0.00575269185,
2026-09-13 20:54:40.580415,779,0.00197183732,
2026-09-13 20:54:40.675902,780,0.00169741544,
2026-09-13 20:54:40.736146,781,0.00324396586,
2026-09-13 20:54:40.783374,782,0.00266273947,
2026-09-13 20:54:40.836922,783,0.00177040472,
2026-09-13 20:54:40.886133,784,0.00352356993,
2026-09-13 20:54:40.941256,785,0.00429780374,
2026-09-13 20:54:40.987292,786,0.00193244873,
2026-09-13 20:54:41.045917,787,0.00178205091,
2026-09-13 20:54:41.093958,788,0.0036299774,
2026-09-13 20:54:41.190967,789,0.0019224801,
2026-09-13 20:54:41.248064,790,0.00180274449,
2026-09-13 20:54:41.294089,791,0.00314988065,
2026-09-13 20:54:41.348619,792,0.00400557839,
2026-09-13 20:54:41.396122,793,0.00166349376,
2026-09-13 20:54:41.452751,794,0.00325108945,
2026-09-13 20:54:41.498598,795,0.00339767483,
2026-09-13 20:54:41.556949,796,0.00785350566,
2026-09-13 20:54:41.602671,797,0.0036490165,
2026-09-13 20:54:41.657332,798,0.0030523051,
2026-09-13 20:54:41.705087,799,0.00192626286,
2026-09-13 20:54:41.761818,800,0.00178799602,
2026-09-13 20:54:41.808270,801,0.00405639441,
2026-09-13 20:54:41.865433,802,0.00424274765,
2026-09-13 20:54:41.913407,803,0.001768017,
2026-09-13 20:54:41.968731,804,0.00252356459,
2026-09-13 20:54:42.016685,805,0.00485421521,
2026-09-13 20:54:42.073953,806,0.00200905806,
2026-09-13 20:54:42.122576,807,0.0028813874,
2026-09-13 20:54:42.218166,808,0.00429643509,
2026-09-13 20:54:42.276361,809,0.00221619503,
2026-09-13 20:54:42.324285,810,0.00343208351,
2026-09-13 20:54:42.419643,811,0.0037084215,
2026-09-13 20:54:42.479769,812,0.00187997164,
2026-09-13 20:54:42.526978,813,0.00346530383,
2026-09-13 20:54:42.622854,814,0.00613603974,
2026-09-13 20:54:42.683125,815,0.00195378761,
2026-09-13 20:54:42.729881,816,0.00253858788,
2026-09-13 20:54:42.785123,817,0.00493752709,
2026-09-13 20:54:42.831999,818,0.001797238,
2026-09-13 20:54:42.888662,819,0.00181268783,
2026-09-13 20:54:42.935153,820,0.00431311835,
2026-09-13 20:54:42.989568,821,0.00313360523,
2026-09-13 20:54:43.035367,822,0.00179084766,
2026-09-13 20:54:43.090539,823,0.00316498639,
2026-09-13 20:54:43.138082,824,0.00415848046,
2026-09-13 20:54:43.193387,825,0.00236414796,
2026-09-13 20:54:43.240615,826,0.00266579887,
2026-09-13 20:54:43.296875,827,0.00303857681,
2026-09-13 20:54:43.344419,828,0.00294084516,
2026-09-13 20:54:43.401011,829,0.00179233613,
2026-09-13 20:54:43.447060,830,0.00355504453,
2026-09-13 20:54:43.502020,831,0.00357936036,
2026-09-13 20:54:43.549069,832,0.00174229954,
2026-09-13 20:54:43.606914,833,0.00222036255,
2026-09-13 20:54:43.653295,834,0.00622425129,
2026-09-13 20:54:43.708658,835,0.008044708,
2026-09-13 20:54:43.754404,836,0.00177794165,
2026-09-13 20:54:43.812944,837,0.00302894458,
2026-09-13 20:54:43.860755,838,0.00367350054,
2026-09-13 20:54:43.955813,839,0.00179430062,
2026-09-13 20:54:44.015469,840,0.00318897133,
2026-09-13 20:54:44.063912,841,0.00243552894,
2026-09-13 20:54:44.158637,842,0.00183868122,
2026-09-13 20:54:44.217881,843,0.00396580174,
2026-09-13 20:54:44.265778,844,0.00232397775,
2026-09-13 20:54:44.361473,845,0.00279836244,
2026-09-13 20:54:44.421271,846,0.00412882853,
2026-09-13 20:54:44.467799,847,0.00188887942,
2026-09-13 20:54:44.524816,848,0.00174201921,
2026-09-13 20:54:44.572334,849,0.00405251052,
2026-09-13 20:54:44.668410,850,0.00784336554,
2026-09-13 20:54:44.726831,851,0.00180117466,
2026-09-13 20:54:44.775368,852,0.00655732293,
2026-09-13 20:54:44.871154,853,0.00179429072,
2026-09-13 20:54:44.928496,854,0.00168805804,
2026-09-13 20:54:44.976914,855,0.00429882061,
2026-09-13 20:54:45.072853,856,0.00178345364,
2026-09-13 20:54:45.129187,857,0.00206341279,
2026-09-13 20:54:45.177067,858,0.00428375994,
2026-09-13 20:54:45.231869,859,0.00257562834,
2026-09-13 20:54:45.280530,860,0.00183986629,
2026-09-13 20:54:45.337682,861,0.00414438719,
2026-09-13 20:54:45.385714,862,0.00246504345,
2026-09-13 20:54:45.481075,863,0.00250007984,
2026-09-13 20:54:45.539778,864,0.00452573652,
2026-09-13 20:54:45.587847,865,0.00184363585,
2026-09-13 20:54:45.683235,866,0.00362198205,
2026-09-13 20:54:45.743385,867,0.00572359727,
2026-09-13 20:54:45.791108,868,0.00194018573,
2026-09-13 20:54:45.887536,869,0.00417274852,
2026-09-13 20:54:45.946300,870,0.00423125207,
2026-09-13 20:54:45.992669,871,0.00179678288,
2026-09-13 20:54:46.047205,872,0.00209038348,
2026-09-13 20:54:46.094442,873,0.00312457543,
2026-09-13 20:54:46.150046,874,0.00377186539,
2026-09-13 20:54:46.196820,875,0.00169479577,
2026-09-13 20:54:46.252049,876,0.00354551783,
2026-09-13 20:54:46.300459,877,0.00344838531,
2026-09-13 20:54:46.355660,878,0.00188623556,
2026-09-13 20:54:46.402711,879,0.00303594284,
2026-09-13 20:54:46.459273,880,0.00422870275,
2026-09-13 20:54:46.505713,881,0.0019169923,
2026-09-13 20:54:46.562626,882,0.00180007534,
2026-09-13 20:54:46.611079,883,0.0040904601,
2026-09-13 20:54:46.666745,884,0.00425774016,
2026-09-13 20:54:46.715516,885,0.00291553554,
2026-09-13 20:54:46.770609,886,0.00279685417,
2026-09-13 20:54:46.817977,887,0.0018141895,
2026-09-13 20:54:46.912299,888,0.00176828853,
2026-09-13 20:54:46.970357,889,0.00183638804,
2026-09-13 20:54:47.018689,890,0.00435195399,
2026-09-13 20:54:47.074657,891,0.00198280413,
2026-09-13 20:54:47.121461,892,0.00264634752,
2026-09-13 20:54:47.217089,893,0.00427938026,
2026-09-13 20:54:47.275171,894,0.00264506572,
2026-09-13 20:54:47.322551,895,0.00288553403,
2026-09-13 20:54:47.378837,896,0.00410365853,
2026-09-13 20:54:47.425833,897,0.00209187195,
2026-09-13 20:54:47.483398,898,0.00171016534,
2026-09-13 20:54:47.530171,899,0.00475838208,
2026-09-13 20:54:47.584752,900,0.00359880841,
2026-09-13 20:54:47.631792,901,0.00173435586,
2026-09-13 20:54:47.688155,902,0.00164670716,
2026-09-13 20:54:47.736481,903,0.0042084489,
2026-09-13 20:54:47.833455,904,0.00347015402,
2026-09-13 20:54:47.891792,905,0.00244592629,
2026-09-13 20:54:47.990993,906,0.00178540053,
2026-09-13 20:54:48.038047,907,0.00180558403,
2026-09-13 20:54:48.093388,908,0.00303102999,
2026-09-13 20:54:48.141152,909,0.00409956356,
2026-09-13 20:54:48.195630,910,0.0017843243,
2026-09-13 20:54:48.242860,911,0.00328508478,
2026-09-13 20:54:48.298543,912,0.00366216436,
2026-09-13 20:54:48.347605,913,0.00165904372,
2026-09-13 20:54:48.442491,914,0.0030461874,
2026-09-13 20:54:48.498282,915,0.00355384187,
2026-09-13 20:54:48.545845,916,0.0019163426,
2026-09-13 20:54:48.601004,917,0.00174465648,
2026-09-13 20:54:48.648149,918,0.00400711964,
2026-09-13 20:54:48.705346,919,0.0036094828,
2026-09-13 20:54:48.752047,920,0.00181945193,
2026-09-13 20:54:48.846751,921,0.00421475899,
2026-09-13 20:54:48.906792,922,0.00631583664,
2026-09-13 20:54:48.954755,923,0.00477321959,
2026-09-13 20:54:49.009035,924,0.0025241945,
2026-09-13 20:54:49.056122,925,0.00357223897,
2026-09-13 20:54:49.113628,926,0.00227729517,
2026-09-13 20:54:49.160522,927,0.00223828584,
2026-09-13 20:54:49.215105,928,0.00406757448,
2026-09-13 20:54:49.263312,929,0.00298280946,
2026-09-13 20:54:49.318324,930,0.00181732585,
2026-09-13 20:54:49.367082,931,0.00389190222,
2026-09-13 20:54:49.423924,932,0.00421988512,
2026-09-13 20:54:49.472544,933,0.00187620317,
2026-09-13 20:54:49.567860,934,0.0040628584,
2026-09-13 20:54:49.626176,935,0.00522974914,
2026-09-13 20:54:49.673131,936,0.00172710805,
2026-09-13 20:54:49.727568,937,0.0019954386,
2026-09-13 20:54:49.774531,938,0.00423552732,
2026-09-13 20:54:49.831950,939,0.00330268378,
2026-09-13 20:54:49.878361,940,0.00210003,
2026-09-13 20:54:49.935296,941,0.00573570627,
2026-09-13 20:54:49.983274,942,0.00196530077,
2026-09-13 20:54:50.077666,943,0.00168985323,
2026-09-13 20:54:50.136432,944,0.00359642289,
2026-09-13 20:54:50.184546,945,0.00268687941,
2026-09-13 20:54:50.280279,946,0.00251137534,
2026-09-13 20:54:50.337279,947,0.00457502449,
2026-09-13 20:54:50.384060,948,0.00192695433,
2026-09-13 20:54:50.440566,949,0.00178076251,
2026-09-13 20:54:50.489231,950,0.0035341036,
2026-09-13 20:54:50.584251,951,0.00240484475,
2026-09-13 20:54:50.641651,952,0.00173442511,
2026-09-13 20:54:50.690052,953,0.00485115031,
2026-09-13 20:54:50.785332,954,0.00226861385,
2026-09-13 20:54:50.842908,955,0.00189309531,
2026-09-13 20:54:50.891724,956,0.00382238129,
2026-09-13 20:54:50.946176,957,0.00415689634,
2026-09-13 20:54:50.993869,958,0.00786771216,
2026-09-13 20:54:51.049933,959,0.00230822781,
2026-09-13 20:54:51.098736,960,0.00376935785,
2026-09-13 20:54:51.195036,961,0.00179704782,
2026-09-13 20:54:51.254343,962,0.00281733558,
2026-09-13 20:54:51.301067,963,0.00289545868,
2026-09-13 20:54:51.355679,964,0.00192820645,
2026-09-13 20:54:51.402013,965,0.00300007097,
2026-09-13 20:54:51.459980,966,0.00414972878,
2026-09-13 20:54:51.507819,967,0.00175079617,
2026-09-13 20:54:51.562479,968,0.00174390564,
2026-09-13 20:54:51.609199,969,0.00466853365,
2026-09-13 20:54:51.703785,970,0.00205722802,
2026-09-13 20:54:51.764369,971,0.00188974019,
2026-09-13 20:54:51.811113,972,0.00421902215,
2026-09-13 20:54:51.867544,973,0.00422876981,
2026-09-13 20:54:51.915713,974,0.00183546132,
2026-09-13 20:54:52.012335,975,0.00568375246,
2026-09-13 20:54:52.069139,976,0.00802975067,
2026-09-13 20:54:52.115265,977,0.00166337943,
2026-09-13 20:54:52.211103,978,0.00180298304,
2026-09-13 20:54:52.269744,979,0.00760231459,
2026-09-13 20:54:52.316417,980,0.0016584259,
2026-09-13 20:54:52.373089,981,0.00310917947,
2026-09-13 20:54:52.419245,982,0.00456726219,
2026-09-13 20:54:52.473964,983,0.001796109,
2026-09-13 20:54:52.522829,984,0.00257829968,
2026-09-13 20:54:52.576658,985,0.00419934214,
2026-09-13 20:54:52.624545,986,0.00252361516,
2026-09-13 20:54:52.681131,987,0.00159513261,
2026-09-13 20:54:52.729841,988,0.00408311995,
2026-09-13 20:54:52.825511,989,0.00241362061,
2026-09-13 20:54:52.884420,990,0.00178994072,
2026-09-13 20:54:52.932391,991,0.00468647014,
2026-09-13 20:54:53.027494,992,0.00784307532,
2026-09-13 20:54:53.085176,993,0.00335926243,
2026-09-13 20:54:53.134171,994,0.00230524645,
2026-09-13 20:54:53.231587,995,0.0017804536,
2026-09-13 20:54:53.289118,996,0.00172687719,
2026-09-13 20:54:53.335274,997,0.00425084743,
2026-09-13 20:54:53.430518,998,0.00193511128,
2026-09-13 20:54:53.490406,999,0.00174176856,
2026-09-13 20:54:53.537172,1000,0.00416200158,
2026-09-13 20:54:53.591542,1001,0.00273335092,
2026-09-13 20:54:53.638585,1002,0.00164299586,
2026-09-13 20:54:53.695275,1003,0.0037229435,
2026-09-13 20:54:53.743829,1004,0.00251135446,
2026-09-13 20:54:53.838652,1005,0.00176307336,
2026-09-13 20:54:53.897198,1006,0.00345511754,
2026-09-13 20:54:53.943738,1007,0.00259815888,
2026-09-13 20:54:54.001629,1008,0.00173631374,
2026-09-13 20:54:54.048675,1009,0.00396272804,
2026-09-13 20:54:54.143827,1010,0.00165953072,
2026-09-13 20:54:54.202946,1011,0.00444421433,
2026-09-13 20:54:54.251367,1012,0.00360515698,
2026-09-13 20:54:54.348093,1013,0.00177085544,
2026-09-13 20:54:54.403938,1014,0.00184900602,
2026-09-13 20:54:54.453237,1015,0.00475865911,
2026-09-13 20:54:54.547536,1016,0.00174331641,
2026-09-13 20:54:54.604845,1017,0.00172474561,
2026-09-13 20:54:54.653382,1018,0.00416575575,
2026-09-13 20:54:54.749091,1019,0.0018737451,
2026-09-13 20:54:54.808855,1020,0.0017320242,
2026-09-13 20:54:54.856382,1021,0.00177278475,
2026-09-13 20:54:54.951747,1022,0.00695696273,
2026-09-13 20:54:55.010994,1023,0.00164112702,
2026-09-13 20:54:55.059285,1024,0.00413329177,
2026-09-13 20:54:55.155019,1025,0.00689280208,
2026-09-13 20:54:55.215409,1026,0.002410736,
2026-09-13 20:54:55.262342,1027,0.00793400879,
2026-09-13 20:54:55.317106,1028,0.0016426089,
2026-09-13 20:54:55.363053,1029,0.0035452364,
2026-09-13 20:54:55.420937,1030,0.00305842721,
2026-09-13 20:54:55.467704,1031,0.00190476128,
2026-09-13 20:54:55.522590,1032,0.00173168451,
2026-09-13 20:54:55.569767,1033,0.0034488877,
2026-09-13 20:54:55.627353,1034,0.00415677322,
2026-09-13 20:54:55.673687,1035,0.00175615975,
2026-09-13 20:54:55.728332,1036,0.00223061259,
2026-09-13 20:54:55.776848,1037,0.00365879055,
2026-09-13 20:54:55.834360,1038,0.00332284749,
2026-09-13 20:54:55.882179,1039,0.00222591411,
2026-09-13 20:54:55.976706,1040,0.00361876655,
2026-09-13 20:54:56.034045,1041,0.00272904269,
2026-09-13 20:54:56.081584,1042,0.00222162346,
2026-09-13 20:54:56.137259,1043,0.00404423264,
2026-09-13 20:54:56.185478,1044,0.00772230305,
2026-09-13 20:54:56.242502,1045,0.00295308058,
2026-09-13 20:54:56.289347,1046,0.00352891152,
2026-09-13 20:54:56.344493,1047,0.00420495637,
2026-09-13 20:54:56.391218,1048,0.0017915776,
2026-09-13 20:54:56.448674,1049,0.00179944873,
2026-09-13 20:54:56.497343,1050,0.00363591152,
2026-09-13 20:54:56.592316,1051,0.00175098855,
2026-09-13 20:54:56.651349,1052,0.00165784216,
2026-09-13 20:54:56.698325,1053,0.00356936755,
2026-09-13 20:54:56.794291,1054,0.00175488784,
2026-09-13 20:54:56.853014,1055,0.00234025866,
2026-09-13 20:54:56.899654,1056,0.00467795481,
2026-09-13 20:54:56.995299,1057,0.00173835518,
2026-09-13 20:54:57.053814,1058,0.00277908478,
2026-09-13 20:54:57.102142,1059,0.00356958961,
2026-09-13 20:54:57.197820,1060,0.00228834553,
2026-09-13 20:54:57.257910,1061,0.00326340841,
2026-09-13 20:54:57.306524,1062,0.00784146702,
2026-09-13 20:54:57.402025,1063,0.00258661823,
2026-09-13 20:54:57.460155,1064,0.00407668344,
2026-09-13 20:54:57.509006,1065,0.00187619548,
2026-09-13 20:54:57.604997,1066,0.00317447022,
2026-09-13 20:54:57.662033,1067,0.00405891185,
2026-09-13 20:54:57.711403,1068,0.00187603608,
2026-09-13 20:54:57.806812,1069,0.003955212,
2026-09-13 20:54:57.864065,1070,0.00351153238,
2026-09-13 20:54:57.911612,1071,0.00173494839,
2026-09-13 20:54:57.966183,1072,0.00173790446,
2026-09-13 20:54:58.014221,1073,0.00426868278,
2026-09-13 20:54:58.070279,1074,0.00362870219,
2026-09-13 20:54:58.122307,1075,0.00174112546,
2026-09-13 20:54:58.215494,1076,0.00280051381,
2026-09-13 20:54:58.274776,1077,0.00165690224,
2026-09-13 20:54:58.323362,1078,0.00561868157,
2026-09-13 20:54:58.418497,1079,0.00180177159,
2026-09-13 20:54:58.477294,1080,0.00764586521,
2026-09-13 20:54:58.525154,1081,0.00316108161,
2026-09-13 20:54:58.579697,1082,0.00297536048,
2026-09-13 20:54:58.626496,1083,0.00242387506,
2026-09-13 20:54:58.684317,1084,0.00174245344,
2026-09-13 20:54:58.730386,1085,0.00420405712,
2026-09-13 20:54:58.787505,1086,0.00358783281,
2026-09-13 20:54:58.834127,1087,0.00173325104,
2026-09-13 20:54:58.888865,1088,0.00216077177,
2026-09-13 20:54:58.937119,1089,0.00419657076,
2026-09-13 20:54:58.993147,1090,0.00210561454,
2026-09-13 20:54:59.040027,1091,0.00184432073,
2026-09-13 20:54:59.096433,1092,0.0038756378,
2026-09-13 20:54:59.144163,1093,0.00161799625,
2026-09-13 20:54:59.198212,1094,0.00161368142,
2026-09-13 20:54:59.244500,1095,0.00300472328,
2026-09-13 20:54:59.299749,1096,0.00376300268,
2026-09-13 20:54:59.348022,1097,0.00795193868,
2026-09-13 20:54:59.403584,1098,0.00235139586,
2026-09-13 20:54:59.451835,1099,0.00181017039,
2026-09-13 20:54:59.506891,1100,0.00172763242,
2026-09-13 20:54:59.552973,1101,0.00490246102,
2026-09-13 20:54:59.649746,1102,0.00404642249,
2026-09-13 20:54:59.707116,1103,0.00421677184,
2026-09-13 20:54:59.752758,1104,0.00172713553,
2026-09-13 20:54:59.808447,1105,0.00181356398,
2026-09-13 20:54:59.857003,1106,0.00419099831,
2026-09-13 20:54:59.913804,1107,0.00283719478,
2026-09-13 20:54:59.961959,1108,0.0022349692,
2026-09-13 20:55:00.057424,1109,0.00353472911,
2026-09-13 20:55:00.116314,1110,0.00222822158,
2026-09-13 20:55:00.162673,1111,0.00276761999,
2026-09-13 20:55:00.217759,1112,0.00410500409,
2026-09-13 20:55:00.266586,1113,0.00257490279,
2026-09-13 20:55:00.323705,1114,0.00201304969,
2026-09-13 20:55:00.371121,1115,0.00498165045,
2026-09-13 20:55:00.465605,1116,0.00194805576,
2026-09-13 20:55:00.524428,1117,0.00160546072,
2026-09-13 20:55:00.571586,1118,0.00304407231,
2026-09-13 20:55:00.626113,1119,0.00481037767,
2026-09-13 20:55:00.675780,1120,0.00174479829,
2026-09-13 20:55:00.730502,1121,0.00255525026,
2026-09-13 20:55:00.777093,1122,0.00362750393,
2026-09-13 20:55:00.833842,1123,0.00278969321,
2026-09-13 20:55:00.882399,1124,0.00211680231,
2026-09-13 20:55:00.976980,1125,0.0036553266,
2026-09-13 20:55:01.035699,1126,0.00195622589,
2026-09-13 20:55:01.081779,1127,0.0017599535,
2026-09-13 20:55:01.139182,1128,0.00474394693,
2026-09-13 20:55:01.187232,1129,0.00173616973,
2026-09-13 20:55:01.242726,1130,0.00177668733,
2026-09-13 20:55:01.289209,1131,0.00353973871,
2026-09-13 20:55:01.384513,1132,0.00297006945,
2026-09-13 20:55:01.442782,1133,0.00796057822,
2026-09-13 20:55:01.491833,1134,0.0020751799,
2026-09-13 20:55:01.586474,1135,0.00189077135,
2026-09-13 20:55:01.647020,1136,0.00173931049,
2026-09-13 20:55:01.694410,1137,0.00417895637,
2026-09-13 20:55:01.790700,1138,0.00188714469,
2026-09-13 20:55:01.848255,1139,0.00173487364,
2026-09-13 20:55:01.896096,1140,0.00419567921,
2026-09-13 20:55:01.950596,1141,0.0032711762,
2026-09-13 20:55:01.998659,1142,0.00162464713,
2026-09-13 20:55:02.055077,1143,0.00348465734,
2026-09-13 20:55:02.103183,1144,0.00271599597,
2026-09-13 20:55:02.158214,1145,0.0017513898,
2026-09-13 20:55:02.205236,1146,0.00340741039,
2026-09-13 20:55:02.261060,1147,0.00411139773,
2026-09-13 20:55:02.310273,1148,0.00187274582,
2026-09-13 20:55:02.406446,1149,0.00334630256,
2026-09-13 20:55:02.464815,1150,0.00566022154,
2026-09-13 20:55:02.513480,1151,0.00331365718,
2026-09-13 20:55:02.607986,1152,0.00430623442,
2026-09-13 20:55:02.664912,1153,0.00406487675,
2026-09-13 20:55:02.713959,1154,0.00176381101,
2026-09-13 20:55:02.808483,1155,0.00418431226,
2026-09-13 20:55:02.867956,1156,0.00416380446,
2026-09-13 20:55:02.915635,1157,0.00173749661,
2026-09-13 20:55:02.971016,1158,0.0027049654,
2026-09-13 20:55:03.020081,1159,0.00424498477,
2026-09-13 20:55:03.076927,1160,0.00219241126,
2026-09-13 20:55:03.123119,1161,0.0029312646,
2026-09-13 20:55:03.177885,1162,0.00351469842,
2026-09-13 20:55:03.224610,1163,0.00257355722,
2026-09-13 20:55:03.281123,1164,0.00190739415,
2026-09-13 20:55:03.329667,1165,0.0040099317,
2026-09-13 20:55:03.424954,1166,0.00329969473,
2026-09-13 20:55:03.483480,1167,0.00263574569,
2026-09-13 20:55:03.531118,1168,0.00575387252,
2026-09-13 20:55:03.585785,1169,0.00208908518,
2026-09-13 20:55:03.634274,1170,0.00783443138,
2026-09-13 20:55:03.689485,1171,0.00216372234,
2026-09-13 20:55:03.736899,1172,0.00424209685,
2026-09-13 20:55:03.792922,1173,0.00255800296,
2026-09-13 20:55:03.841050,1174,0.00187286564,
2026-09-13 20:55:03.938657,1175,0.00426941163,
2026-09-13 20:55:03.994782,1176,0.00177991933,
2026-09-13 20:55:04.043411,1177,0.00263672848,
2026-09-13 20:55:04.137139,1178,0.00374814649,
2026-09-13 20:55:04.197102,1179,0.0023979751,
2026-09-13 20:55:04.244326,1180,0.00322215427,
2026-09-13 20:55:04.300778,1181,0.00420342611,
2026-09-13 20:55:04.347363,1182,0.00193331279,
2026-09-13 20:55:04.402045,1183,0.00176879202,
2026-09-13 20:55:04.449775,1184,0.0041366282,
2026-09-13 20:55:04.507068,1185,0.00436154225,
2026-09-13 20:55:04.555513,1186,0.00747034575,
2026-09-13 20:55:04.650885,1187,0.00491031345,
2026-09-13 20:55:04.709574,1188,0.00253591324,
2026-09-13 20:55:04.755150,1189,0.00177143698,
2026-09-13 20:55:04.810444,1190,0.00243924573,
2026-09-13 20:55:04.857917,1191,0.0037229512,
2026-09-13 20:55:04.914477,1192,0.00284237367,
2026-09-13 20:55:04.961927,1193,0.00220313732,
2026-09-13 20:55:05.016356,1194,0.00414072426,
2026-09-13 20:55:05.063926,1195,0.00319021906,
2026-09-13 20:55:05.120829,1196,0.00178307767,
2026-09-13 20:55:05.167920,1197,0.0028444305,
2026-09-13 20:55:05.222174,1198,0.00181046061,
2026-09-13 20:55:05.271284,1199,0.00196076059,
2026-09-13 20:55:05.325676,1200,0.0051525022,
2026-09-13 20:55:05.372213,1201,0.0041756815,
2026-09-13 20:55:05.426668,1202,0.00417226042,
2026-09-13 20:55:05.473858,1203,0.00198111887,
2026-09-13 20:55:05.530927,1204,0.00177056302,
2026-09-13 20:55:05.578404,1205,0.0073206427,
2026-09-13 20:55:05.633160,1206,0.00522798693,
2026-09-13 20:55:05.679491,1207,0.00171808044,
2026-09-13 20:55:05.775046,1208,0.00370642294,
2026-09-13 20:55:05.835491,1209,0.00368819953,
2026-09-13 20:55:05.883249,1210,0.00251212618,
2026-09-13 20:55:05.937186,1211,0.00237945928,
2026-09-13 20:55:05.986351,1212,0.00421870994,
2026-09-13 20:55:06.041520,1213,0.00187464214,
2026-09-13 20:55:06.089294,1214,0.00414294049,
2026-09-13 20:55:06.146346,1215,0.00370399234,
2026-09-13 20:55:06.192397,1216,0.00177627069,
2026-09-13 20:55:06.248707,1217,0.00178925474,
2026-09-13 20:55:06.298164,1218,0.00423236678,
2026-09-13 20:55:06.392449,1219,0.00177518456,
2026-09-13 20:55:06.452238,1220,0.00178951748,
2026-09-13 20:55:06.500916,1221,0.00432549339,
2026-09-13 20:55:06.596899,1222,0.00285037561,
2026-09-13 20:55:06.654991,1223,0.00574414134,
2026-09-13 20:55:06.704217,1224,0.00179167984,
2026-09-13 20:55:06.799703,1225,0.00169672067,
2026-09-13 20:55:06.857854,1226,0.00350005879,
2026-09-13 20:55:06.904113,1227,0.00335399669,
2026-09-13 20:55:06.959011,1228,0.00177627069,
2026-09-13 20:55:07.005275,1229,0.00362333751,
2026-09-13 20:55:07.062986,1230,0.00418460028,
2026-09-13 20:55:07.110724,1231,0.00190270445,
2026-09-13 20:55:07.205403,1232,0.00341573664,
2026-09-13 20:55:07.263967,1233,0.00433997801,
2026-09-13 20:55:07.310158,1234,0.00192965206,
2026-09-13 20:55:07.367496,1235,0.00178081637,
2026-09-13 20:55:07.415185,1236,0.0040962744,
2026-09-13 20:55:07.510239,1237,0.00172001414,
2026-09-13 20:55:07.569920,1238,0.00174821717,
2026-09-13 20:55:07.615078,1239,0.0048661659,
2026-09-13 20:55:07.673074,1240,0.00779241651,
2026-09-13 20:55:07.719763,1241,0.00169577526,
2026-09-13 20:55:07.775554,1242,0.00400474291,
2026-09-13 20:55:07.824172,1243,0.00245363912,
2026-09-13 20:55:07.879454,1244,0.00180850052,
2026-09-13 20:55:07.926917,1245,0.00357327453,
2026-09-13 20:55:07.982262,1246,0.00363867631,
2026-09-13 20:55:08.028286,1247,0.00192471612,
2026-09-13 20:55:08.086216,1248,0.0017846387,
2026-09-13 20:55:08.131864,1249,0.00407129897,
2026-09-13 20:55:08.189371,1250,0.00312815371,
2026-09-13 20:55:08.236954,1251,0.00179741169,
2026-09-13 20:55:08.331903,1252,0.00361857856,
2026-09-13 20:55:08.391766,1253,0.00374001043,
2026-09-13 20:55:08.438845,1254,0.00168533503,
2026-09-13 20:55:08.494053,1255,0.00346284245,
2026-09-13 20:55:08.541527,1256,0.00399020772,
2026-09-13 20:55:08.598534,1257,0.00187647141,
2026-09-13 20:55:08.646606,1258,0.00351440161,
2026-09-13 20:55:08.741895,1259,0.0061785504,
2026-09-13 20:55:08.800649,1260,0.00165690664,
2026-09-13 20:55:08.847306,1261,0.00253854501,
2026-09-13 20:55:08.942245,1262,0.00296598658,
2026-09-13 20:55:09.002905,1263,0.00178769921,
2026-09-13 20:55:09.050751,1264,0.00359993082,
2026-09-13 20:55:09.106408,1265,0.00430011121,
2026-09-13 20:55:09.153834,1266,0.00176845563,
2026-09-13 20:55:09.249996,1267,0.00404383469,
2026-09-13 20:55:09.308334,1268,0.00425031756,
2026-09-13 20:55:09.356083,1269,0.00177797463,
2026-09-13 20:55:09.412650,1270,0.00261415836,
2026-09-13 20:55:09.458919,1271,0.00428596408,
2026-09-13 20:55:09.514219,1272,0.00239118131,
2026-09-13 20:55:09.560945,1273,0.00219796832,
2026-09-13 20:55:09.617887,1274,0.00398418565,
2026-09-13 20:55:09.664631,1275,0.00219698553,
2026-09-13 20:55:09.760079,1276,0.00209124534,
2026-09-13 20:55:09.818819,1277,0.00567159509,
2026-09-13 20:55:09.866623,1278,0.00194212383,
2026-09-13 20:55:09.921526,1279,0.00684504327,
2026-09-13 20:55:09.969140,1280,0.00353882737,
2026-09-13 20:55:10.064210,1281,0.00167880837,
2026-09-13 20:55:10.122101,1282,0.0019428274,
2026-09-13 20:55:10.168263,1283,0.00268744776,
2026-09-13 20:55:10.222867,1284,0.00487067751,
2026-09-13 20:55:10.271929,1285,0.00196774676,
2026-09-13 20:55:10.326634,1286,0.00166780749,
2026-09-13 20:55:10.372797,1287,0.00302986141,
2026-09-13 20:55:10.468634,1288,0.00199796483,
2026-09-13 20:55:10.528386,1289,0.00173916208,
2026-09-13 20:55:10.577646,1290,0.00360018696,
2026-09-13 20:55:10.674372,1291,0.00188376429,
2026-09-13 20:55:10.730734,1292,0.00201962032,
2026-09-13 20:55:10.777863,1293,0.00394958239,
2026-09-13 20:55:10.835226,1294,0.00789819517,
2026-09-13 20:55:10.881612,1295,0.00182842458,
2026-09-13 20:55:10.939065,1296,0.00430599806,
2026-09-13 20:55:10.986014,1297,0.00188922131,
2026-09-13 20:55:11.040243,1298,0.0019355576,
2026-09-13 20:55:11.088504,1299,0.00405020634,
2026-09-13 20:55:11.146026,1300,0.00424162525,
2026-09-13 20:55:11.192082,1301,0.00177907065,
2026-09-13 20:55:11.247812,1302,0.00173304657,
2026-09-13 20:55:11.294603,1303,0.00426934787,
2026-09-13 20:55:11.387883,1304,0.00192230421,
2026-09-13 20:55:11.448446,1305,0.00178834231,
2026-09-13 20:55:11.496658,1306,0.00425899339,
2026-09-13 20:55:11.593371,1307,0.00173489123,
2026-09-13 20:55:11.652894,1308,0.00177667634,
2026-09-13 20:55:11.701339,1309,0.00365090733,
2026-09-13 20:55:11.797689,1310,0.00193007859,
2026-09-13 20:55:11.855082,1311,0.0030444043,
2026-09-13 20:55:11.902878,1312,0.00614693289,
2026-09-13 20:55:11.997941,1313,0.00176603823,
2026-09-13 20:55:12.056828,1314,0.00314362882,
2026-09-13 20:55:12.105218,1315,0.00324520149,
2026-09-13 20:55:12.198354,1316,0.00179987416,
2026-09-13 20:55:12.259356,1317,0.00346827199,
2026-09-13 20:55:12.307154,1318,0.00245146686,
2026-09-13 20:55:12.402818,1319,0.00237207295,
2026-09-13 20:55:12.461028,1320,0.00360984228,
2026-09-13 20:55:12.508869,1321,0.00200104842,
2026-09-13 20:55:12.604310,1322,0.00287401976,
2026-09-13 20:55:12.664473,1323,0.00414532381,
2026-09-13 20:55:12.711853,1324,0.001766401,
2026-09-13 20:55:12.766579,1325,0.00173724267,
2026-09-13 20:55:12.815115,1326,0.00424119981,
2026-09-13 20:55:12.868913,1327,0.00361503876,
2026-09-13 20:55:12.918748,1328,0.00680267002,
2026-09-13 20:55:12.972994,1329,0.00183782595,
2026-09-13 20:55:13.021831,1330,0.00782693842,
2026-09-13 20:55:13.078937,1331,0.00179703133,
2026-09-13 20:55:13.126562,1332,0.00333637131,
2026-09-13 20:55:13.222213,1333,0.00378990082,
2026-09-13 20:55:13.281569,1334,0.00183864165,
2026-09-13 20:55:13.328113,1335,0.00408586605,
2026-09-13 20:55:13.423641,1336,0.00337327984,
2026-09-13 20:55:13.484120,1337,0.00191352175,
2026-09-13 20:55:13.532147,1338,0.00421424121,
2026-09-13 20:55:13.627709,1339,0.00221951167,
2026-09-13 20:55:13.684303,1340,0.00187695401,
2026-09-13 20:55:13.733205,1341,0.00352282459,
2026-09-13 20:55:13.828818,1342,0.00280175494,
2026-09-13 20:55:13.886476,1343,0.00173511219,
2026-09-13 20:55:13.934075,1344,0.00590488266,
2026-09-13 20:55:13.990356,1345,0.00713694652,
2026-09-13 20:55:14.037520,1346,0.004967533,
2026-09-13 20:55:14.093802,1347,0.00284063455,
2026-09-13 20:55:14.140703,1348,0.00418918993,
2026-09-13 20:55:14.195347,1349,0.00192220307,
2026-09-13 20:55:14.244726,1350,0.0026282967,
2026-09-13 20:55:14.299906,1351,0.00411865873,
2026-09-13 20:55:14.346079,1352,0.00230124054,
2026-09-13 20:55:14.403045,1353,0.00177550556,
2026-09-13 20:55:14.450041,1354,0.00363464401,
2026-09-13 20:55:14.505030,1355,0.00482121475,
2026-09-13 20:55:14.550858,1356,0.00174982217,
2026-09-13 20:55:14.608264,1357,0.00172370675,
2026-09-13 20:55:14.656187,1358,0.00426877842,
2026-09-13 20:55:14.752244,1359,0.00173301139,
2026-09-13 20:55:14.810921,1360,0.00174416288,
2026-09-13 20:55:14.859176,1361,0.004267689,
2026-09-13 20:55:14.954525,1362,0.0025921489,
2026-09-13 20:55:15.014197,1363,0.00754684626,
2026-09-13 20:55:15.062928,1364,0.00205243059,
2026-09-13 20:55:15.157943,1365,0.00166718967,
2026-09-13 20:55:15.216552,1366,0.0028984873,
2026-09-13 20:55:15.262756,1367,0.00276726381,
2026-09-13 20:55:15.317876,1368,0.0017836823,
2026-09-13 20:55:15.366800,1369,0.00316266353,
2026-09-13 20:55:15.461290,1370,0.00407599636,
2026-09-13 20:55:15.519256,1371,0.00190356852,
2026-09-13 20:55:15.564849,1372,0.00327023189,
2026-09-13 20:55:15.621484,1373,0.00409810477,
2026-09-13 20:55:15.668463,1374,0.00188137437,
2026-09-13 20:55:15.723450,1375,0.00174555242,
2026-09-13 20:55:15.770889,1376,0.00298384832,
2026-09-13 20:55:15.827810,1377,0.00488581293,
2026-09-13 20:55:15.875146,1378,0.00173658418,
2026-09-13 20:55:15.929850,1379,0.00209187635,
2026-09-13 20:55:15.976137,1380,0.0041568084,
2026-09-13 20:55:16.033468,1381,0.00775278936,
2026-09-13 20:55:16.079620,1382,0.0016729479,
2026-09-13 20:55:16.136463,1383,0.00356306076,
2026-09-13 20:55:16.184709,1384,0.00220424323,
2026-09-13 20:55:16.278695,1385,0.00180090203,
2026-09-13 20:55:16.338496,1386,0.00333063506,
2026-09-13 20:55:16.386662,1387,0.00177732494,
2026-09-13 20:55:16.481148,1388,0.00183267894,
2026-09-13 20:55:16.539526,1389,0.00404932579,
2026-09-13 20:55:16.588195,1390,0.00186360058,
2026-09-13 20:55:16.643142,1391,0.00174798741,
2026-09-13 20:55:16.689639,1392,0.00419015953,
2026-09-13 20:55:16.785368,1393,0.00240438413,
2026-09-13 20:55:16.844613,1394,0.00174665284,
2026-09-13 20:55:16.892670,1395,0.00405676048,
2026-09-13 20:55:16.986449,1396,0.00187578213,
2026-09-13 20:55:17.044706,1397,0.00288825704,
2026-09-13 20:55:17.092136,1398,0.00581946777,
2026-09-13 20:55:17.147157,1399,0.00182603686,
2026-09-13 20:55:17.193768,1400,0.0055531061,
2026-09-13 20:55:17.251029,1401,0.00168063104,
2026-09-13 20:55:17.298811,1402,0.00370319864,
2026-09-13 20:55:17.353955,1403,0.00282916206,
2026-09-13 20:55:17.402607,1404,0.00168992249,
2026-09-13 20:55:17.456802,1405,0.00407073283,
2026-09-13 20:55:17.503833,1406,0.00326080962,
2026-09-13 20:55:17.560773,1407,0.00185835573,
2026-09-13 20:55:17.609240,1408,0.00374934255,
2026-09-13 20:55:17.704426,1409,0.00327292082,
2026-09-13 20:55:17.763017,1410,0.00187871732,
2026-09-13 20:55:17.810329,1411,0.00457431432,
2026-09-13 20:55:17.864671,1412,0.00420560276,
2026-09-13 20:55:17.912178,1413,0.00173322026,
2026-09-13 20:55:17.968053,1414,0.00175229454,
2026-09-13 20:55:18.015538,1415,0.00415395127,
2026-09-13 20:55:18.110265,1416,0.00740705906,
2026-09-13 20:55:18.170512,1417,0.00165712101,
2026-09-13 20:55:18.218535,1418,0.00675652941,
2026-09-13 20:55:18.314307,1419,0.00177985777,
2026-09-13 20:55:18.373607,1420,0.00182145599,
2026-09-13 20:55:18.421517,1421,0.00419766129,
2026-09-13 20:55:18.515135,1422,0.00178398901,
2026-09-13 20:55:18.574640,1423,0.002406541,
2026-09-13 20:55:18.622003,1424,0.00466372303,
2026-09-13 20:55:18.678481,1425,0.0017520351,
2026-09-13 20:55:18.725566,1426,0.00303895388,
2026-09-13 20:55:18.779831,1427,0.00358931359,
2026-09-13 20:55:18.828975,1428,0.00222225337,
2026-09-13 20:55:18.883741,1429,0.00173935556,
2026-09-13 20:55:18.931140,1430,0.00400446368,
2026-09-13 20:55:18.987153,1431,0.00362004835,
2026-09-13 20:55:19.035372,1432,0.0017279996,
2026-09-13 20:55:19.090145,1433,0.00233311199,
2026-09-13 20:55:19.138284,1434,0.00724167643,
2026-09-13 20:55:19.234307,1435,0.001947494,
2026-09-13 20:55:19.292152,1436,0.00336997529,
2026-09-13 20:55:19.338140,1437,0.00582797101,
2026-09-13 20:55:19.393757,1438,0.0023279342,
2026-09-13 20:55:19.440722,1439,0.00169252457,
2026-09-13 20:55:19.497633,1440,0.00377316149,
2026-09-13 20:55:19.545219,1441,0.0031281702,
2026-09-13 20:55:19.641611,1442,0.00175508132,
2026-09-13 20:55:19.697778,1443,0.00390556786,
2026-09-13 20:55:19.744778,1444,0.00292665735,
2026-09-13 20:55:19.802092,1445,0.00187731568,
2026-09-13 20:55:19.850664,1446,0.0041143527,
2026-09-13 20:55:19.945580,1447,0.00505903921,
2026-09-13 20:55:20.004446,1448,0.00172996408,
2026-09-13 20:55:20.050715,1449,0.00357205868,
2026-09-13 20:55:20.107130,1450,0.00419142925,
2026-09-13 20:55:20.155000,1451,0.00212765588,
2026-09-13 20:55:20.209664,1452,0.00223259796,
2026-09-13 20:55:20.256673,1453,0.00610796313,
2026-09-13 20:55:20.313262,1454,0.00194045617,
2026-09-13 20:55:20.361965,1455,0.00480834833,
2026-09-13 20:55:20.457114,1456,0.0042232941,
2026-09-13 20:55:20.515440,1457,0.00338000767,
2026-09-13 20:55:20.564012,1458,0.00231155435,
2026-09-13 20:55:20.659154,1459,0.00369411167,
2026-09-13 20:55:20.717762,1460,0.00328280919,
2026-09-13 20:55:20.766443,1461,0.00278056337,
2026-09-13 20:55:20.862228,1462,0.0040631893,
2026-09-13 20:55:20.920444,1463,0.00193557409,
2026-09-13 20:55:20.968993,1464,0.00346099889,
2026-09-13 20:55:21.064291,1465,0.00322811918,
2026-09-13 20:55:21.122007,1466,0.00187860409,
2026-09-13 20:55:21.169483,1467,0.00344003928,
2026-09-13 20:55:21.224132,1468,0.00381005353,
2026-09-13 20:55:21.272747,1469,0.00780217626,
2026-09-13 20:55:21.328510,1470,0.00166884085,
2026-09-13 20:55:21.376707,1471,0.00451918128,
2026-09-13 20:55:21.431461,1472,0.00796469847,
2026-09-13 20:55:21.480005,1473,0.00176546438,
2026-09-13 20:55:21.535071,1474,0.00340496661,
2026-09-13 20:55:21.582274,1475,0.00349134339,
2026-09-13 20:55:21.638452,1476,0.00188766687,
2026-09-13 20:55:21.686508,1477,0.00318082098,
2026-09-13 20:55:21.742137,1478,0.00414060334,
2026-09-13 20:55:21.790283,1479,0.00188187566,
2026-09-13 20:55:21.886498,1480,0.00317262336,
2026-09-13 20:55:21.943609,1481,0.00399561307,
2026-09-13 20:55:21.989962,1482,0.00189019421,
2026-09-13 20:55:22.045296,1483,0.00160770113,
2026-09-13 20:55:22.092900,1484,0.00358291226,
2026-09-13 20:55:22.148691,1485,0.00211966054,
2026-09-13 20:55:22.196687,1486,0.00159683986,
2026-09-13 20:55:22.253817,1487,0.00296892506,
2026-09-13 20:55:22.302719,1488,0.0077916206,
2026-09-13 20:55:22.396817,1489,0.00482651567,
2026-09-13 20:55:22.456104,1490,0.00261018653,
2026-09-13 20:55:22.503351,1491,0.00386081128,
2026-09-13 20:55:22.598598,1492,0.00175244735,
2026-09-13 20:55:22.657215,1493,0.00298011283,
2026-09-13 20:55:22.703359,1494,0.0032874758,
2026-09-13 20:55:22.761228,1495,0.00173277833,
2026-09-13 20:55:22.809663,1496,0.0037008351,
2026-09-13 20:55:22.903386,1497,0.00340419599,
2026-09-13 20:55:22.963442,1498,0.00183299774,
2026-09-13 20:55:23.011310,1499,0.00406570454,
2026-09-13 20:55:23.106823,1500,0.00261485203,
2026-09-13 20:55:23.165242,1501,0.00174094078,
2026-09-13 20:55:23.213524,1502,0.00378642477,
2026-09-13 20:55:23.309111,1503,0.0028445822,
2026-09-13 20:55:23.368514,1504,0.00756430564,
2026-09-13 20:55:23.416335,1505,0.00186221434,
2026-09-13 20:55:23.511676,1506,0.00178955156,
2026-09-13 20:55:23.570537,1507,0.00172872185,
2026-09-13 20:55:23.616712,1508,0.00416660992,
2026-09-13 20:55:23.673122,1509,0.00303838993,
2026-09-13 20:55:23.720984,1510,0.00175505273,
2026-09-13 20:55:23.775997,1511,0.00346396156,
2026-09-13 20:55:23.821844,1512,0.00369126553,
2026-09-13 20:55:23.876924,1513,0.00188321793,
2026-09-13 20:55:23.926325,1514,0.00268501496,
2026-09-13 20:55:24.022729,1515,0.00418325691,
2026-09-13 20:55:24.081734,1516,0.00189070429,
2026-09-13 20:55:24.128624,1517,0.0039963738,
2026-09-13 20:55:24.185753,1518,0.00359733752,
2026-09-13 20:55:24.231507,1519,0.00188131171,
2026-09-13 20:55:24.286528,1520,0.00172951995,
2026-09-13 20:55:24.334705,1521,0.00362429832,
2026-09-13 20:55:24.388982,1522,0.00787269977,
2026-09-13 20:55:24.438048,1523,0.00507239703,
2026-09-13 20:55:24.493595,1524,0.00336135443,
2026-09-13 20:55:24.541426,1525,0.00416830837,
2026-09-13 20:55:24.598939,1526,0.00197821557,
2026-09-13 20:55:24.646104,1527,0.00316919458,
2026-09-13 20:55:24.703088,1528,0.00407309526,
2026-09-13 20:55:24.748403,1529,0.00190970162,
2026-09-13 20:55:24.804304,1530,0.00172656718,
2026-09-13 20:55:24.852777,1531,0.00313897211,
2026-09-13 20:55:24.907694,1532,0.00484037149,
2026-09-13 20:55:24.955482,1533,0.00175094018,
2026-09-13 20:55:25.010514,1534,0.00209596692,
2026-09-13 20:55:25.059351,1535,0.00366309658,
2026-09-13 20:55:25.113966,1536,0.00280792102,
2026-09-13 20:55:25.162649,1537,0.0017442981,
2026-09-13 20:55:25.217634,1538,0.00338678168,
2026-09-13 20:55:25.264913,1539,0.00161079021,
2026-09-13 20:55:25.321057,1540,0.00188726012,
2026-09-13 20:55:25.369157,1541,0.00284015524,
2026-09-13 20:55:25.426582,1542,0.00613850881,
2026-09-13 20:55:25.472644,1543,0.00165650099,
2026-09-13 20:55:25.528183,1544,0.00167437152,
2026-09-13 20:55:25.574919,1545,0.00252425057,
2026-09-13 20:55:25.631567,1546,0.00417298267,
2026-09-13 20:55:25.679419,1547,0.00172906703,
2026-09-13 20:55:25.774985,1548,0.00358614756,
2026-09-13 20:55:25.834072,1549,0.00412332754,
2026-09-13 20:55:25.879621,1550,0.00175113476,
2026-09-13 20:55:25.974827,1551,0.00176277875,
2026-09-13 20:55:26.035236,1552,0.00808532674,
2026-09-13 20:55:26.083379,1553,0.00188968082,
2026-09-13 20:55:26.138145,1554,0.00401224576,
2026-09-13 20:55:26.184695,1555,0.00249286721,
2026-09-13 20:55:26.281959,1556,0.00162883004,
2026-09-13 20:55:26.338505,1557,0.00379276674,
2026-09-13 20:55:26.386993,1558,0.00237989131,
2026-09-13 20:55:26.482992,1559,0.00570772311,
2026-09-13 20:55:26.540463,1560,0.00177665875,
2026-09-13 20:55:26.587078,1561,0.00791491252,
2026-09-13 20:55:26.642257,1562,0.00166268466,
2026-09-13 20:55:26.688297,1563,0.00385635135,
2026-09-13 20:55:26.743383,1564,0.00406873426,
2026-09-13 20:55:26.791514,1565,0.00188756244,
2026-09-13 20:55:26.847372,1566,0.00172070012,
2026-09-13 20:55:26.895445,1567,0.00466972751,
2026-09-13 20:55:26.950112,1568,0.00341253322,
2026-09-13 20:55:26.998668,1569,0.00173277833,
2026-09-13 20:55:27.055144,1570,0.00295057743,
2026-09-13 20:55:27.103345,1571,0.0039721514,
2026-09-13 20:55:27.157701,1572,0.00189718258,
2026-09-13 20:55:27.203919,1573,0.00284826272,
2026-09-13 20:55:27.261671,1574,0.00350339413,
2026-09-13 20:55:27.308403,1575,0.00208488798,
2026-09-13 20:55:27.365110,1576,0.00176807527,
2026-09-13 20:55:27.414267,1577,0.00400968325,
2026-09-13 20:55:27.509183,1578,0.00787467195,
2026-09-13 20:55:27.567836,1579,0.00436511064,
2026-09-13 20:55:27.615785,1580,0.00556652989,
2026-09-13 20:55:27.672509,1581,0.00274304911,
2026-09-13 20:55:27.721279,1582,0.0017013587,
2026-09-13 20:55:27.814897,1583,0.00420494757,
2026-09-13 20:55:27.874187,1584,0.0033584962,
2026-09-13 20:55:27.921003,1585,0.00175034985,
2026-09-13 20:55:27.976897,1586,0.00344171464,
2026-09-13 20:55:28.025576,1587,0.0016003192,
2026-09-13 20:55:28.119658,1588,0.00504015511,
2026-09-13 20:55:28.178123,1589,0.00328484623,
2026-09-13 20:55:28.224726,1590,0.00308894321,
2026-09-13 20:55:28.279972,1591,0.00173010699,
2026-09-13 20:55:28.328293,1592,0.00341929953,
2026-09-13 20:55:28.382368,1593,0.00360424894,
2026-09-13 20:55:28.429596,1594,0.00182136255,
2026-09-13 20:55:28.484431,1595,0.00172039121,
2026-09-13 20:55:28.533056,1596,0.00530951572,
2026-09-13 20:55:28.590225,1597,0.00721543239,
2026-09-13 20:55:28.636756,1598,0.00194727854,
2026-09-13 20:55:28.690989,1599,0.00389606754,
2026-09-13 20:55:28.739463,1600,0.00487264969,
2026-09-13 20:55:28.794590,1601,0.0027385375,
2026-09-13 20:55:28.843647,1602,0.00182824319,
2026-09-13 20:55:28.897656,1603,0.00430922456,
2026-09-13 20:55:28.945317,1604,0.00263408572,
2026-09-13 20:55:29.002525,1605,0.00178047998,
2026-09-13 20:55:29.051029,1606,0.00301661572,
2026-09-13 20:55:29.145993,1607,0.001701362,
2026-09-13 20:55:29.203882,1608,0.00213746291,
2026-09-13 20:55:29.251092,1609,0.00353762692,
2026-09-13 20:55:29.346311,1610,0.00285387145,
2026-09-13 20:55:29.404817,1611,0.00192251858,
2026-09-13 20:55:29.453654,1612,0.00353868886,
2026-09-13 20:55:29.511249,1613,0.00420179692,
2026-09-13 20:55:29.557617,1614,0.00281905712,
2026-09-13 20:55:29.612592,1615,0.00575979674,
2026-09-13 20:55:29.661271,1616,0.0018070813,
2026-09-13 20:55:29.718205,1617,0.00792842974,
2026-09-13 20:55:29.764968,1618,0.0030122866,
2026-09-13 20:55:29.820591,1619,0.00421311661,
2026-09-13 20:55:29.868112,1620,0.00191093945,
2026-09-13 20:55:29.923263,1621,0.00178482009,
2026-09-13 20:55:29.970142,1622,0.00407704951,
2026-09-13 20:55:30.027532,1623,0.00422513217,
2026-09-13 20:55:30.074094,1624,0.00177395222,
2026-09-13 20:55:30.129883,1625,0.00180411644,
2026-09-13 20:55:30.177303,1626,0.00427806327,
2026-09-13 20:55:30.273768,1627,0.00177875295,
2026-09-13 20:55:30.330121,1628,0.00179166335,
2026-09-13 20:55:30.376899,1629,0.00370321403,
2026-09-13 20:55:30.434487,1630,0.00430097418,
2026-09-13 20:55:30.482171,1631,0.00169777162,
2026-09-13 20:55:30.577368,1632,0.00415953581,
2026-09-13 20:55:30.636111,1633,0.00335158368,
2026-09-13 20:55:30.684614,1634,0.00768206688,
2026-09-13 20:55:30.778393,1635,0.00720679834,
2026-09-13 20:55:30.837355,1636,0.00177542201,
2026-09-13 20:55:30.884564,1637,0.00263829941,
2026-09-13 20:55:30.940654,1638,0.00408361025,
2026-09-13 20:55:30.989314,1639,0.00254800905,
2026-09-13 20:55:31.083025,1640,0.00232387551,
2026-09-13 20:55:31.143497,1641,0.00363273669,
2026-09-13 20:55:31.191694,1642,0.00181726869,
2026-09-13 20:55:31.286605,1643,0.00325006268,
2026-09-13 20:55:31.345544,1644,0.00423407403,
2026-09-13 20:55:31.391390,1645,0.001917642,
2026-09-13 20:55:31.449990,1646,0.00180003906,
2026-09-13 20:55:31.498278,1647,0.00430579359,
2026-09-13 20:55:31.595915,1648,0.00186982163,
2026-09-13 20:55:31.652239,1649,0.00226505316,
2026-09-13 20:55:31.700422,1650,0.00693074727,
2026-09-13 20:55:31.795564,1651,0.00193543338,
2026-09-13 20:55:31.856469,1652,0.00511572229,
2026-09-13 20:55:31.902862,1653,0.00400134601,
2026-09-13 20:55:31.957706,1654,0.00205994004,
2026-09-13 20:55:32.006182,1655,0.00250878865,
2026-09-13 20:55:32.061680,1656,0.00458442586,
2026-09-13 20:55:32.110129,1657,0.00227003527,
2026-09-13 20:55:32.164370,1658,0.00180668664,
2026-09-13 20:55:32.213839,1659,0.00408929263,
2026-09-13 20:55:32.270612,1660,0.00308933676,
2026-09-13 20:55:32.317694,1661,0.00177951698,
2026-09-13 20:55:32.371908,1662,0.00250573804,
2026-09-13 20:55:32.419968,1663,0.00370879197,
2026-09-13 20:55:32.477904,1664,0.00210661492,
2026-09-13 20:55:32.523553,1665,0.00270817212,
2026-09-13 20:55:32.579136,1666,0.00419845389,
2026-09-13 20:55:32.627167,1667,0.00276648549,
2026-09-13 20:55:32.683964,1668,0.00179112798,
2026-09-13 20:55:32.731919,1669,0.00455495972,
2026-09-13 20:55:32.827346,1670,0.00805146002,
2026-09-13 20:55:32.886192,1671,0.00170245692,
2026-09-13 20:55:32.934734,1672,0.00181169514,
2026-09-13 20:55:33.030967,1673,0.00796704332,
2026-09-13 20:55:33.090230,1674,0.00165445846,
2026-09-13 20:55:33.138005,1675,0.0036291672,
2026-09-13 20:55:33.192567,1676,0.00398662833,
2026-09-13 20:55:33.240032,1677,0.00166609475,
2026-09-13 20:55:33.297101,1678,0.00324549831,
2026-09-13 20:55:33.345350,1679,0.00377873943,
2026-09-13 20:55:33.439949,1680,0.00178168044,
2026-09-13 20:55:33.499813,1681,0.0032304992,
2026-09-13 20:55:33.547665,1682,0.00257786105,
2026-09-13 20:55:33.643579,1683,0.00199781643,
2026-09-13 20:55:33.701886,1684,0.00422244433,
2026-09-13 20:55:33.749755,1685,0.00289208817,
2026-09-13 20:55:33.804148,1686,0.00743129465,
2026-09-13 20:55:33.852855,1687,0.00184507596,
2026-09-13 20:55:33.909961,1688,0.00735023417,
2026-09-13 20:55:33.956723,1689,0.0017631844,
2026-09-13 20:55:34.011602,1690,0.00218997627,
2026-09-13 20:55:34.060897,1691,0.00365036097,
2026-09-13 20:55:34.114883,1692,0.00266452256,
2026-09-13 20:55:34.164479,1693,0.00214882217,
2026-09-13 20:55:34.219287,1694,0.00407220591,
2026-09-13 20:55:34.268450,1695,0.00227464142,
2026-09-13 20:55:34.323815,1696,0.00191784757,
2026-09-13 20:55:34.370345,1697,0.00410468199,
2026-09-13 20:55:34.426934,1698,0.00430197016,
2026-09-13 20:55:34.474248,1699,0.00179076521,
2026-09-13 20:55:34.569542,1700,0.00406857486,
2026-09-13 20:55:34.630489,1701,0.00429744426,
2026-09-13 20:55:34.678285,1702,0.00180649206,
2026-09-13 20:55:34.772640,1703,0.00358888266,
2026-09-13 20:55:34.832100,1704,0.00715146412,
2026-09-13 20:55:34.879730,1705,0.00194293073,
2026-09-13 20:55:34.975264,1706,0.00408404338,
2026-09-13 20:55:35.034556,1707,0.00427412331,
2026-09-13 20:55:35.080059,1708,0.00167003581,
2026-09-13 20:55:35.135465,1709,0.00320943405,
2026-09-13 20:55:35.182169,1710,0.00349529654,
2026-09-13 20:55:35.237421,1711,0.00264047496,
2026-09-13 20:55:35.284118,1712,0.00241166382,
2026-09-13 20:55:35.341714,1713,0.00416862827,
2026-09-13 20:55:35.389103,1714,0.00244323956,
2026-09-13 20:55:35.445734,1715,0.00179149516,
2026-09-13 20:55:35.494677,1716,0.0042145919,
2026-09-13 20:55:35.591029,1717,0.00159390468,
2026-09-13 20:55:35.650081,1718,0.00163365165,
2026-09-13 20:55:35.698139,1719,0.0060570064,
2026-09-13 20:55:35.793764,1720,0.00187794779,
2026-09-13 20:55:35.852912,1721,0.00227975215,
2026-09-13 20:55:35.900129,1722,0.00554194911,
2026-09-13 20:55:35.995539,1723,0.00724278564,
2026-09-13 20:55:36.053208,1724,0.00192040569,
2026-09-13 20:55:36.102177,1725,0.00429422216,
2026-09-13 20:55:36.196317,1726,0.00177892005,
2026-09-13 20:55:36.256839,1727,0.00205864614,
2026-09-13 20:55:36.303042,1728,0.00385322818,
2026-09-13 20:55:36.360868,1729,0.00200213015,
2026-09-13 20:55:36.407294,1730,0.00337483758,
2026-09-13 20:55:36.462266,1731,0.00306757135,
2026-09-13 20:55:36.509330,1732,0.00262974671,
2026-09-13 20:55:36.603847,1733,0.00225070924,
2026-09-13 20:55:36.663416,1734,0.00366940997,
2026-09-13 20:55:36.711924,1735,0.00175845623,
2026-09-13 20:55:36.807051,1736,0.00299394336,
2026-09-13 20:55:36.866393,1737,0.00379561288,
2026-09-13 20:55:36.912829,1738,0.00775388428,
2026-09-13 20:55:37.008596,1739,0.00345084448,
2026-09-13 20:55:37.067037,1740,0.00249589693,
2026-09-13 20:55:37.113018,1741,0.00191965815,
2026-09-13 20:55:37.170792,1742,0.00177583426,
2026-09-13 20:55:37.218547,1743,0.00359743976,
2026-09-13 20:55:37.313517,1744,0.00192706536,
2026-09-13 20:55:37.373582,1745,0.00166066961,
2026-09-13 20:55:37.419784,1746,0.00427385508,
2026-09-13 20:55:37.475430,1747,0.00229729398,
2026-09-13 20:55:37.522038,1748,0.00168822954,
2026-09-13 20:55:37.578712,1749,0.0036437024,
2026-09-13 20:55:37.625840,1750,0.00314371347,
2026-09-13 20:55:37.680728,1751,0.0018931074,
2026-09-13 20:55:37.729462,1752,0.00341956776,
2026-09-13 20:55:37.786076,1753,0.00408414012,
2026-09-13 20:55:37.833308,1754,0.00188389621,
2026-09-13 20:55:37.888663,1755,0.00161924508,
2026-09-13 20:55:37.934237,1756,0.00576560115,
2026-09-13 20:55:37.993217,1757,0.00691701348,
2026-09-13 20:55:38.039335,1758,0.00165097801,
2026-09-13 20:55:38.096865,1759,0.00380446459,
2026-09-13 20:55:38.143208,1760,0.00403758946,
2026-09-13 20:55:38.200899,1761,0.00194510958,
2026-09-13 20:55:38.249094,1762,0.00338603414,
2026-09-13 20:55:38.345441,1763,0.00288783381,
2026-09-13 20:55:38.401963,1764,0.00164765367,
2026-09-13 20:55:38.449802,1765,0.00368941098,
2026-09-13 20:55:38.504253,1766,0.00339684594,
2026-09-13 20:55:38.552878,1767,0.00169883576,
2026-09-13 20:55:38.609787,1768,0.00161159711,
2026-09-13 20:55:38.658953,1769,0.00251103785,
2026-09-13 20:55:38.754246,1770,0.00177246265,
2026-09-13 20:55:38.814238,1771,0.00168697851,
2026-09-13 20:55:38.860395,1772,0.00364486987,
2026-09-13 20:55:38.915098,1773,0.00270382541,
2026-09-13 20:55:38.964293,1774,0.00286720619,
2026-09-13 20:55:39.019630,1775,0.00582871195,
2026-09-13 20:55:39.066530,1776,0.00193086021,
2026-09-13 20:55:39.123422,1777,0.00757288912,
2026-09-13 20:55:39.169655,1778,0.00407818291,
2026-09-13 20:55:39.226733,1779,0.00406211966,
2026-09-13 20:55:39.273461,1780,0.00177614207,
2026-09-13 20:55:39.329275,1781,0.00178122422,
2026-09-13 20:55:39.375901,1782,0.00469717421,
2026-09-13 20:55:39.433019,1783,0.00365102936,
2026-09-13 20:55:39.479578,1784,0.00179254171,
2026-09-13 20:55:39.534144,1785,0.00284373573,
2026-09-13 20:55:39.580449,1786,0.00412983771,
2026-09-13 20:55:39.638059,1787,0.00269252111,
2026-09-13 20:55:39.686281,1788,0.00230672724,
2026-09-13 20:55:39.779860,1789,0.00419808562,
2026-09-13 20:55:39.839281,1790,0.00297022336,
2026-09-13 20:55:39.886004,1791,0.00299047062,
2026-09-13 20:55:39.943155,1792,0.00403952426,
2026-09-13 20:55:39.989973,1793,0.00203096529,
2026-09-13 20:55:40.046419,1794,0.00243839376,
2026-09-13 20:55:40.094356,1795,0.00577893589,
2026-09-13 20:55:40.189443,1796,0.00805937072,
2026-09-13 20:55:40.248739,1797,0.00179379823,
2026-09-13 20:55:40.296168,1798,0.00419723145,
2026-09-13 20:55:40.391605,1799,0.00193127575,
2026-09-13 20:55:40.451993,1800,0.00178283362,
2026-09-13 20:55:40.500589,1801,0.0042752666,
2026-09-13 20:55:40.593923,1802,0.00188656865,
2026-09-13 20:55:40.654530,1803,0.00174248092,
2026-09-13 20:55:40.700979,1804,0.00500418539,
2026-09-13 20:55:40.796457,1805,0.0018895533,
2026-09-13 20:55:40.854988,1806,0.00170724226,
2026-09-13 20:55:40.903018,1807,0.00431121653,
2026-09-13 20:55:40.998387,1808,0.00173615104,
2026-09-13 20:55:41.057845,1809,0.00292153453,
2026-09-13 20:55:41.104797,1810,0.00774009333,
2026-09-13 20:55:41.159260,1811,0.00361199914,
2026-09-13 20:55:41.208673,1812,0.00288112246,
2026-09-13 20:55:41.265104,1813,0.00255912976,
2026-09-13 20:55:41.312331,1814,0.00202992643,
2026-09-13 20:55:41.366701,1815,0.00178613048,
2026-09-13 20:55:41.413332,1816,0.00489816928,
2026-09-13 20:55:41.470720,1817,0.00312502505,
2026-09-13 20:55:41.517421,1818,0.00178114177,
2026-09-13 20:55:41.572564,1819,0.00201602225,
2026-09-13 20:55:41.619143,1820,0.00423807884,
2026-09-13 20:55:41.676264,1821,0.00275187444,
2026-09-13 20:55:41.723858,1822,0.00175852218,
2026-09-13 20:55:41.819761,1823,0.00195560698,
2026-09-13 20:55:41.876153,1824,0.00457121864,
2026-09-13 20:55:41.924453,1825,0.00203563739,
2026-09-13 20:55:41.979909,1826,0.00408587374,
2026-09-13 20:55:42.027672,1827,0.00294703323,
2026-09-13 20:55:42.083383,1828,0.00192863189,
2026-09-13 20:55:42.131861,1829,0.00382939165,
2026-09-13 20:55:42.227876,1830,0.00806241693,
2026-09-13 20:55:42.288462,1831,0.00177573092,
2026-09-13 20:55:42.336139,1832,0.0042713915,
2026-09-13 20:55:42.431953,1833,0.00206394156,
2026-09-13 20:55:42.490252,1834,0.00177543631,
2026-09-13 20:55:42.536478,1835,0.00427099465,
2026-09-13 20:55:42.591505,1836,0.00434072225,
2026-09-13 20:55:42.639257,1837,0.00173189118,
2026-09-13 20:55:42.696681,1838,0.00279371782,
2026-09-13 20:55:42.742320,1839,0.00352300378,
2026-09-13 20:55:42.800451,1840,0.0026939909,
2026-09-13 20:55:42.846869,1841,0.00291771879,
2026-09-13 20:55:42.901703,1842,0.00421321885,
2026-09-13 20:55:42.949787,1843,0.00238874412,
2026-09-13 20:55:43.006752,1844,0.00173373364,
2026-09-13 20:55:43.054808,1845,0.00357799281,
2026-09-13 20:55:43.110459,1846,0.00423903305,
2026-09-13 20:55:43.158713,1847,0.00229395095,
2026-09-13 20:55:43.253347,1848,0.00485494406,
2026-09-13 20:55:43.313235,1849,0.00250396484,
2026-09-13 20:55:43.359796,1850,0.00177912672,
2026-09-13 20:55:43.415199,1851,0.00303962006,
2026-09-13 20:55:43.461756,1852,0.00308652141,
2026-09-13 20:55:43.516758,1853,0.00300218276,
2026-09-13 20:55:43.565267,1854,0.00218338585,
2026-09-13 20:55:43.659681,1855,0.00356530337,
2026-09-13 20:55:43.720181,1856,0.00308914988,
2026-09-13 20:55:43.768501,1857,0.00319135905,
2026-09-13 20:55:43.863461,1858,0.00354538811,
2026-09-13 20:55:43.922210,1859,0.00192650471,
2026-09-13 20:55:43.970646,1860,0.0035165035,
2026-09-13 20:55:44.065436,1861,0.00235877669,
2026-09-13 20:55:44.124334,1862,0.00194351007,
2026-09-13 20:55:44.170633,1863,0.00347313647,
2026-09-13 20:55:44.227956,1864,0.00631794953,
2026-09-13 20:55:44.276459,1865,0.00411639853,
2026-09-13 20:55:44.371458,1866,0.00178497619,
2026-09-13 20:55:44.429837,1867,0.00663244928,
2026-09-13 20:55:44.476940,1868,0.00178961642,
2026-09-13 20:55:44.531731,1869,0.0018777697,
2026-09-13 20:55:44.580380,1870,0.004227986,
2026-09-13 20:55:44.634459,1871,0.00309808844,
2026-09-13 20:55:44.680823,1872,0.00176634604,
2026-09-13 20:55:44.737505,1873,0.00314320888,
2026-09-13 20:55:44.785061,1874,0.00371288254,
2026-09-13 20:55:44.879832,1875,0.00162880475,
2026-09-13 20:55:44.939291,1876,0.00295657971,
2026-09-13 20:55:44.986573,1877,0.0027582307,
2026-09-13 20:55:45.082131,1878,0.00171739886,
2026-09-13 20:55:45.141831,1879,0.00333113305,
2026-09-13 20:55:45.189463,1880,0.00237310961,
2026-09-13 20:55:45.286445,1881,0.00559747571,
2026-09-13 20:55:45.345449,1882,0.00499535017,
2026-09-13 20:55:45.393994,1883,0.00179116536,
2026-09-13 20:55:45.488218,1884,0.00334101153,
2026-09-13 20:55:45.548744,1885,0.00366202804,
2026-09-13 20:55:45.595340,1886,0.00188020689,
2026-09-13 20:55:45.650147,1887,0.00164789223,
2026-09-13 20:55:45.698305,1888,0.00427159488,
2026-09-13 20:55:45.754817,1889,0.00374026107,
2026-09-13 20:55:45.803649,1890,0.00175448329,
2026-09-13 20:55:45.897940,1891,0.00406935758,
2026-09-13 20:55:45.957720,1892,0.00436458956,
2026-09-13 20:55:46.003845,1893,0.00229606714,
2026-09-13 20:55:46.061391,1894,0.00349192933,
2026-09-13 20:55:46.108915,1895,0.00275638934,
2026-09-13 20:55:46.163656,1896,0.00188575845,
2026-09-13 20:55:46.212371,1897,0.003500537,
2026-09-13 20:55:46.268847,1898,0.00433211019,
2026-09-13 20:55:46.316653,1899,0.00769928331,
2026-09-13 20:55:46.374413,1900,0.00180894464,
2026-09-13 20:55:46.421378,1901,0.00769681864,
2026-09-13 20:55:46.476558,1902,0.00165096482,
2026-09-13 20:55:46.524930,1903,0.002142799,
2026-09-13 20:55:46.580333,1904,0.00354606089,
2026-09-13 20:55:46.626742,1905,0.0028815468,
2026-09-13 20:55:46.684127,1906,0.00186511984,
2026-09-13 20:55:46.731292,1907,0.00405412322,
2026-09-13 20:55:46.786968,1908,0.0042428378,
2026-09-13 20:55:46.833178,1909,0.00186440748,
2026-09-13 20:55:46.930732,1910,0.00341145479,
2026-09-13 20:55:46.987538,1911,0.004626643,
2026-09-13 20:55:47.035423,1912,0.00172696514,
2026-09-13 20:55:47.131130,1913,0.00216148303,
2026-09-13 20:55:47.189797,1914,0.00188691164,
2026-09-13 20:55:47.238102,1915,0.00188105777,
2026-09-13 20:55:47.335424,1916,0.00482827128,
2026-09-13 20:55:47.392438,1917,0.00281910659,
2026-09-13 20:55:47.439010,1918,0.0016622966,
2026-09-13 20:55:47.496196,1919,0.00411306979,
2026-09-13 20:55:47.544347,1920,0.00364760828,
2026-09-13 20:55:47.640046,1921,0.0016472931,
2026-09-13 20:55:47.700059,1922,0.00276580501,
2026-09-13 20:55:47.748829,1923,0.00252415932,
2026-09-13 20:55:47.842877,1924,0.00171029946,
2026-09-13 20:55:47.903140,1925,0.00220772478,
2026-09-13 20:55:47.949778,1926,0.0060441048,
2026-09-13 20:55:48.004167,1927,0.00174100454,
2026-09-13 20:55:48.053214,1928,0.00351854384,
2026-09-13 20:55:48.109381,1929,0.00422646344,
2026-09-13 20:55:48.158234,1930,0.00181947942,
2026-09-13 20:55:48.253434,1931,0.00299026284,
2026-09-13 20:55:48.311977,1932,0.00478697537,
2026-09-13 20:55:48.358663,1933,0.00285308433,
2026-09-13 20:55:48.416526,1934,0.00571616038,
2026-09-13 20:55:48.464744,1935,0.00204089324,
2026-09-13 20:55:48.561116,1936,0.00166043436,
2026-09-13 20:55:48.617500,1937,0.00325352554,
2026-09-13 20:55:48.664697,1938,0.00255828548,
2026-09-13 20:55:48.719672,1939,0.00189587329,
2026-09-13 20:55:48.767817,1940,0.0025687433,
2026-09-13 20:55:48.824432,1941,0.0035045748,
2026-09-13 20:55:48.871822,1942,0.00174745424,
2026-09-13 20:55:48.928686,1943,0.00182719554,
2026-09-13 20:55:48.975463,1944,0.00196872185,
2026-09-13 20:55:49.032270,1945,0.00664940078,
2026-09-13 20:55:49.078461,1946,0.00175037733,
2026-09-13 20:55:49.136060,1947,0.00232134158,
2026-09-13 20:55:49.181727,1948,0.00431992863,
2026-09-13 20:55:49.237201,1949,0.00243357435,
2026-09-13 20:55:49.285209,1950,0.00196523921,
2026-09-13 20:55:49.341288,1951,0.00412104425,
2026-09-13 20:55:49.387339,1952,0.00334063557,
2026-09-13 20:55:49.445489,1953,0.00763815788,
2026-09-13 20:55:49.493081,1954,0.00182705812,
2026-09-13 20:55:49.587641,1955,0.00522186263,
2026-09-13 20:55:49.646288,1956,0.00519596268,
2026-09-13 20:55:49.693701,1957,0.00449395411,
2026-09-13 20:55:49.748015,1958,0.00215919095,
2026-09-13 20:55:49.796328,1959,0.00225671482,
2026-09-13 20:55:49.853656,1960,0.00167349646,
2026-09-13 20:55:49.899858,1961,0.00426312353,
2026-09-13 20:55:49.955383,1962,0.00311941633,
2026-09-13 20:55:50.003581,1963,0.00175617184,
2026-09-13 20:55:50.060720,1964,0.00346473988,
2026-09-13 20:55:50.109490,1965,0.00162474057,
2026-09-13 20:55:50.203919,1966,0.00176945381,
2026-09-13 20:55:50.262299,1967,0.00384296274,
2026-09-13 20:55:50.310408,1968,0.00248629219,
2026-09-13 20:55:50.405772,1969,0.00228385701,
2026-09-13 20:55:50.464825,1970,0.00316199295,
2026-09-13 20:55:50.511263,1971,0.00774839538,
2026-09-13 20:55:50.566387,1972,0.00189925259,
2026-09-13 20:55:50.613820,1973,0.00299412475,
2026-09-13 20:55:50.707914,1974,0.00278282027,
2026-09-13 20:55:50.767484,1975,0.00172865809,
2026-09-13 20:55:50.815489,1976,0.00408355858,
2026-09-13 20:55:50.910906,1977,0.00203522845,
2026-09-13 20:55:50.969592,1978,0.00181800963,
2026-09-13 20:55:51.018444,1979,0.00414117938,
2026-09-13 20:55:51.113524,1980,0.0019718769,
2026-09-13 20:55:51.172374,1981,0.00169384705,
2026-09-13 20:55:51.218635,1982,0.00343669735,
2026-09-13 20:55:51.274411,1983,0.00479584687,
2026-09-13 20:55:51.320888,1984,0.00176186851,
2026-09-13 20:55:51.415753,1985,0.00385648656,
2026-09-13 20:55:51.476083,1986,0.0040940098,
2026-09-13 20:55:51.524819,1987,0.00211273703,
2026-09-13 20:55:51.618856,1988,0.00205772601,
2026-09-13 20:55:51.679030,1989,0.00816913771,
2026-09-13 20:55:51.728003,1990,0.00254575764,
2026-09-13 20:55:51.822128,1991,0.00366055496,
2026-09-13 20:55:51.881584,1992,0.00186249906,
2026-09-13 20:55:51.927800,1993,0.00321383902,
2026-09-13 20:55:51.985369,1994,0.004195223,
2026-09-13 20:55:52.031731,1995,0.00186732288,
2026-09-13 20:55:52.087180,1996,0.00173663584,
2026-09-13 20:55:52.135190,1997,0.0036474148,
2026-09-13 20:55:52.190775,1998,0.00421796021,
2026-09-13 20:55:52.238354,1999,0.00177596068,
2026-09-13 20:55:52.295481,2000,0.00233387162,
2026-09-13 20:55:52.341887,2001,0.00234664241,
2026-09-13 20:55:52.398234,2002,0.00387713397,
2026-09-13 20:55:52.446291,2003,0.00249467999,
2026-09-13 20:55:52.501145,2004,0.0026397714,
2026-09-13 20:55:52.548929,2005,0.00315227607,
2026-09-13 20:55:52.603282,2006,0.00169032594,
2026-09-13 20:55:52.652692,2007,0.00568153843,
2026-09-13 20:55:52.708187,2008,0.0017710929,
2026-09-13 20:55:52.756976,2009,0.00160896534,
2026-09-13 20:55:52.813025,2010,0.00502922678,
2026-09-13 20:55:52.859734,2011,0.00357167282,
2026-09-13 20:55:52.955767,2012,0.00188602999,
2026-09-13 20:55:53.014191,2013,0.00175184382,
2026-09-13 20:55:53.062339,2014,0.00425358364,
2026-09-13 20:55:53.157941,2015,0.00161545572,
2026-09-13 20:55:53.216485,2016,0.00205347164,
2026-09-13 20:55:53.263457,2017,0.00369641144,
2026-09-13 20:55:53.318084,2018,0.0023158252,
2026-09-13 20:55:53.365583,2019,0.00220835578,
2026-09-13 20:55:53.420777,2020,0.00419691155,
2026-09-13 20:55:53.467612,2021,0.00249173162,
2026-09-13 20:55:53.525031,2022,0.0018689004,
2026-09-13 20:55:53.571523,2023,0.00358018925,
2026-09-13 20:55:53.626444,2024,0.00597563262,
2026-09-13 20:55:53.673604,2025,0.00163805882,
2026-09-13 20:55:53.731221,2026,0.00167262141,
2026-09-13 20:55:53.778916,2027,0.0061893688,
2026-09-13 20:55:53.833075,2028,0.00206869721,
2026-09-13 20:55:53.880467,2029,0.00166870673,
2026-09-13 20:55:53.938089,2030,0.00298608543,
2026-09-13 20:55:53.984417,2031,0.00404770319,
2026-09-13 20:55:54.041558,2032,0.00210514733,
2026-09-13 20:55:54.089347,2033,0.00296369121,
2026-09-13 20:55:54.184680,2034,0.00426502755,
2026-09-13 20:55:54.243380,2035,0.0021224572,
2026-09-13 20:55:54.291492,2036,0.0035784919,
2026-09-13 20:55:54.386483,2037,0.0035182855,
2026-09-13 20:55:54.444651,2038,0.00195240026,
2026-09-13 20:55:54.492106,2039,0.00356294533,
2026-09-13 20:55:54.546434,2040,0.00363218154,
2026-09-13 20:55:54.596101,2041,0.00189649,
2026-09-13 20:55:54.650916,2042,0.00217413509,
2026-09-13 20:55:54.698042,2043,0.00579159235,
2026-09-13 20:55:54.755046,2044,0.00194119051,
2026-09-13 20:55:54.802920,2045,0.00610855677,
2026-09-13 20:55:54.898546,2046,0.00427718601,
2026-09-13 20:55:54.956579,2047,0.00215725065,
2026-09-13 20:55:55.004186,2048,0.00181172262,
2026-09-13 20:55:55.099901,2049,0.00424682173,
2026-09-13 20:55:55.158127,2050,0.00234189225,
2026-09-13 20:55:55.206613,2051,0.00215591058,
2026-09-13 20:55:55.301303,2052,0.00480766455,
2026-09-13 20:55:55.362270,2053,0.00191950425,
2026-09-13 20:55:55.408842,2054,0.00326831467,
2026-09-13 20:55:55.463156,2055,0.00368125183,
2026-09-13 20:55:55.511207,2056,0.00227651576,
2026-09-13 20:55:55.566438,2057,0.00178134954,
2026-09-13 20:55:55.614131,2058,0.0047694929,
2026-09-13 20:55:55.670580,2059,0.00382778225,
2026-09-13 20:55:55.719026,2060,0.0076478231,
2026-09-13 20:55:55.815550,2061,0.00497460822,
2026-09-13 20:55:55.872733,2062,0.00250407697,
2026-09-13 20:55:55.919754,2063,0.00189007108,
2026-09-13 20:55:55.973791,2064,0.00236938182,
2026-09-13 20:55:56.022899,2065,0.00356405125,
2026-09-13 20:55:56.078378,2066,0.00195130754,
2026-09-13 20:55:56.126117,2067,0.00203382792,
2026-09-13 20:55:56.183186,2068,0.00181455667,
2026-09-13 20:55:56.229066,2069,0.00806368334,
2026-09-13 20:55:56.284117,2070,0.00177606841,
2026-09-13 20:55:56.332075,2071,0.00351982565,
2026-09-13 20:55:56.389160,2072,0.00419809991,
2026-09-13 20:55:56.435480,2073,0.00174306796,
2026-09-13 20:55:56.490940,2074,0.00179035516,
2026-09-13 20:55:56.538823,2075,0.00301980374,
2026-09-13 20:55:56.593898,2076,0.00435078761,
2026-09-13 20:55:56.642425,2077,0.00162134258,
2026-09-13 20:55:56.699979,2078,0.00355772686,
2026-09-13 20:55:56.746590,2079,0.00774509633,
2026-09-13 20:55:56.801520,2080,0.00497645617,
2026-09-13 20:55:56.849721,2081,0.00306681831,
2026-09-13 20:55:56.905003,2082,0.00305499514,
2026-09-13 20:55:56.953548,2083,0.0019307195,
2026-09-13 20:55:57.009822,2084,0.00177976652,
2026-09-13 20:55:57.058052,2085,0.00219505952,
2026-09-13 20:55:57.153535,2086,0.00178201793,
2026-09-13 20:55:57.211934,2087,0.0017786705,
2026-09-13 20:55:57.258893,2088,0.00445628485,
2026-09-13 20:55:57.313287,2089,0.00322729909,
2026-09-13 20:55:57.360412,2090,0.00176618444,
2026-09-13 20:55:57.418882,2091,0.0026794645,
2026-09-13 20:55:57.466332,2092,0.00329632202,
2026-09-13 20:55:57.618701,2093,0.00336228928,
2026-09-13 20:55:57.666360,2094,0.000370639139,
2026-09-13 20:55:57.721168,2095,0.000370394152,
2026-09-13 20:55:57.769147,2096,0.000987157944,
2026-09-13 20:55:57.824371,2097,0.000535851692,
2026-09-13 20:55:57.872506,2098,0.000369915066,
2026-09-13 20:55:57.930628,2099,0.000371255343,
2026-09-13 20:55:57.978206,2100,0.000542204181,
2026-09-13 20:55:58.072585,2101,0.000369725388,
2026-09-13 20:55:58.133230,2102,0.00082111158,
2026-09-13 20:55:58.180575,2103,0.000972974801,
2026-09-13 20:55:58.277333,2104,0.00127474883,
2026-09-13 20:55:58.335490,2105,0.00129982726,
2026-09-13 20:55:58.384047,2106,0.00140112963,
2026-09-13 20:55:58.479246,2107,0.00128519351,
2026-09-13 20:55:58.548421,2108,0.00128180804,
2026-09-13 20:55:58.638905,2109,0.00127632244,
2026-09-13 20:55:58.686882,2110,0.00136413273,
2026-09-13 20:55:58.741403,2111,0.00138939618,
2026-09-13 20:55:58.788365,2112,0.00122159504,
2026-09-13 20:55:58.845379,2113,0.00121011486,
2026-09-13 20:55:58.892018,2114,0.00138893777,
2026-09-13 20:55:58.948491,2115,0.00137728828,
2026-09-13 20:55:58.995271,2116,0.00123013236,
2026-09-13 20:55:59.050697,2117,0.00126225885,


==> measurments/Temperature1Hz.csv <==
Address,USB0::0x2A8D::0x0101::MY59028205::0::INSTR
ApertureEnable,0
ApertureSize,0.1
AutoRange,On
AutoZero,On
Firmware Version,A.03.02-03.15-03.02-00.52-05-02
Measurement,DC Current
Model,34465A
NPLC,1.0
NullState,Off
NullValue(ADC),0.0
PreTriggerCount,0
Range(ADC),0.01
Sample Count,2106
Serial Number,MY59028205
Start Time,2026-09-13 20:44:36.724160
Stop Time,2026-09-13 20:46:42.170308
TriggerAutoDelay,1
TriggerCount,1
TriggerDelay,0.0
TriggerLevel,0.0
TriggerSlope,Negative
TriggerSource,Immediate

Time Stamp(s),Records,DC Current (ADC),
2026-09-13 20:44:36.724160,1,0.000637202331,
2026-09-13 20:44:36.814914,2,0.000783350599,
2026-09-13 20:44:36.864263,3,0.000747668922,
2026-09-13 20:44:36.919808,4,0.00060613196,
2026-09-13 20:44:36.967399,5,0.000434960457,
2026-09-13 20:44:37.063880,6,0.000556456377,
2026-09-13 20:44:37.121744,7,0.000416786391,
2026-09-13 20:44:37.168854,8,0.000566353251,
2026-09-13 20:44:37.223636,9,0.000555173608,
2026-09-13 20:44:37.271942,10,0.000417003338,
2026-09-13 20:44:37.367558,11,0.00048282954,
2026-09-13 20:44:37.426586,12,0.000634581924,
2026-09-13 20:44:37.473495,13,0.000458421959,
2026-09-13 20:44:37.529186,14,0.000460298171,
2026-09-13 20:44:37.576775,15,0.00075209011,
2026-09-13 20:44:37.634582,16,0.000753463595,
2026-09-13 20:44:37.681698,17,0.000632704942,
2026-09-13 20:44:37.777546,18,0.000773392259,
2026-09-13 20:44:37.836652,19,0.000753773016,
2026-09-13 20:44:37.884654,20,0.000526835142,
2026-09-13 20:44:37.979960,21,0.000558224721,
2026-09-13 20:44:38.040106,22,0.000555941884,
2026-09-13 20:44:38.088395,23,0.000434450362,
2026-09-13 20:44:38.143599,24,0.0005574438,
2026-09-13 20:44:38.192324,25,0.000419823649,
2026-09-13 20:44:38.286617,26,0.000432418449,
2026-09-13 20:44:38.344114,27,0.00108715478,
2026-09-13 20:44:38.392302,28,0.000460203498,
2026-09-13 20:44:38.488540,29,0.000467600257,
2026-09-13 20:44:38.546700,30,0.000594350188,
2026-09-13 20:44:38.594658,31,0.000612198228,
2026-09-13 20:44:38.691073,32,0.000771530892,
2026-09-13 20:44:38.747280,33,0.000777997297,
2026-09-13 20:44:38.796523,34,0.000631033471,
2026-09-13 20:44:38.892451,35,0.000750974477,
2026-09-13 20:44:38.949996,36,0.000658495243,
2026-09-13 20:44:38.998702,37,0.000413307542,
2026-09-13 20:44:39.054106,38,0.000408512717,
2026-09-13 20:44:39.102118,39,0.000567560149,
2026-09-13 20:44:39.196728,40,0.000413916929,
2026-09-13 20:44:39.255673,41,0.000413586065,
2026-09-13 20:44:39.302959,42,0.000563142259,
2026-09-13 20:44:39.398472,43,0.000451891008,
2026-09-13 20:44:39.457169,44,0.000445426252,
2026-09-13 20:44:39.503791,45,0.0006097366,
2026-09-13 20:44:39.560876,46,0.000544946422,
2026-09-13 20:44:39.608429,47,0.000581975963,
2026-09-13 20:44:39.704486,48,0.000720922976,
2026-09-13 20:44:39.763081,49,0.000396767341,
2026-09-13 20:44:39.811045,50,0.000525139261,
2026-09-13 20:44:39.906049,51,0.000535083526,
2026-09-13 20:44:39.964471,52,0.000375781431,
2026-09-13 20:44:40.011044,53,0.000518915642,
2026-09-13 20:44:40.067749,54,0.000523391589,
2026-09-13 20:44:40.116812,55,0.000370693128,
2026-09-13 20:44:40.171427,56,0.000367380096,
2026-09-13 20:44:40.220466,57,0.000530325756,
2026-09-13 20:44:40.275117,58,0.000513586201,
2026-09-13 20:44:40.321726,59,0.000526322408,
2026-09-13 20:44:40.379583,60,0.000505666042,
2026-09-13 20:44:40.427194,61,0.000604385718,
2026-09-13 20:44:40.522694,62,0.000418437519,
2026-09-13 20:44:40.580934,63,0.000526773895,
2026-09-13 20:44:40.629467,64,0.000493399466,
2026-09-13 20:44:40.684826,65,0.000377358667,
2026-09-13 20:44:40.731862,66,0.000519807401,
2026-09-13 20:44:40.788737,67,0.000528431291,
2026-09-13 20:44:40.836056,68,0.000372514801,
2026-09-13 20:44:40.890446,69,0.00037732491,
2026-09-13 20:44:40.939322,70,0.000530005229,
2026-09-13 20:44:40.995013,71,0.000514807614,
2026-09-13 20:44:41.041137,72,0.000373537849,
2026-09-13 20:44:41.098328,73,0.000398711617,
2026-09-13 20:44:41.146679,74,0.000524804439,
2026-09-13 20:44:41.243533,75,0.000380657845,
2026-09-13 20:44:41.299904,76,0.000522077702,
2026-09-13 20:44:41.345872,77,0.00114850097,
2026-09-13 20:44:41.400854,78,0.000416887332,
2026-09-13 20:44:41.447782,79,0.000441597737,
2026-09-13 20:44:41.503042,80,0.000569984501,
2026-09-13 20:44:41.551919,81,0.000422361807,
2026-09-13 20:44:41.609043,82,0.00037714172,
2026-09-13 20:44:41.657080,83,0.00051973208,
2026-09-13 20:44:41.751657,84,0.00037361482,
2026-09-13 20:44:41.810443,85,0.000373883557,
2026-09-13 20:44:41.856791,86,0.000518384215,
2026-09-13 20:44:41.913120,87,0.000519936931,
2026-09-13 20:44:41.960666,88,0.000379228832,
2026-09-13 20:44:42.015170,89,0.000392705385,
2026-09-13 20:44:42.061707,90,0.000519918678,
2026-09-13 20:44:42.118494,91,0.000438472843,
2026-09-13 20:44:42.165066,92,0.000372497867,
2026-09-13 20:44:42.221759,93,0.000518982387,
2026-09-13 20:44:42.269847,94,0.000379656898,
2026-09-13 20:44:42.364840,95,0.000421662255,
2026-09-13 20:44:42.424165,96,0.000606238179,
2026-09-13 20:44:42.471439,97,0.000418937718,
2026-09-13 20:44:42.527828,98,0.000421616073,
2026-09-13 20:44:42.574249,99,0.000519536794,
2026-09-13 20:44:42.628699,100,0.000519771335,
2026-09-13 20:44:42.677425,101,0.000375828493,
2026-09-13 20:44:42.731971,102,0.000382415303,
2026-09-13 20:44:42.778992,103,0.000518845159,
2026-09-13 20:44:42.836046,104,0.000526465683,
2026-09-13 20:44:42.884341,105,0.000382873167,
2026-09-13 20:44:42.979916,106,0.000518134721,
2026-09-13 20:44:43.036441,107,0.000524994666,
2026-09-13 20:44:43.083269,108,0.000371852964,
2026-09-13 20:44:43.138540,109,0.000518322089,
2026-09-13 20:44:43.186997,110,0.000528163983,
2026-09-13 20:44:43.241453,111,0.000374740459,
2026-09-13 20:44:43.288749,112,0.000435987684,
2026-09-13 20:44:43.344479,113,0.00120295125,
2026-09-13 20:44:43.391128,114,0.00042164994,
2026-09-13 20:44:43.487607,115,0.00041213693,
2026-09-13 20:44:43.545105,116,0.000569241955,
2026-09-13 20:44:43.593554,117,0.000372121921,
2026-09-13 20:44:43.689042,118,0.000403080135,
2026-09-13 20:44:43.748434,119,0.000523580827,
2026-09-13 20:44:43.794327,120,0.000380006344,
2026-09-13 20:44:43.849818,121,0.000367116636,
2026-09-13 20:44:43.897403,122,0.000530983524,
2026-09-13 20:44:43.952432,123,0.000531583235,
2026-09-13 20:44:44.001219,124,0.000367205922,
2026-09-13 20:44:44.097173,125,0.000528290215,
2026-09-13 20:44:44.155873,126,0.000521562549,
2026-09-13 20:44:44.204233,127,0.000367169306,
2026-09-13 20:44:44.260769,128,0.000520056456,
2026-09-13 20:44:44.307244,129,0.000558342046,
2026-09-13 20:44:44.362290,130,0.000413385502,
2026-09-13 20:44:44.410845,131,0.000531078308,
2026-09-13 20:44:44.465387,132,0.000570983909,
2026-09-13 20:44:44.514003,133,0.000411547775,
2026-09-13 20:44:44.569056,134,0.000366985237,
2026-09-13 20:44:44.616999,135,0.000529253007,
2026-09-13 20:44:44.672597,136,0.000528186525,
2026-09-13 20:44:44.720107,137,0.000367015805,
2026-09-13 20:44:44.775903,138,0.000372109276,
2026-09-13 20:44:44.825225,139,0.000531424456,
2026-09-13 20:44:44.921150,140,0.000367069245,
2026-09-13 20:44:44.979959,141,0.000396576234,
2026-09-13 20:44:45.026150,142,0.000515382144,
2026-09-13 20:44:45.081756,143,0.000372295875,
2026-09-13 20:44:45.130468,144,0.000405502289,
2026-09-13 20:44:45.187042,145,0.000524799821,
2026-09-13 20:44:45.235113,146,0.000367032079,
2026-09-13 20:44:45.331687,147,0.0011014591,
2026-09-13 20:44:45.388588,148,0.000634637452,
2026-09-13 20:44:45.436263,149,0.000413375716,
2026-09-13 20:44:45.491425,150,0.00042496759,
2026-09-13 20:44:45.540580,151,0.000597476182,
2026-09-13 20:44:45.636204,152,0.000370912604,
2026-09-13 20:44:45.693219,153,0.000385668298,
2026-09-13 20:44:45.741282,154,0.000517879728,
2026-09-13 20:44:45.837528,155,0.000371585436,
2026-09-13 20:44:45.894911,156,0.000382978507,
2026-09-13 20:44:45.941698,157,0.000514351618,
2026-09-13 20:44:45.995456,158,0.000498279068,
2026-09-13 20:44:46.042341,159,0.000379360781,
2026-09-13 20:44:46.099985,160,0.000515303194,
2026-09-13 20:44:46.146029,161,0.00051656782,
2026-09-13 20:44:46.243161,162,0.000377110162,
2026-09-13 20:44:46.302229,163,0.000528810096,
2026-09-13 20:44:46.349752,164,0.000732639983,
2026-09-13 20:44:46.446127,165,0.000423783014,
2026-09-13 20:44:46.503380,166,0.000574128925,
2026-09-13 20:44:46.550901,167,0.000424760759,
2026-09-13 20:44:46.646639,168,0.000380352602,
2026-09-13 20:44:46.704755,169,0.000519857432,
2026-09-13 20:44:46.751275,170,0.000371140437,
2026-09-13 20:44:46.806658,171,0.000380411979,
2026-09-13 20:44:46.854870,172,0.000518280745,
2026-09-13 20:44:46.909509,173,0.000521811934,
2026-09-13 20:44:46.955716,174,0.00037876382,
2026-09-13 20:44:47.012965,175,0.000377656983,
2026-09-13 20:44:47.059474,176,0.000515460434,
2026-09-13 20:44:47.155832,177,0.000377103125,
2026-09-13 20:44:47.214954,178,0.000380559213,
2026-09-13 20:44:47.262805,179,0.00051863327,
2026-09-13 20:44:47.358874,180,0.000426626086,
2026-09-13 20:44:47.415309,181,0.000424691926,
2026-09-13 20:44:47.463101,182,0.000560489744,
2026-09-13 20:44:47.518850,183,0.000424754712,
2026-09-13 20:44:47.566516,184,0.000377432559,
2026-09-13 20:44:47.621849,185,0.000513323622,
2026-09-13 20:44:47.669973,186,0.000489158938,
2026-09-13 20:44:47.727395,187,0.000377606842,
2026-09-13 20:44:47.773856,188,0.000516116993,
2026-09-13 20:44:47.828071,189,0.000513531332,
2026-09-13 20:44:47.876772,190,0.000377114891,
2026-09-13 20:44:47.930783,191,0.000378678162,
2026-09-13 20:44:47.977502,192,0.000521075106,
2026-09-13 20:44:48.034062,193,0.000521548365,
2026-09-13 20:44:48.082261,194,0.000385585609,
2026-09-13 20:44:48.176602,195,0.000514900308,
2026-09-13 20:44:48.235293,196,0.00052480191,
2026-09-13 20:44:48.283389,197,0.00037181118,
2026-09-13 20:44:48.377606,198,0.000604473024,
2026-09-13 20:44:48.437815,199,0.000569338718,
2026-09-13 20:44:48.484901,200,0.000418207487,
2026-09-13 20:44:48.541934,201,0.000560492933,
2026-09-13 20:44:48.589607,202,0.000509704796,
2026-09-13 20:44:48.685357,203,0.000376222692,
2026-09-13 20:44:48.744046,204,0.000522051092,
2026-09-13 20:44:48.790974,205,0.000383379963,
2026-09-13 20:44:48.845511,206,0.000371665596,
2026-09-13 20:44:48.891402,207,0.000514536568,
2026-09-13 20:44:48.947032,208,0.000522662678,
2026-09-13 20:44:48.993025,209,0.000383062185,
2026-09-13 20:44:49.050776,210,0.000371927406,
2026-09-13 20:44:49.098649,211,0.00052427928,
2026-09-13 20:44:49.194366,212,0.000376942367,
2026-09-13 20:44:49.251674,213,0.000372226381,
2026-09-13 20:44:49.299988,214,0.000522225815,
2026-09-13 20:44:49.393793,215,0.000416660709,
2026-09-13 20:44:49.454738,216,0.000416394941,
2026-09-13 20:44:49.502381,217,0.000568877775,
2026-09-13 20:44:49.598838,218,0.000372253541,
2026-09-13 20:44:49.656490,219,0.000366642278,
2026-09-13 20:44:49.704154,220,0.00052493276,
2026-09-13 20:44:49.799994,221,0.000370631991,
2026-09-13 20:44:49.859059,222,0.000367721515,
2026-09-13 20:44:49.906233,223,0.000529042327,
2026-09-13 20:44:49.962865,224,0.000370746567,
2026-09-13 20:44:50.009453,225,0.000520130677,
2026-09-13 20:44:50.064381,226,0.000523199053,
2026-09-13 20:44:50.112608,227,0.000371989752,
2026-09-13 20:44:50.168723,228,0.000367306094,
2026-09-13 20:44:50.217613,229,0.000529961795,
2026-09-13 20:44:50.313526,230,0.000516225301,
2026-09-13 20:44:50.370592,231,0.000411599126,
2026-09-13 20:44:50.417817,232,0.000565781139,
2026-09-13 20:44:50.513810,233,0.000416490384,
2026-09-13 20:44:50.572711,234,0.000401999689,
2026-09-13 20:44:50.621670,235,0.000528057434,
2026-09-13 20:44:50.716802,236,0.000376109545,
2026-09-13 20:44:50.773697,237,0.000380673459,
2026-09-13 20:44:50.821539,238,0.000521869992,
2026-09-13 20:44:50.916636,239,0.00037212599,
2026-09-13 20:44:50.976904,240,0.000373746769,
2026-09-13 20:44:51.023706,241,0.000518117897,
2026-09-13 20:44:51.078248,242,0.000370593616,
2026-09-13 20:44:51.126707,243,0.000374950369,
2026-09-13 20:44:51.181829,244,0.000523369048,
2026-09-13 20:44:51.228735,245,0.000494478813,
2026-09-13 20:44:51.285911,246,0.00036728982,
2026-09-13 20:44:51.332135,247,0.00123471535,
2026-09-13 20:44:51.427626,248,0.000565986761,
2026-09-13 20:44:51.486833,249,0.000417481325,
2026-09-13 20:44:51.534068,250,0.000566064391,
2026-09-13 20:44:51.589997,251,0.000515012466,
2026-09-13 20:44:51.638287,252,0.000375674442,
2026-09-13 20:44:51.734714,253,0.000534010996,
2026-09-13 20:44:51.791224,254,0.000523675941,
2026-09-13 20:44:51.839252,255,0.000372513151,
2026-09-13 20:44:51.935374,256,0.000617409135,
2026-09-13 20:44:51.992680,257,0.000526731561,
2026-09-13 20:44:52.041219,258,0.000375741076,
2026-09-13 20:44:52.137632,259,0.000519860401,
2026-09-13 20:44:52.196014,260,0.000520218863,
2026-09-13 20:44:52.242338,261,0.000372314897,
2026-09-13 20:44:52.298218,262,0.000514448271,
2026-09-13 20:44:52.346993,263,0.000762961101,
2026-09-13 20:44:52.402388,264,0.000418078396,
2026-09-13 20:44:52.450084,265,0.000436836119,
2026-09-13 20:44:52.504731,266,0.000565823913,
2026-09-13 20:44:52.552949,267,0.000440846504,
2026-09-13 20:44:52.610097,268,0.000375512804,
2026-09-13 20:44:52.657143,269,0.000525056682,
2026-09-13 20:44:52.712289,270,0.000526112608,
2026-09-13 20:44:52.760824,271,0.000374539346,
2026-09-13 20:44:52.815219,272,0.000367274976,
2026-09-13 20:44:52.862766,273,0.000520389628,
2026-09-13 20:44:52.920523,274,0.000374778505,
2026-09-13 20:44:52.969296,275,0.000371830423,
2026-09-13 20:44:53.064106,276,0.000533761501,
2026-09-13 20:44:53.121726,277,0.00037748204,
2026-09-13 20:44:53.168773,278,0.000392069388,
2026-09-13 20:44:53.223181,279,0.00051949677,
2026-09-13 20:44:53.271213,280,0.000371751363,
2026-09-13 20:44:53.326608,281,0.000546924455,
2026-09-13 20:44:53.375415,282,0.000606246866,
2026-09-13 20:44:53.429342,283,0.000573526026,
2026-09-13 20:44:53.478405,284,0.000421294776,
2026-09-13 20:44:53.535526,285,0.000413305013,
2026-09-13 20:44:53.583457,286,0.000527942638,
2026-09-13 20:44:53.678517,287,0.000371760489,
2026-09-13 20:44:53.737206,288,0.000370510268,
2026-09-13 20:44:53.786108,289,0.000529437736,
2026-09-13 20:44:53.881686,290,0.000367163588,
2026-09-13 20:44:53.940790,291,0.000382815769,
2026-09-13 20:44:53.987314,292,0.000505479443,
2026-09-13 20:44:54.044419,293,0.000378822977,
2026-09-13 20:44:54.092388,294,0.000520456373,
2026-09-13 20:44:54.188562,295,0.000527379214,
2026-09-13 20:44:54.247333,296,0.000372111475,
2026-09-13 20:44:54.295188,297,0.000526402897,
2026-09-13 20:44:54.392010,298,0.000419783954,
2026-09-13 20:44:54.448061,299,0.000412387634,
2026-09-13 20:44:54.494413,300,0.000574367864,
2026-09-13 20:44:54.549821,301,0.000573736595,
2026-09-13 20:44:54.597862,302,0.000372577697,
2026-09-13 20:44:54.653290,303,0.000371146704,
2026-09-13 20:44:54.699922,304,0.000525108802,
2026-09-13 20:44:54.757838,305,0.000523045002,
2026-09-13 20:44:54.804330,306,0.000370367433,
2026-09-13 20:44:54.858900,307,0.0005248537,
2026-09-13 20:44:54.905545,308,0.000523488792,
2026-09-13 20:44:54.961911,309,0.000367256723,
2026-09-13 20:44:55.010266,310,0.000400727476,
2026-09-13 20:44:55.106920,311,0.000521396843,
2026-09-13 20:44:55.163450,312,0.000365792523,
2026-09-13 20:44:55.212120,313,0.000528503094,
2026-09-13 20:44:55.308291,314,0.000596505913,
2026-09-13 20:44:55.366397,315,0.00041177099,
2026-09-13 20:44:55.414441,316,0.000572849785,
2026-09-13 20:44:55.509663,317,0.000539007044,
2026-09-13 20:44:55.568203,318,0.000430172449,
2026-09-13 20:44:55.616756,319,0.000527696552,
2026-09-13 20:44:55.712836,320,0.000365341366,
2026-09-13 20:44:55.771828,321,0.000370244829,
2026-09-13 20:44:55.817784,322,0.000521843712,
2026-09-13 20:44:55.874997,323,0.000515824505,
2026-09-13 20:44:55.921682,324,0.00038056614,
2026-09-13 20:44:55.976733,325,0.000394187288,
2026-09-13 20:44:56.025488,326,0.000514876448,
2026-09-13 20:44:56.079538,327,0.000367174474,
2026-09-13 20:44:56.129113,328,0.000382504808,
2026-09-13 20:44:56.186317,329,0.000528379281,
2026-09-13 20:44:56.233368,330,0.000365559302,
2026-09-13 20:44:56.288418,331,0.000377406279,
2026-09-13 20:44:56.335599,332,0.00123300935,
2026-09-13 20:44:56.392718,333,0.000601084891,
2026-09-13 20:44:56.440873,334,0.000423712091,
2026-09-13 20:44:56.537613,335,0.00056444735,
2026-09-13 20:44:56.594650,336,0.000513474594,
2026-09-13 20:44:56.641669,337,0.000379759709,
2026-09-13 20:44:56.738370,338,0.000519928574,
2026-09-13 20:44:56.797469,339,0.000520617241,
2026-09-13 20:44:56.843022,340,0.000377396163,
2026-09-13 20:44:56.898065,341,0.000464854278,
2026-09-13 20:44:56.945749,342,0.000608605463,
2026-09-13 20:44:57.001295,343,0.000371215428,
2026-09-13 20:44:57.047966,344,0.000393930206,
2026-09-13 20:44:57.105023,345,0.000516505584,
2026-09-13 20:44:57.151648,346,0.000377416395,
2026-09-13 20:44:57.206238,347,0.000379527697,
2026-09-13 20:44:57.254760,348,0.000520158057,
2026-09-13 20:44:57.308816,349,0.000582267351,
2026-09-13 20:44:57.357300,350,0.000424820467,
2026-09-13 20:44:57.413049,351,0.00042358223,
2026-09-13 20:44:57.459935,352,0.000560812141,
2026-09-13 20:44:57.517062,353,0.000562507582,
2026-09-13 20:44:57.563274,354,0.000427389084,
2026-09-13 20:44:57.620347,355,0.00051285817,
2026-09-13 20:44:57.669391,356,0.000520496067,
2026-09-13 20:44:57.764778,357,0.000380547667,
2026-09-13 20:44:57.823849,358,0.000516170542,
2026-09-13 20:44:57.870077,359,0.000379524509,
2026-09-13 20:44:57.965576,360,0.000379013204,
2026-09-13 20:44:58.024596,361,0.000513142741,
2026-09-13 20:44:58.071879,362,0.000378927767,
2026-09-13 20:44:58.167167,363,0.000371858242,
2026-09-13 20:44:58.226706,364,0.000514874798,
2026-09-13 20:44:58.273736,365,0.000377213633,
2026-09-13 20:44:58.329382,366,0.000870222088,
2026-09-13 20:44:58.377921,367,0.000599484563,
2026-09-13 20:44:58.474093,368,0.000426646868,
2026-09-13 20:44:58.531046,369,0.000421481484,
2026-09-13 20:44:58.579131,370,0.000516370666,
2026-09-13 20:44:58.674262,371,0.000377240573,
2026-09-13 20:44:58.733471,372,0.000370914143,
2026-09-13 20:44:58.780088,373,0.000523412591,
2026-09-13 20:44:58.835171,374,0.000526311412,
2026-09-13 20:44:58.883192,375,0.000376171342,
2026-09-13 20:44:58.938519,376,0.000446338353,
2026-09-13 20:44:58.986107,377,0.000523607217,
2026-09-13 20:44:59.042657,378,0.00037889346,
2026-09-13 20:44:59.089881,379,0.000387760027,
2026-09-13 20:44:59.144999,380,0.00051983687,
2026-09-13 20:44:59.193077,381,0.00038393701,
2026-09-13 20:44:59.290812,382,0.000390651371,
2026-09-13 20:44:59.345935,383,0.00114748551,
2026-09-13 20:44:59.393039,384,0.000425627888,
2026-09-13 20:44:59.448615,385,0.000416648504,
2026-09-13 20:44:59.497676,386,0.000569061954,
2026-09-13 20:44:59.594542,387,0.000373255697,
2026-09-13 20:44:59.651098,388,0.000370601753,
2026-09-13 20:44:59.698126,389,0.000521284576,
2026-09-13 20:44:59.755238,390,0.000528528164,
2026-09-13 20:44:59.803843,391,0.000372639273,
2026-09-13 20:44:59.900619,392,0.000525359946,
2026-09-13 20:44:59.957248,393,0.00052827614,
2026-09-13 20:45:00.005804,394,0.000370511148,
2026-09-13 20:45:00.101005,395,0.000531636565,
2026-09-13 20:45:00.159157,396,0.000536722339,
2026-09-13 20:45:00.207201,397,0.000367131591,
2026-09-13 20:45:00.301871,398,0.000603165845,
2026-09-13 20:45:00.360348,399,0.000607861928,
2026-09-13 20:45:00.407267,400,0.000418087083,
2026-09-13 20:45:00.463980,401,0.000569142113,
2026-09-13 20:45:00.512136,402,0.000418005934,
2026-09-13 20:45:00.606609,403,0.000373868493,
2026-09-13 20:45:00.665716,404,0.000520398205,
2026-09-13 20:45:00.711914,405,0.000375825964,
2026-09-13 20:45:00.766949,406,0.000370759213,
2026-09-13 20:45:00.816481,407,0.000518271399,
2026-09-13 20:45:00.912903,408,0.00037079187,
2026-09-13 20:45:00.971207,409,0.000372247053,
2026-09-13 20:45:01.019358,410,0.000526458536,
2026-09-13 20:45:01.115114,411,0.000370514336,
2026-09-13 20:45:01.173550,412,0.000374129093,
2026-09-13 20:45:01.219958,413,0.000518399939,
2026-09-13 20:45:01.277574,414,0.000517750528,
2026-09-13 20:45:01.326182,415,0.00108072609,
2026-09-13 20:45:01.422009,416,0.000567491975,
2026-09-13 20:45:01.478820,417,0.000546068872,
2026-09-13 20:45:01.527095,418,0.000418106656,
2026-09-13 20:45:01.621660,419,0.000521685372,
2026-09-13 20:45:01.681730,420,0.0004692924,
2026-09-13 20:45:01.729366,421,0.000386463074,
2026-09-13 20:45:01.825543,422,0.000519878214,
2026-09-13 20:45:01.885209,423,0.000372118512,
2026-09-13 20:45:01.933316,424,0.000527580986,
2026-09-13 20:45:02.028635,425,0.000519324136,
2026-09-13 20:45:02.086278,426,0.000372342277,
2026-09-13 20:45:02.135355,427,0.000521760803,
2026-09-13 20:45:02.229676,428,0.000502469895,
2026-09-13 20:45:02.290272,429,0.000379211129,
2026-09-13 20:45:02.338352,430,0.00101818345,
2026-09-13 20:45:02.431757,431,0.000421088055,
2026-09-13 20:45:02.492904,432,0.00041856606,
2026-09-13 20:45:02.539038,433,0.000564118466,
2026-09-13 20:45:02.593681,434,0.000524855899,
2026-09-13 20:45:02.642220,435,0.000371958414,
2026-09-13 20:45:02.697872,436,0.000387795544,
2026-09-13 20:45:02.746021,437,0.000525068448,
2026-09-13 20:45:02.803394,438,0.000377555052,
2026-09-13 20:45:02.851551,439,0.000432355773,
2026-09-13 20:45:02.946748,440,0.000528219622,
2026-09-13 20:45:03.005626,441,0.000379229601,
2026-09-13 20:45:03.052688,442,0.000518262162,
2026-09-13 20:45:03.150027,443,0.000528339366,
2026-09-13 20:45:03.208814,444,0.000376993277,
2026-09-13 20:45:03.255971,445,0.000518302077,
2026-09-13 20:45:03.353463,446,0.000418129527,
2026-09-13 20:45:03.409495,447,0.000421395277,
2026-09-13 20:45:03.458231,448,0.000567618646,
2026-09-13 20:45:03.553185,449,0.000426528113,
2026-09-13 20:45:03.612048,450,0.00037330199,
2026-09-13 20:45:03.659092,451,0.000519960682,
2026-09-13 20:45:03.715643,452,0.000529719008,
2026-09-13 20:45:03.763848,453,0.000372395277,
2026-09-13 20:45:03.861237,454,0.000528260746,
2026-09-13 20:45:03.918344,455,0.000518872758,
2026-09-13 20:45:03.966591,456,0.00037698635,
2026-09-13 20:45:04.063858,457,0.000523487253,
2026-09-13 20:45:04.121946,458,0.000496198664,
2026-09-13 20:45:04.169646,459,0.00039088943,
2026-09-13 20:45:04.265528,460,0.000524027146,
2026-09-13 20:45:04.324707,461,0.00054450637,
2026-09-13 20:45:04.373270,462,0.000606072802,
2026-09-13 20:45:04.469952,463,0.000565849973,
2026-09-13 20:45:04.527072,464,0.000412971291,
2026-09-13 20:45:04.573439,465,0.000569108136,
2026-09-13 20:45:04.670247,466,0.00052660357,
2026-09-13 20:45:04.727895,467,0.00037079176,
2026-09-13 20:45:04.775450,468,0.000525200947,
2026-09-13 20:45:04.829893,469,0.000521460728,
2026-09-13 20:45:04.876428,470,0.000365711484,
2026-09-13 20:45:04.932998,471,0.000371214768,
2026-09-13 20:45:04.983000,472,0.000525441095,
2026-09-13 20:45:05.078277,473,0.000366344072,
2026-09-13 20:45:05.137531,474,0.000370855646,
2026-09-13 20:45:05.185753,475,0.000525129914,
2026-09-13 20:45:05.281350,476,0.000372498857,
2026-09-13 20:45:05.339798,477,0.00101861009,
2026-09-13 20:45:05.386803,478,0.000614556056,
2026-09-13 20:45:05.481736,479,0.000417668253,
2026-09-13 20:45:05.541377,480,0.00042564856,
2026-09-13 20:45:05.587986,481,0.000511678541,
2026-09-13 20:45:05.642632,482,0.000365675418,
2026-09-13 20:45:05.689040,483,0.000400242231,
2026-09-13 20:45:05.744089,484,0.000524848422,
2026-09-13 20:45:05.793164,485,0.000365972304,
2026-09-13 20:45:05.847228,486,0.000376788316,
2026-09-13 20:45:05.895583,487,0.000523688586,
2026-09-13 20:45:05.951293,488,0.000619425323,
2026-09-13 20:45:05.997421,489,0.000375819696,
2026-09-13 20:45:06.054659,490,0.000382280054,
2026-09-13 20:45:06.100757,491,0.000523754341,
2026-09-13 20:45:06.156023,492,0.000513171,
2026-09-13 20:45:06.204641,493,0.000382638847,
2026-09-13 20:45:06.260744,494,0.000527997397,
2026-09-13 20:45:06.308799,495,0.000680924791,
2026-09-13 20:45:06.405156,496,0.00042666655,
2026-09-13 20:45:06.463368,497,0.000570867573,
2026-09-13 20:45:06.511475,498,0.000443583137,
2026-09-13 20:45:06.566420,499,0.000451585765,
2026-09-13 20:45:06.614193,500,0.000525366984,
2026-09-13 20:45:06.671311,501,0.000515046662,
2026-09-13 20:45:06.719397,502,0.000384306249,
2026-09-13 20:45:06.814690,503,0.00052537611,
2026-09-13 20:45:06.872968,504,0.000516688994,
2026-09-13 20:45:06.920047,505,0.000382323268,
2026-09-13 20:45:06.974922,506,0.000384087653,
2026-09-13 20:45:07.022772,507,0.000514831145,
2026-09-13 20:45:07.079925,508,0.000504152911,
2026-09-13 20:45:07.127068,509,0.000384337587,
2026-09-13 20:45:07.224234,510,0.000514932526,
2026-09-13 20:45:07.280745,511,0.000479226329,
2026-09-13 20:45:07.329306,512,0.00101394853,
2026-09-13 20:45:07.424530,513,0.000561145863,
2026-09-13 20:45:07.483077,514,0.000474500667,
2026-09-13 20:45:07.531679,515,0.000443662527,
2026-09-13 20:45:07.628188,516,0.000520178289,
2026-09-13 20:45:07.685767,517,0.000379511973,
2026-09-13 20:45:07.731375,518,0.000518508248,
2026-09-13 20:45:07.789531,519,0.000519559336,
2026-09-13 20:45:07.837568,520,0.000378900278,
2026-09-13 20:45:07.931533,521,0.000515017744,
2026-09-13 20:45:07.991067,522,0.00051502665,
2026-09-13 20:45:08.038741,523,0.000376685285,
2026-09-13 20:45:08.135346,524,0.000513256108,
2026-09-13 20:45:08.194454,525,0.000515530697,
2026-09-13 20:45:08.241977,526,0.000379064665,
2026-09-13 20:45:08.338276,527,0.000628982206,
2026-09-13 20:45:08.395530,528,0.000609388364,
2026-09-13 20:45:08.443048,529,0.000424110578,
2026-09-13 20:45:08.539441,530,0.000560930785,
2026-09-13 20:45:08.598171,531,0.000521237953,
2026-09-13 20:45:08.645352,532,0.000370858175,
2026-09-13 20:45:08.741485,533,0.00052059239,
2026-09-13 20:45:08.800799,534,0.000528735105,
2026-09-13 20:45:08.848141,535,0.000367067045,
2026-09-13 20:45:08.945248,536,0.000619011002,
2026-09-13 20:45:09.000213,537,0.000377285545,
2026-09-13 20:45:09.046981,538,0.000371018823,
2026-09-13 20:45:09.104023,539,0.00051967963,
2026-09-13 20:45:09.151132,540,0.000492829774,
2026-09-13 20:45:09.206313,541,0.000377623666,
2026-09-13 20:45:09.252210,542,0.000519509195,
2026-09-13 20:45:09.310071,543,0.000606533636,
2026-09-13 20:45:09.356768,544,0.000418344275,
2026-09-13 20:45:09.411429,545,0.000416232863,
2026-09-13 20:45:09.460127,546,0.000566010512,
2026-09-13 20:45:09.517647,547,0.000574394584,
2026-09-13 20:45:09.564405,548,0.000448512771,
2026-09-13 20:45:09.661560,549,0.000528476374,
2026-09-13 20:45:09.718222,550,0.000524875692,
2026-09-13 20:45:09.766639,551,0.000365850251,
2026-09-13 20:45:09.862924,552,0.000524926602,
2026-09-13 20:45:09.920672,553,0.000511903515,
2026-09-13 20:45:09.968589,554,0.00036553819,
2026-09-13 20:45:10.023729,555,0.000518799856,
2026-09-13 20:45:10.071554,556,0.000498442466,
2026-09-13 20:45:10.168887,557,0.000366145048,
2026-09-13 20:45:10.223778,558,0.00052059426,
2026-09-13 20:45:10.271964,559,0.000452597818,
2026-09-13 20:45:10.327024,560,0.00107688438,
2026-09-13 20:45:10.374708,561,0.000609485786,
2026-09-13 20:45:10.431738,562,0.000570443246,
2026-09-13 20:45:10.477524,563,0.000418149209,
2026-09-13 20:45:10.534069,564,0.000411636291,
2026-09-13 20:45:10.582027,565,0.000566524785,
2026-09-13 20:45:10.677209,566,0.000375711168,
2026-09-13 20:45:10.736517,567,0.000372460262,
2026-09-13 20:45:10.781690,568,0.000532441567,
2026-09-13 20:45:10.838243,569,0.000509507532,
2026-09-13 20:45:10.884433,570,0.000367661148,
2026-09-13 20:45:10.941932,571,0.000432936901,
2026-09-13 20:45:10.988601,572,0.000523345297,
2026-09-13 20:45:11.043315,573,0.000375958243,
2026-09-13 20:45:11.089862,574,0.000397315261,
2026-09-13 20:45:11.147653,575,0.000525021826,
2026-09-13 20:45:11.195281,576,0.00037097385,
2026-09-13 20:45:11.292405,577,0.000451151651,
2026-09-13 20:45:11.349669,578,0.00064298161,
2026-09-13 20:45:11.395759,579,0.000411453651,
2026-09-13 20:45:11.450837,580,0.000418122709,
2026-09-13 20:45:11.499888,581,0.000574399972,
2026-09-13 20:45:11.554266,582,0.000564311442,
2026-09-13 20:45:11.601980,583,0.000372592431,
2026-09-13 20:45:11.657802,584,0.000374521973,
2026-09-13 20:45:11.706624,585,0.000518468993,
2026-09-13 20:45:11.803014,586,0.000379018812,
2026-09-13 20:45:11.859049,587,0.000388920084,
2026-09-13 20:45:11.907608,588,0.000519838959,
2026-09-13 20:45:11.964503,589,0.000368248873,
2026-09-13 20:45:12.013181,590,0.000447439252,
2026-09-13 20:45:12.109006,591,0.000518441284,
2026-09-13 20:45:12.165285,592,0.000372279821,
2026-09-13 20:45:12.213281,593,0.000526746626,
2026-09-13 20:45:12.267654,594,0.00051986194,
2026-09-13 20:45:12.314106,595,0.00108312955,
2026-09-13 20:45:12.371866,596,0.000419600434,
2026-09-13 20:45:12.418961,597,0.000565744414,
2026-09-13 20:45:12.473593,598,0.000564269328,
2026-09-13 20:45:12.522542,599,0.000419778346,
2026-09-13 20:45:12.579703,600,0.000454483156,
2026-09-13 20:45:12.626037,601,0.000516600698,
2026-09-13 20:45:12.682187,602,0.00037408632,
2026-09-13 20:45:12.728665,603,0.00038696855,
2026-09-13 20:45:12.786062,604,0.000517192931,
2026-09-13 20:45:12.831578,605,0.000374208703,
2026-09-13 20:45:12.888134,606,0.000371936972,
2026-09-13 20:45:12.934228,607,0.000615713144,
2026-09-13 20:45:12.991252,608,0.000519007567,
2026-09-13 20:45:13.038275,609,0.000377342284,
2026-09-13 20:45:13.092309,610,0.000379445559,
2026-09-13 20:45:13.141291,611,0.000518229505,
2026-09-13 20:45:13.197987,612,0.000523670773,
2026-09-13 20:45:13.244465,613,0.000375951096,
2026-09-13 20:45:13.300889,614,0.000570096878,
2026-09-13 20:45:13.348977,615,0.000635785083,
2026-09-13 20:45:13.404261,616,0.00041987324,
2026-09-13 20:45:13.452310,617,0.000439940561,
2026-09-13 20:45:13.507349,618,0.00056316502,
2026-09-13 20:45:13.555455,619,0.000420106021,
2026-09-13 20:45:13.612412,620,0.000377394074,
2026-09-13 20:45:13.661507,621,0.000518228955,
2026-09-13 20:45:13.756461,622,0.000371492852,
2026-09-13 20:45:13.815206,623,0.000379062575,
2026-09-13 20:45:13.863816,624,0.000522877976,
2026-09-13 20:45:13.959948,625,0.000373766562,
2026-09-13 20:45:14.019323,626,0.000375509065,
2026-09-13 20:45:14.064847,627,0.000521750577,
2026-09-13 20:45:14.120374,628,0.000373938426,
2026-09-13 20:45:14.167127,629,0.000376002006,
2026-09-13 20:45:14.223679,630,0.000525059981,
2026-09-13 20:45:14.272209,631,0.00049662926,
2026-09-13 20:45:14.368429,632,0.000416511166,
2026-09-13 20:45:14.426335,633,0.000564266579,
2026-09-13 20:45:14.475437,634,0.000418231898,
2026-09-13 20:45:14.570504,635,0.000458892579,
2026-09-13 20:45:14.629048,636,0.000524526025,
2026-09-13 20:45:14.677110,637,0.000375735029,
2026-09-13 20:45:14.772719,638,0.000452874472,
2026-09-13 20:45:14.830270,639,0.000528423594,
2026-09-13 20:45:14.879372,640,0.000365479583,
2026-09-13 20:45:14.974492,641,0.000520899723,
2026-09-13 20:45:15.033045,642,0.000526703522,
2026-09-13 20:45:15.080580,643,0.000365619449,
2026-09-13 20:45:15.177430,644,0.000525064159,
2026-09-13 20:45:15.235158,645,0.000523346946,
2026-09-13 20:45:15.283195,646,0.000370469254,
2026-09-13 20:45:15.381083,647,0.000612897011,
2026-09-13 20:45:15.437541,648,0.00056546512,
2026-09-13 20:45:15.484662,649,0.000417299674,
2026-09-13 20:45:15.579526,650,0.000591238708,
2026-09-13 20:45:15.639582,651,0.000521764982,
2026-09-13 20:45:15.686255,652,0.000370640458,
2026-09-13 20:45:15.740867,653,0.000523077879,
2026-09-13 20:45:15.790010,654,0.00052482654,
2026-09-13 20:45:15.845558,655,0.000365655735,
2026-09-13 20:45:15.893256,656,0.000523793596,
2026-09-13 20:45:15.947926,657,0.000616373111,
2026-09-13 20:45:15.995473,658,0.000371725633,
2026-09-13 20:45:16.052508,659,0.000375769006,
2026-09-13 20:45:16.098522,660,0.00052289359,
2026-09-13 20:45:16.155673,661,0.00052448798,
2026-09-13 20:45:16.203212,662,0.000370465515,
2026-09-13 20:45:16.298577,663,0.000673098756,
2026-09-13 20:45:16.358967,664,0.000623042389,
2026-09-13 20:45:16.407298,665,0.000425114824,
2026-09-13 20:45:16.502666,666,0.000569183018,
2026-09-13 20:45:16.559799,667,0.000549160229,
2026-09-13 20:45:16.608328,668,0.000382141287,
2026-09-13 20:45:16.704905,669,0.000513502083,
2026-09-13 20:45:16.761474,670,0.000379234989,
2026-09-13 20:45:16.808507,671,0.000384422035,
2026-09-13 20:45:16.863566,672,0.000524820822,
2026-09-13 20:45:16.911874,673,0.000495316252,
2026-09-13 20:45:16.967018,674,0.000372132697,
2026-09-13 20:45:17.013052,675,0.000530174454,
2026-09-13 20:45:17.071082,676,0.000519001959,
2026-09-13 20:45:17.117605,677,0.000372161726,
2026-09-13 20:45:17.171746,678,0.000377112582,
2026-09-13 20:45:17.220318,679,0.000516318656,
2026-09-13 20:45:17.276786,680,0.000513154836,
2026-09-13 20:45:17.324064,681,0.00101544033,
2026-09-13 20:45:17.380892,682,0.000443544212,
2026-09-13 20:45:17.427415,683,0.000561974396,
2026-09-13 20:45:17.484952,684,0.000416807173,
2026-09-13 20:45:17.532990,685,0.000450000722,
2026-09-13 20:45:17.627912,686,0.000513566519,
2026-09-13 20:45:17.686622,687,0.000375434514,
2026-09-13 20:45:17.733312,688,0.000526972699,
2026-09-13 20:45:17.790405,689,0.000516959161,
2026-09-13 20:45:17.839061,690,0.000378901817,
2026-09-13 20:45:17.933308,691,0.000520209517,
2026-09-13 20:45:17.992371,692,0.000513265344,
2026-09-13 20:45:18.038540,693,0.000377256846,
2026-09-13 20:45:18.093589,694,0.000378985275,
2026-09-13 20:45:18.142801,695,0.000517342584,
2026-09-13 20:45:18.238373,696,0.000378682341,
2026-09-13 20:45:18.297032,697,0.000424943949,
2026-09-13 20:45:18.345876,698,0.000628288042,
2026-09-13 20:45:18.441402,699,0.000422950742,
2026-09-13 20:45:18.498095,700,0.000453236124,
2026-09-13 20:45:18.545859,701,0.000557555517,
2026-09-13 20:45:18.601077,702,0.000422680136,
2026-09-13 20:45:18.649923,703,0.000365367536,
2026-09-13 20:45:18.704452,704,0.000513105685,
2026-09-13 20:45:18.753301,705,0.000472150096,
2026-09-13 20:45:18.808829,706,0.000379258301,
2026-09-13 20:45:18.854862,707,0.000513193871,
2026-09-13 20:45:18.912390,708,0.000513347043,
2026-09-13 20:45:18.959855,709,0.000378870699,
2026-09-13 20:45:19.056173,710,0.000513308008,
2026-09-13 20:45:19.114731,711,0.000512724791,
2026-09-13 20:45:19.162853,712,0.000377434428,
2026-09-13 20:45:19.259613,713,0.000515070633,
2026-09-13 20:45:19.316645,714,0.000817186742,
2026-09-13 20:45:19.365086,715,0.000416510836,
2026-09-13 20:45:19.460168,716,0.00055942887,
2026-09-13 20:45:19.520231,717,0.000574773829,
2026-09-13 20:45:19.568485,718,0.000411670598,
2026-09-13 20:45:19.622906,719,0.000514820809,
2026-09-13 20:45:19.671891,720,0.000557623141,
2026-09-13 20:45:19.728067,721,0.000423131183,
2026-09-13 20:45:19.775444,722,0.000559444704,
2026-09-13 20:45:19.870708,723,0.000556281874,
2026-09-13 20:45:19.929651,724,0.000425350794,
2026-09-13 20:45:19.977351,725,0.000561078899,
2026-09-13 20:45:20.072735,726,0.000424851695,
2026-09-13 20:45:20.131635,727,0.000417920717,
2026-09-13 20:45:20.179844,728,0.000564487265,
2026-09-13 20:45:20.276457,729,0.000416665437,
2026-09-13 20:45:20.333455,730,0.00100565221,
2026-09-13 20:45:20.381748,731,0.000612674566,
2026-09-13 20:45:20.477709,732,0.000416489504,
2026-09-13 20:45:20.536372,733,0.000411348092,
2026-09-13 20:45:20.583038,734,0.00060432832,
2026-09-13 20:45:20.637992,735,0.000532786944,
2026-09-13 20:45:20.684321,736,0.000365840135,
2026-09-13 20:45:20.742212,737,0.000393881495,
2026-09-13 20:45:20.790748,738,0.000527608696,
2026-09-13 20:45:20.885467,739,0.000365563811,
2026-09-13 20:45:20.943903,740,0.000521158454,
2026-09-13 20:45:20.992753,741,0.000497601728,
2026-09-13 20:45:21.088633,742,0.000371006948,
2026-09-13 20:45:21.147350,743,0.000519587705,
2026-09-13 20:45:21.194886,744,0.000375625511,
2026-09-13 20:45:21.289887,745,0.000447990581,
2026-09-13 20:45:21.348800,746,0.000634770611,
2026-09-13 20:45:21.396577,747,0.000415824039,
2026-09-13 20:45:21.451783,748,0.000412974479,
2026-09-13 20:45:21.499654,749,0.000572483955,
2026-09-13 20:45:21.556034,750,0.000566008313,
2026-09-13 20:45:21.602158,751,0.000365511581,
2026-09-13 20:45:21.657922,752,0.000374223987,
2026-09-13 20:45:21.706301,753,0.000519644883,
2026-09-13 20:45:21.761787,754,0.000370562608,
2026-09-13 20:45:21.808267,755,0.000373874541,
2026-09-13 20:45:21.865377,756,0.000525016877,
2026-09-13 20:45:21.912898,757,0.000375798804,
2026-09-13 20:45:21.969073,758,0.000372590122,
2026-09-13 20:45:22.015799,759,0.000523815477,
2026-09-13 20:45:22.070353,760,0.000519968929,
2026-09-13 20:45:22.119434,761,0.000370676414,
2026-09-13 20:45:22.214537,762,0.000528647908,
2026-09-13 20:45:22.271125,763,0.000518336164,
2026-09-13 20:45:22.317762,764,0.0010106189,
2026-09-13 20:45:22.374584,765,0.000419684772,
2026-09-13 20:45:22.421239,766,0.000565706148,
2026-09-13 20:45:22.515774,767,0.00041153623,
2026-09-13 20:45:22.576296,768,0.000418077077,
2026-09-13 20:45:22.623433,769,0.00051829317,
2026-09-13 20:45:22.718781,770,0.000371557507,
2026-09-13 20:45:22.777970,771,0.000374140639,
2026-09-13 20:45:22.823575,772,0.000518550692,
2026-09-13 20:45:22.879088,773,0.000500211359,
2026-09-13 20:45:22.926811,774,0.000373856288,
2026-09-13 20:45:22.981503,775,0.000530441872,
2026-09-13 20:45:23.031038,776,0.000518486806,
2026-09-13 20:45:23.087813,777,0.000373789873,
2026-09-13 20:45:23.135343,778,0.000523706619,
2026-09-13 20:45:23.233157,779,0.000497169373,
2026-09-13 20:45:23.291219,780,0.000370838052,
2026-09-13 20:45:23.339147,781,0.000633084297,
2026-09-13 20:45:23.435028,782,0.000417977675,
2026-09-13 20:45:23.494093,783,0.000419833655,
2026-09-13 20:45:23.541712,784,0.000584501806,
2026-09-13 20:45:23.638755,785,0.000374526371,
2026-09-13 20:45:23.695294,786,0.000372339528,
2026-09-13 20:45:23.742375,787,0.000521394973,
2026-09-13 20:45:23.797060,788,0.00052621278,
2026-09-13 20:45:23.845607,789,0.000372227481,
2026-09-13 20:45:23.901110,790,0.00051643752,
2026-09-13 20:45:23.949094,791,0.00052825063,
2026-09-13 20:45:24.006278,792,0.000377510739,
2026-09-13 20:45:24.052313,793,0.000516660185,
2026-09-13 20:45:24.106998,794,0.000520094721,
2026-09-13 20:45:24.154114,795,0.000372208568,
2026-09-13 20:45:24.211114,796,0.000374785432,
2026-09-13 20:45:24.259293,797,0.000524558243,
2026-09-13 20:45:24.354187,798,0.000419826178,
2026-09-13 20:45:24.413024,799,0.000418079386,
2026-09-13 20:45:24.459716,800,0.000565746833,
2026-09-13 20:45:24.513864,801,0.000567543325,
2026-09-13 20:45:24.560435,802,0.000422288026,
2026-09-13 20:45:24.618322,803,0.000377754846,
2026-09-13 20:45:24.666318,804,0.000523348926,
2026-09-13 20:45:24.761868,805,0.000370879287,
2026-09-13 20:45:24.819849,806,0.000376439199,
2026-09-13 20:45:24.867777,807,0.000519803003,
2026-09-13 20:45:24.922081,808,0.000373832866,
2026-09-13 20:45:24.969045,809,0.000370546664,
2026-09-13 20:45:25.063889,810,0.000523480765,
2026-09-13 20:45:25.123384,811,0.000505015861,
2026-09-13 20:45:25.171557,812,0.000387400135,
2026-09-13 20:45:25.226280,813,0.000528494627,
2026-09-13 20:45:25.273994,814,0.000372364708,
2026-09-13 20:45:25.330079,815,0.00101063792,
2026-09-13 20:45:25.378387,816,0.000614502837,
2026-09-13 20:45:25.474005,817,0.000421460372,
2026-09-13 20:45:25.533553,818,0.00041163981,
2026-09-13 20:45:25.581780,819,0.00057137129,
2026-09-13 20:45:25.676988,820,0.000365553694,
2026-09-13 20:45:25.736537,821,0.000370651564,
2026-09-13 20:45:25.784215,822,0.00052344261,
2026-09-13 20:45:25.879068,823,0.000365601086,
2026-09-13 20:45:25.937275,824,0.000370380188,
2026-09-13 20:45:25.985143,825,0.000526199365,
2026-09-13 20:45:26.080673,826,0.000370470903,
2026-09-13 20:45:26.139360,827,0.000371976777,
2026-09-13 20:45:26.187472,828,0.000528112193,
2026-09-13 20:45:26.283022,829,0.000427965593,
2026-09-13 20:45:26.341282,830,0.000425002887,
2026-09-13 20:45:26.389154,831,0.000600932599,
2026-09-13 20:45:26.444570,832,0.000411520616,
2026-09-13 20:45:26.492563,833,0.000443087227,
2026-09-13 20:45:26.589268,834,0.000567514736,
2026-09-13 20:45:26.643278,835,0.00041637141,
2026-09-13 20:45:26.691147,836,0.000445360827,
2026-09-13 20:45:26.748189,837,0.000595037205,
2026-09-13 20:45:26.796578,838,0.000437580314,
2026-09-13 20:45:26.892566,839,0.000453468905,
2026-09-13 20:45:26.948412,840,0.00057100645,
2026-09-13 20:45:26.996552,841,0.000402838448,
2026-09-13 20:45:27.050928,842,0.000415276888,
2026-09-13 20:45:27.098582,843,0.000556831334,
2026-09-13 20:45:27.153687,844,0.000548606151,
2026-09-13 20:45:27.201070,845,0.000412272508,
2026-09-13 20:45:27.258794,846,0.000413981364,
2026-09-13 20:45:27.305249,847,0.00126256296,
2026-09-13 20:45:27.360331,848,0.000628642876,
2026-09-13 20:45:27.408334,849,0.000450649363,
2026-09-13 20:45:27.463803,850,0.000597227237,
2026-09-13 20:45:27.510227,851,0.0005766264,
2026-09-13 20:45:27.564817,852,0.000446662839,
2026-09-13 20:45:27.613320,853,0.000457535808,
2026-09-13 20:45:27.669925,854,0.000518432267,
2026-09-13 20:45:27.717853,855,0.000375778022,
2026-09-13 20:45:27.813444,856,0.000476152675,
2026-09-13 20:45:27.873666,857,0.000513370134,
2026-09-13 20:45:27.921670,858,0.000377698107,
2026-09-13 20:45:28.016627,859,0.000513168251,
2026-09-13 20:45:28.075674,860,0.000513386408,
2026-09-13 20:45:28.123944,861,0.0003758098,
2026-09-13 20:45:28.219065,862,0.000514732073,
2026-09-13 20:45:28.279681,863,0.000513344184,
2026-09-13 20:45:28.328517,864,0.00042170261,
2026-09-13 20:45:28.425037,865,0.000562883968,
2026-09-13 20:45:28.482028,866,0.000546669462,
2026-09-13 20:45:28.528616,867,0.000423749256,
2026-09-13 20:45:28.583651,868,0.000561320476,
2026-09-13 20:45:28.631791,869,0.000533261743,
2026-09-13 20:45:28.688723,870,0.000377348991,
2026-09-13 20:45:28.735386,871,0.000513631394,
2026-09-13 20:45:28.790098,872,0.00051463586,
2026-09-13 20:45:28.838906,873,0.000376230279,
2026-09-13 20:45:28.893787,874,0.00037941686,
2026-09-13 20:45:28.940816,875,0.000616004422,
2026-09-13 20:45:28.996432,876,0.000525588329,
2026-09-13 20:45:29.042956,877,0.000379773673,
2026-09-13 20:45:29.099978,878,0.000365584263,
2026-09-13 20:45:29.146290,879,0.000527002718,
2026-09-13 20:45:29.200904,880,0.000384080725,
2026-09-13 20:45:29.247970,881,0.000365770861,
2026-09-13 20:45:29.305224,882,0.000683681106,
2026-09-13 20:45:29.352395,883,0.000616514297,
2026-09-13 20:45:29.406875,884,0.000423141299,
2026-09-13 20:45:29.454642,885,0.000561734468,
2026-09-13 20:45:29.511165,886,0.000565043652,
2026-09-13 20:45:29.557745,887,0.00042358223,
2026-09-13 20:45:29.614742,888,0.000436771464,
2026-09-13 20:45:29.662713,889,0.000529823028,
2026-09-13 20:45:29.717501,890,0.000531069292,
2026-09-13 20:45:29.764886,891,0.000371122184,
2026-09-13 20:45:29.861754,892,0.000521200348,
2026-09-13 20:45:29.919061,893,0.000525113421,
2026-09-13 20:45:29.967452,894,0.000365517848,
2026-09-13 20:45:30.062373,895,0.00052176861,
2026-09-13 20:45:30.121886,896,0.000524910548,
2026-09-13 20:45:30.170377,897,0.000365739193,
2026-09-13 20:45:30.265321,898,0.000526251375,
2026-09-13 20:45:30.326036,899,0.00112013545,
2026-09-13 20:45:30.374250,900,0.000604338766,
2026-09-13 20:45:30.469636,901,0.000571095846,
2026-09-13 20:45:30.529034,902,0.000416516444,
2026-09-13 20:45:30.577537,903,0.000565746613,
2026-09-13 20:45:30.634086,904,0.000528192902,
2026-09-13 20:45:30.682214,905,0.000371277554,
2026-09-13 20:45:30.778818,906,0.000520108356,
2026-09-13 20:45:30.836113,907,0.000521872741,
2026-09-13 20:45:30.883405,908,0.000370671906,
2026-09-13 20:45:30.978111,909,0.000518681432,
2026-09-13 20:45:31.038246,910,0.000531796663,
2026-09-13 20:45:31.085668,911,0.000370963514,
2026-09-13 20:45:31.140664,912,0.000402401915,
2026-09-13 20:45:31.186544,913,0.000518221038,
2026-09-13 20:45:31.243294,914,0.00037003525,
2026-09-13 20:45:31.291925,915,0.000533626363,
2026-09-13 20:45:31.388288,916,0.000604742091,
2026-09-13 20:45:31.445617,917,0.00041636987,
2026-09-13 20:45:31.493609,918,0.000508485143,
2026-09-13 20:45:31.589119,919,0.000562995355,
2026-09-13 20:45:31.648090,920,0.000370051853,
2026-09-13 20:45:31.695958,921,0.000523603698,
2026-09-13 20:45:31.792102,922,0.000510734662,
2026-09-13 20:45:31.851042,923,0.000366152195,
2026-09-13 20:45:31.898487,924,0.000531820744,
2026-09-13 20:45:31.994133,925,0.000375677081,
2026-09-13 20:45:32.052788,926,0.000379235319,
2026-09-13 20:45:32.101335,927,0.000518049943,
2026-09-13 20:45:32.196550,928,0.000376118122,
2026-09-13 20:45:32.255112,929,0.000377582212,
2026-09-13 20:45:32.302765,930,0.0012369166,
2026-09-13 20:45:32.358683,931,0.000629645253,
2026-09-13 20:45:32.406967,932,0.000416402418,
2026-09-13 20:45:32.502021,933,0.000562588731,
2026-09-13 20:45:32.558871,934,0.000561167085,
2026-09-13 20:45:32.606405,935,0.000450947239,
2026-09-13 20:45:32.701995,936,0.000516632806,
2026-09-13 20:45:32.761089,937,0.000518441723,
2026-09-13 20:45:32.809615,938,0.000377635541,
2026-09-13 20:45:32.904342,939,0.000519713057,
2026-09-13 20:45:32.964096,940,0.000513397843,
2026-09-13 20:45:33.011341,941,0.000384050707,
2026-09-13 20:45:33.067347,942,0.000523675501,
2026-09-13 20:45:33.116373,943,0.00037053138,
2026-09-13 20:45:33.210513,944,0.000377130175,
2026-09-13 20:45:33.271047,945,0.000518161331,
2026-09-13 20:45:33.319580,946,0.000793936908,
2026-09-13 20:45:33.415146,947,0.00056512524,
2026-09-13 20:45:33.473839,948,0.00056368941,
2026-09-13 20:45:33.521893,949,0.000416612217,
2026-09-13 20:45:33.617647,950,0.000569159927,
2026-09-13 20:45:33.676174,951,0.000519912191,
2026-09-13 20:45:33.723711,952,0.000374088409,
2026-09-13 20:45:33.780736,953,0.000365469797,
2026-09-13 20:45:33.828267,954,0.000525025124,
2026-09-13 20:45:33.923457,955,0.000372250682,
2026-09-13 20:45:33.982374,956,0.000370641008,
2026-09-13 20:45:34.029447,957,0.00053198898,
2026-09-13 20:45:34.084117,958,0.000376013662,
2026-09-13 20:45:34.133022,959,0.000379215087,
2026-09-13 20:45:34.188951,960,0.00051664743,
2026-09-13 20:45:34.236990,961,0.000372152929,
2026-09-13 20:45:34.332030,962,0.000441489318,
2026-09-13 20:45:34.391197,963,0.000606092045,
2026-09-13 20:45:34.439226,964,0.000419713471,
2026-09-13 20:45:34.494416,965,0.000411160174,
2026-09-13 20:45:34.541441,966,0.000571218449,
2026-09-13 20:45:34.598481,967,0.000567188161,
2026-09-13 20:45:34.645104,968,0.000365482112,
2026-09-13 20:45:34.700129,969,0.000387404643,
2026-09-13 20:45:34.748655,970,0.000530089127,
2026-09-13 20:45:34.805281,971,0.000376576097,
2026-09-13 20:45:34.852735,972,0.000390600571,
2026-09-13 20:45:34.949039,973,0.000520294404,
2026-09-13 20:45:35.007314,974,0.000373920833,
2026-09-13 20:45:35.055647,975,0.000520156627,
2026-09-13 20:45:35.151891,976,0.000521886155,
2026-09-13 20:45:35.209058,977,0.000365340046,
2026-09-13 20:45:35.256620,978,0.000523229731,
2026-09-13 20:45:35.311669,979,0.00123983455,
2026-09-13 20:45:35.357295,980,0.000410913428,
2026-09-13 20:45:35.415152,981,0.00041637141,
2026-09-13 20:45:35.463569,982,0.000571361504,
2026-09-13 20:45:35.559281,983,0.000411361616,
2026-09-13 20:45:35.617667,984,0.000433966217,
2026-09-13 20:45:35.664365,985,0.000518676484,
2026-09-13 20:45:35.718697,986,0.000525160812,
2026-09-13 20:45:35.765655,987,0.000374540226,
2026-09-13 20:45:35.822913,988,0.000404331896,
2026-09-13 20:45:35.870939,989,0.000526539685,
2026-09-13 20:45:35.925472,990,0.000365638252,
2026-09-13 20:45:35.972500,991,0.000453738521,
2026-09-13 20:45:36.028615,992,0.000525182034,
2026-09-13 20:45:36.077146,993,0.000365299582,
2026-09-13 20:45:36.172229,994,0.000404142219,
2026-09-13 20:45:36.230370,995,0.000530296617,
2026-09-13 20:45:36.277915,996,0.000432506086,
2026-09-13 20:45:36.334252,997,0.000417505845,
2026-09-13 20:45:36.382448,998,0.000604749679,
2026-09-13 20:45:36.478738,999,0.000411289154,
2026-09-13 20:45:36.535467,1000,0.000421927144,
2026-09-13 20:45:36.584022,1001,0.00056889064,
2026-09-13 20:45:36.680346,1002,0.000365562491,
2026-09-13 20:45:36.736888,1003,0.000378980767,
2026-09-13 20:45:36.783995,1004,0.000518513306,
2026-09-13 20:45:36.839044,1005,0.000518515505,
2026-09-13 20:45:36.885562,1006,0.000378797357,
2026-09-13 20:45:36.943185,1007,0.000397573332,
2026-09-13 20:45:36.991069,1008,0.000511809391,
2026-09-13 20:45:37.086308,1009,0.000375740087,
2026-09-13 20:45:37.143592,1010,0.000405395189,
2026-09-13 20:45:37.190396,1011,0.000516913308,
2026-09-13 20:45:37.246437,1012,0.000371113717,
2026-09-13 20:45:37.294959,1013,0.000675456363,
2026-09-13 20:45:37.390226,1014,0.000597586689,
2026-09-13 20:45:37.447671,1015,0.00041608387,
2026-09-13 20:45:37.495979,1016,0.000568709979,
2026-09-13 20:45:37.590612,1017,0.000558981891,
2026-09-13 20:45:37.648407,1018,0.0003769593,
2026-09-13 20:45:37.695915,1019,0.000465145777,
2026-09-13 20:45:37.753002,1020,0.000523511553,
2026-09-13 20:45:37.800573,1021,0.000381124177,
2026-09-13 20:45:37.897017,1022,0.000517052735,
2026-09-13 20:45:37.956457,1023,0.000515919838,
2026-09-13 20:45:38.004007,1024,0.0003843035,
2026-09-13 20:45:38.099708,1025,0.000517370403,
2026-09-13 20:45:38.158092,1026,0.000518311423,
2026-09-13 20:45:38.205020,1027,0.000379551668,
2026-09-13 20:45:38.259829,1028,0.000373306938,
2026-09-13 20:45:38.308164,1029,0.00115087969,
2026-09-13 20:45:38.363189,1030,0.000421552297,
2026-09-13 20:45:38.410193,1031,0.000416496982,
2026-09-13 20:45:38.467608,1032,0.000559267342,
2026-09-13 20:45:38.516999,1033,0.000423254666,
2026-09-13 20:45:38.613151,1034,0.000458533457,
2026-09-13 20:45:38.667565,1035,0.000516711535,
2026-09-13 20:45:38.716370,1036,0.000379053119,
2026-09-13 20:45:38.770704,1037,0.000376242484,
2026-09-13 20:45:38.818358,1038,0.000518441064,
2026-09-13 20:45:38.874962,1039,0.000518421381,
2026-09-13 20:45:38.921498,1040,0.0003771945,
2026-09-13 20:45:38.977086,1041,0.000370362594,
2026-09-13 20:45:39.026322,1042,0.000520527845,
2026-09-13 20:45:39.080279,1043,0.000503156472,
2026-09-13 20:45:39.129015,1044,0.000370403279,
2026-09-13 20:45:39.184177,1045,0.000516233218,
2026-09-13 20:45:39.231538,1046,0.00052511606,
2026-09-13 20:45:39.287166,1047,0.000456882988,
2026-09-13 20:45:39.334026,1048,0.000619914966,
2026-09-13 20:45:39.390809,1049,0.000599394838,
2026-09-13 20:45:39.437490,1050,0.000424702702,
2026-09-13 20:45:39.493079,1051,0.000415138451,
2026-09-13 20:45:39.541438,1052,0.000563311265,
2026-09-13 20:45:39.597042,1053,0.00057430002,
2026-09-13 20:45:39.644815,1054,0.000370253956,
2026-09-13 20:45:39.700031,1055,0.000385824658,
2026-09-13 20:45:39.747915,1056,0.00052166415,
2026-09-13 20:45:39.806039,1057,0.000376156717,
2026-09-13 20:45:39.854008,1058,0.0003914909,
2026-09-13 20:45:39.948815,1059,0.00052344162,
2026-09-13 20:45:40.007872,1060,0.000379830741,
2026-09-13 20:45:40.056409,1061,0.000518698255,
2026-09-13 20:45:40.152915,1062,0.000527192065,
2026-09-13 20:45:40.210689,1063,0.000370384696,
2026-09-13 20:45:40.257353,1064,0.000525423832,
2026-09-13 20:45:40.313887,1065,0.00114094895,
2026-09-13 20:45:40.363865,1066,0.000416320499,
2026-09-13 20:45:40.458765,1067,0.000567821409,
2026-09-13 20:45:40.517670,1068,0.00056985651,
2026-09-13 20:45:40.566635,1069,0.000415934657,
2026-09-13 20:45:40.660774,1070,0.000519725372,
2026-09-13 20:45:40.719040,1071,0.000526730462,
2026-09-13 20:45:40.764720,1072,0.000365212605,
2026-09-13 20:45:40.822743,1073,0.000390479177,
2026-09-13 20:45:40.870971,1074,0.000539103038,
2026-09-13 20:45:40.965139,1075,0.000365429882,
2026-09-13 20:45:41.026564,1076,0.000397773126,
2026-09-13 20:45:41.074607,1077,0.000454129202,
2026-09-13 20:45:41.169206,1078,0.000374095446,
2026-09-13 20:45:41.230232,1079,0.000518410165,
2026-09-13 20:45:41.278169,1080,0.000445150697,
2026-09-13 20:45:41.374643,1081,0.000439784641,
2026-09-13 20:45:41.433427,1082,0.000568820047,
2026-09-13 20:45:41.480394,1083,0.000416621234,
2026-09-13 20:45:41.535252,1084,0.000417985702,
2026-09-13 20:45:41.581960,1085,0.000572897067,
2026-09-13 20:45:41.639223,1086,0.000570198699,
2026-09-13 20:45:41.688356,1087,0.000372010204,
2026-09-13 20:45:41.783965,1088,0.000516566171,
2026-09-13 20:45:41.841585,1089,0.000518364863,
2026-09-13 20:45:41.888732,1090,0.000373907198,
2026-09-13 20:45:41.944113,1091,0.00051996585,
2026-09-13 20:45:41.991335,1092,0.000518549372,
2026-09-13 20:45:42.047886,1093,0.000371764338,
2026-09-13 20:45:42.096555,1094,0.000516997976,
2026-09-13 20:45:42.192221,1095,0.00051667426,
2026-09-13 20:45:42.249101,1096,0.000370691698,
2026-09-13 20:45:42.297624,1097,0.00121009808,
2026-09-13 20:45:42.392801,1098,0.000593188042,
2026-09-13 20:45:42.452604,1099,0.000419503451,
2026-09-13 20:45:42.499732,1100,0.000566025576,
2026-09-13 20:45:42.554872,1101,0.00056525653,
2026-09-13 20:45:42.604028,1102,0.000419568986,
2026-09-13 20:45:42.658642,1103,0.000376936429,
2026-09-13 20:45:42.705201,1104,0.000520064592,
2026-09-13 20:45:42.762350,1105,0.000505426114,
2026-09-13 20:45:42.809394,1106,0.000375833001,
2026-09-13 20:45:42.905709,1107,0.00051936449,
2026-09-13 20:45:42.965307,1108,0.000502316614,
2026-09-13 20:45:43.011275,1109,0.000384545957,
2026-09-13 20:45:43.066360,1110,0.000522592415,
2026-09-13 20:45:43.113396,1111,0.000435941941,
2026-09-13 20:45:43.169698,1112,0.000373668699,
2026-09-13 20:45:43.217481,1113,0.000525420093,
2026-09-13 20:45:43.273942,1114,0.000525420533,
2026-09-13 20:45:43.320945,1115,0.000419953179,
2026-09-13 20:45:43.375169,1116,0.000418530104,
2026-09-13 20:45:43.423739,1117,0.000567424791,
2026-09-13 20:45:43.481100,1118,0.000571018435,
2026-09-13 20:45:43.528981,1119,0.000413283791,
2026-09-13 20:45:43.624565,1120,0.000603731468,
2026-09-13 20:45:43.684218,1121,0.000527255951,
2026-09-13 20:45:43.733442,1122,0.000370933386,
2026-09-13 20:45:43.828527,1123,0.000523567082,
2026-09-13 20:45:43.885129,1124,0.000374181433,
2026-09-13 20:45:43.933301,1125,0.000373289125,
2026-09-13 20:45:44.029644,1126,0.00064611585,
2026-09-13 20:45:44.088490,1127,0.000377359327,
2026-09-13 20:45:44.134387,1128,0.000519571651,
2026-09-13 20:45:44.229760,1129,0.000523533985,
2026-09-13 20:45:44.287303,1130,0.000455242416,
2026-09-13 20:45:44.335947,1131,0.000584600328,
2026-09-13 20:45:44.390648,1132,0.000609402988,
2026-09-13 20:45:44.438982,1133,0.000420978757,
2026-09-13 20:45:44.494849,1134,0.000411347762,
2026-09-13 20:45:44.541607,1135,0.000572510784,
2026-09-13 20:45:44.597812,1136,0.000522416922,
2026-09-13 20:45:44.646646,1137,0.00036637552,
2026-09-13 20:45:44.742718,1138,0.000525797909,
2026-09-13 20:45:44.800013,1139,0.000518742018,
2026-09-13 20:45:44.848538,1140,0.000365371274,
2026-09-13 20:45:44.944097,1141,0.000525095277,
2026-09-13 20:45:45.001213,1142,0.000523469,
2026-09-13 20:45:45.047746,1143,0.000371647453,
2026-09-13 20:45:45.102994,1144,0.000527934171,
2026-09-13 20:45:45.152049,1145,0.00052177059,
2026-09-13 20:45:45.206687,1146,0.000365214144,
2026-09-13 20:45:45.255305,1147,0.000449923311,
2026-09-13 20:45:45.310473,1148,0.00121274015,
2026-09-13 20:45:45.359003,1149,0.000411584061,
2026-09-13 20:45:45.413615,1150,0.000411411977,
2026-09-13 20:45:45.460134,1151,0.000572815148,
2026-09-13 20:45:45.516623,1152,0.000565706258,
2026-09-13 20:45:45.564939,1153,0.000411489827,
2026-09-13 20:45:45.620441,1154,0.000439136109,
2026-09-13 20:45:45.667472,1155,0.000521783785,
2026-09-13 20:45:45.724730,1156,0.000390661377,
2026-09-13 20:45:45.772545,1157,0.000378930736,
2026-09-13 20:45:45.866813,1158,0.000526585757,
2026-09-13 20:45:45.925871,1159,0.000447555697,
2026-09-13 20:45:45.973911,1160,0.00039399926,
2026-09-13 20:45:46.069086,1161,0.000512995617,
2026-09-13 20:45:46.129034,1162,0.000365655406,
2026-09-13 20:45:46.177334,1163,0.000527149292,
2026-09-13 20:45:46.273560,1164,0.000583837001,
2026-09-13 20:45:46.332067,1165,0.000411388886,
2026-09-13 20:45:46.379683,1166,0.000572650431,
2026-09-13 20:45:46.433743,1167,0.000559284495,
2026-09-13 20:45:46.481970,1168,0.000411499944,
2026-09-13 20:45:46.537672,1169,0.000421583195,
2026-09-13 20:45:46.584321,1170,0.000559092619,
2026-09-13 20:45:46.642071,1171,0.00058174714,
2026-09-13 20:45:46.689611,1172,0.000379248404,
2026-09-13 20:45:46.784660,1173,0.000518432267,
2026-09-13 20:45:46.843675,1174,0.00051962564,
2026-09-13 20:45:46.891206,1175,0.000377151177,
2026-09-13 20:45:46.945763,1176,0.000476507399,
2026-09-13 20:45:46.994605,1177,0.000596828859,
2026-09-13 20:45:47.089740,1178,0.000375724363,
2026-09-13 20:45:47.148283,1179,0.00052838258,
2026-09-13 20:45:47.197378,1180,0.000365700268,
2026-09-13 20:45:47.292457,1181,0.00103207928,
2026-09-13 20:45:47.350577,1182,0.000605357746,
2026-09-13 20:45:47.397680,1183,0.000416427928,
2026-09-13 20:45:47.454713,1184,0.000424823435,
2026-09-13 20:45:47.501253,1185,0.00056888888,
2026-09-13 20:45:47.558329,1186,0.000559584571,
2026-09-13 20:45:47.605461,1187,0.000424848946,
2026-09-13 20:45:47.660072,1188,0.000377216492,
2026-09-13 20:45:47.708697,1189,0.000520287807,
2026-09-13 20:45:47.803806,1190,0.000377432669,
2026-09-13 20:45:47.864289,1191,0.000381107573,
2026-09-13 20:45:47.912358,1192,0.000520888067,
2026-09-13 20:45:48.008557,1193,0.00037902376,
2026-09-13 20:45:48.067083,1194,0.000519324356,
2026-09-13 20:45:48.112611,1195,0.00049843202,
2026-09-13 20:45:48.168170,1196,0.000383883571,
2026-09-13 20:45:48.214865,1197,0.000518745427,
2026-09-13 20:45:48.270916,1198,0.000513191562,
2026-09-13 20:45:48.319477,1199,0.000424971879,
2026-09-13 20:45:48.417139,1200,0.000560926937,
2026-09-13 20:45:48.474310,1201,0.000559363995,
2026-09-13 20:45:48.520837,1202,0.000423036949,
2026-09-13 20:45:48.575375,1203,0.000429287068,
2026-09-13 20:45:48.622411,1204,0.000560842159,
2026-09-13 20:45:48.676909,1205,0.000520604926,
2026-09-13 20:45:48.726390,1206,0.000384299212,
2026-09-13 20:45:48.780949,1207,0.000390699863,
2026-09-13 20:45:48.829109,1208,0.000518108441,
2026-09-13 20:45:48.886173,1209,0.000378925788,
2026-09-13 20:45:48.934050,1210,0.000387024409,
2026-09-13 20:45:49.031690,1211,0.000521077195,
2026-09-13 20:45:49.088219,1212,0.000376584454,
2026-09-13 20:45:49.136245,1213,0.000511953546,
2026-09-13 20:45:49.231544,1214,0.000520861458,
2026-09-13 20:45:49.289022,1215,0.000536315604,
2026-09-13 20:45:49.335844,1216,0.000601272589,
2026-09-13 20:45:49.391409,1217,0.000566430331,
2026-09-13 20:45:49.439777,1218,0.000424974298,
2026-09-13 20:45:49.494296,1219,0.000416525461,
2026-09-13 20:45:49.540824,1220,0.000566056364,
2026-09-13 20:45:49.598553,1221,0.000566589,
2026-09-13 20:45:49.644634,1222,0.000418328991,
2026-09-13 20:45:49.699680,1223,0.000365471446,
2026-09-13 20:45:49.748244,1224,0.000522015906,
2026-09-13 20:45:49.802897,1225,0.000377211874,
2026-09-13 20:45:49.850941,1226,0.000370703574,
2026-09-13 20:45:49.906767,1227,0.000525568976,
2026-09-13 20:45:49.953793,1228,0.000503224536,
2026-09-13 20:45:50.010386,1229,0.000370203705,
2026-09-13 20:45:50.056417,1230,0.000522218668,
2026-09-13 20:45:50.111446,1231,0.00052103893,
2026-09-13 20:45:50.158469,1232,0.000369438508,
2026-09-13 20:45:50.215141,1233,0.000370559639,
2026-09-13 20:45:50.263173,1234,0.000520247013,
2026-09-13 20:45:50.358198,1235,0.00041652645,
2026-09-13 20:45:50.416795,1236,0.000416298617,
2026-09-13 20:45:50.463787,1237,0.000567672086,
2026-09-13 20:45:50.519099,1238,0.000570348132,
2026-09-13 20:45:50.567499,1239,0.000415424232,
2026-09-13 20:45:50.622364,1240,0.000471658145,
2026-09-13 20:45:50.670165,1241,0.000527173372,
2026-09-13 20:45:50.766317,1242,0.000368750721,
2026-09-13 20:45:50.822968,1243,0.000389309005,
2026-09-13 20:45:50.870524,1244,0.000521772349,
2026-09-13 20:45:50.927801,1245,0.000374239821,
2026-09-13 20:45:50.974325,1246,0.000462770575,
2026-09-13 20:45:51.029421,1247,0.000523366519,
2026-09-13 20:45:51.075155,1248,0.00037006087,
2026-09-13 20:45:51.132319,1249,0.000370502791,
2026-09-13 20:45:51.179347,1250,0.000525327399,
2026-09-13 20:45:51.234405,1251,0.000530442092,
2026-09-13 20:45:51.282433,1252,0.000540596486,
2026-09-13 20:45:51.338996,1253,0.000419282656,
2026-09-13 20:45:51.386032,1254,0.000565977304,
2026-09-13 20:45:51.441649,1255,0.00054241552,
2026-09-13 20:45:51.487185,1256,0.000419868621,
2026-09-13 20:45:51.545724,1257,0.000466093504,
2026-09-13 20:45:51.594335,1258,0.000545907784,
2026-09-13 20:45:51.689710,1259,0.000372370206,
2026-09-13 20:45:51.749996,1260,0.000523269756,
2026-09-13 20:45:51.796130,1261,0.00037027056,
2026-09-13 20:45:51.851165,1262,0.000372315557,
2026-09-13 20:45:51.899682,1263,0.000523297136,
2026-09-13 20:45:51.956560,1264,0.000523218736,
2026-09-13 20:45:52.003323,1265,0.00037191575,
2026-09-13 20:45:52.058882,1266,0.000373786024,
2026-09-13 20:45:52.106267,1267,0.000523465371,
2026-09-13 20:45:52.161639,1268,0.000504005457,
2026-09-13 20:45:52.209624,1269,0.00037369377,
2026-09-13 20:45:52.266682,1270,0.000519516562,
2026-09-13 20:45:52.314732,1271,0.000602931964,
2026-09-13 20:45:52.411654,1272,0.000416450909,
2026-09-13 20:45:52.468227,1273,0.000559308686,
2026-09-13 20:45:52.514949,1274,0.000417141555,
2026-09-13 20:45:52.569528,1275,0.000418141952,
2026-09-13 20:45:52.618658,1276,0.000559265143,
2026-09-13 20:45:52.675222,1277,0.000516312278,
2026-09-13 20:45:52.724227,1278,0.000370577782,
2026-09-13 20:45:52.819807,1279,0.000514432218,
2026-09-13 20:45:52.877493,1280,0.000518377178,
2026-09-13 20:45:52.924595,1281,0.000373918744,
2026-09-13 20:45:52.979647,1282,0.000377564069,
2026-09-13 20:45:53.028122,1283,0.000525242951,
2026-09-13 20:45:53.081898,1284,0.000445660462,
2026-09-13 20:45:53.130957,1285,0.000375151922,
2026-09-13 20:45:53.185150,1286,0.000518599293,
2026-09-13 20:45:53.231910,1287,0.000525881807,
2026-09-13 20:45:53.289989,1288,0.000541753793,
2026-09-13 20:45:53.339179,1289,0.000602434404,
2026-09-13 20:45:53.433732,1290,0.000552384306,
2026-09-13 20:45:53.492298,1291,0.000418405081,
2026-09-13 20:45:53.539614,1292,0.000564068985,
2026-09-13 20:45:53.594586,1293,0.000565995118,
2026-09-13 20:45:53.641263,1294,0.000447493021,
2026-09-13 20:45:53.698214,1295,0.000366326259,
2026-09-13 20:45:53.746134,1296,0.000523074691,
2026-09-13 20:45:53.841311,1297,0.000377517667,
2026-09-13 20:45:53.899834,1298,0.000370658271,
2026-09-13 20:45:53.947861,1299,0.000528412708,
2026-09-13 20:45:54.042714,1300,0.000377112582,
2026-09-13 20:45:54.101360,1301,0.000365547977,
2026-09-13 20:45:54.148384,1302,0.000525105723,
2026-09-13 20:45:54.204232,1303,0.000373898182,
2026-09-13 20:45:54.251777,1304,0.000366079953,
2026-09-13 20:45:54.346971,1305,0.000611272273,
2026-09-13 20:45:54.405012,1306,0.000549225544,
2026-09-13 20:45:54.451214,1307,0.0004115359,
2026-09-13 20:45:54.506788,1308,0.000566029754,
2026-09-13 20:45:54.553922,1309,0.000544190571,
2026-09-13 20:45:54.610325,1310,0.000410266765,
2026-09-13 20:45:54.658040,1311,0.000549667025,
2026-09-13 20:45:54.753870,1312,0.000517464087,
2026-09-13 20:45:54.812139,1313,0.000364905273,
2026-09-13 20:45:54.859192,1314,0.000527686876,
2026-09-13 20:45:54.913224,1315,0.00053052379,
2026-09-13 20:45:54.961193,1316,0.000365030405,
2026-09-13 20:45:55.018129,1317,0.000365563261,
2026-09-13 20:45:55.066749,1318,0.000532062981,
2026-09-13 20:45:55.121491,1319,0.000502749188,
2026-09-13 20:45:55.168800,1320,0.000365702028,
2026-09-13 20:45:55.226342,1321,0.000526671304,
2026-09-13 20:45:55.274377,1322,0.000655220476,
2026-09-13 20:45:55.329466,1323,0.000411450463,
2026-09-13 20:45:55.376532,1324,0.000612907567,
2026-09-13 20:45:55.472347,1325,0.000565093133,
2026-09-13 20:45:55.532104,1326,0.000411419015,
2026-09-13 20:45:55.579589,1327,0.000569061624,
2026-09-13 20:45:55.675265,1328,0.000497248543,
2026-09-13 20:45:55.732999,1329,0.000370704124,
2026-09-13 20:45:55.779451,1330,0.000526623913,
2026-09-13 20:45:55.835308,1331,0.000526820517,
2026-09-13 20:45:55.883851,1332,0.00036543384,
2026-09-13 20:45:55.938605,1333,0.000375695114,
2026-09-13 20:45:55.984609,1334,0.000528522556,
2026-09-13 20:45:56.043010,1335,0.000517182485,
2026-09-13 20:45:56.088547,1336,0.00037735306,
2026-09-13 20:45:56.143271,1337,0.000523635476,
2026-09-13 20:45:56.192674,1338,0.000518602372,
2026-09-13 20:45:56.249756,1339,0.000366579492,
2026-09-13 20:45:56.297830,1340,0.00123491943,
2026-09-13 20:45:56.394047,1341,0.000542608826,
2026-09-13 20:45:56.451286,1342,0.000412905536,
2026-09-13 20:45:56.499846,1343,0.000572248095,
2026-09-13 20:45:56.595314,1344,0.000502779866,
2026-09-13 20:45:56.653668,1345,0.000440746003,
2026-09-13 20:45:56.701919,1346,0.000524437619,
2026-09-13 20:45:56.797221,1347,0.000364516571,
2026-09-13 20:45:56.856851,1348,0.000371973588,
2026-09-13 20:45:56.905881,1349,0.000513326921,
2026-09-13 20:45:57.002661,1350,0.000370670806,
2026-09-13 20:45:57.060845,1351,0.00037771746,
2026-09-13 20:45:57.108721,1352,0.000514517545,
2026-09-13 20:45:57.203768,1353,0.000377522505,
2026-09-13 20:45:57.262164,1354,0.000375526768,
2026-09-13 20:45:57.310229,1355,0.000628116068,
2026-09-13 20:45:57.405946,1356,0.000421581106,
2026-09-13 20:45:57.464862,1357,0.000424783741,
2026-09-13 20:45:57.513968,1358,0.000559235014,
2026-09-13 20:45:57.608908,1359,0.000424805072,
2026-09-13 20:45:57.668759,1360,0.00057743503,
2026-09-13 20:45:57.716459,1361,0.000372531185,
2026-09-13 20:45:57.810977,1362,0.000376796123,
2026-09-13 20:45:57.870034,1363,0.000516561443,
2026-09-13 20:45:57.917568,1364,0.000372732078,
2026-09-13 20:45:58.012902,1365,0.000382293029,
2026-09-13 20:45:58.071238,1366,0.000511388692,
2026-09-13 20:45:58.118421,1367,0.000370626273,
2026-09-13 20:45:58.172469,1368,0.000379482065,
2026-09-13 20:45:58.220751,1369,0.000513467117,
2026-09-13 20:45:58.277291,1370,0.000593018707,
2026-09-13 20:45:58.325520,1371,0.000424719635,
2026-09-13 20:45:58.420975,1372,0.000559371362,
2026-09-13 20:45:58.479496,1373,0.000564383134,
2026-09-13 20:45:58.526764,1374,0.000427317611,
2026-09-13 20:45:58.580852,1375,0.000426646648,
2026-09-13 20:45:58.629356,1376,0.000567520344,
2026-09-13 20:45:58.684291,1377,0.000370428569,
2026-09-13 20:45:58.733333,1378,0.000370459137,
2026-09-13 20:45:58.787424,1379,0.000513244122,
2026-09-13 20:45:58.836478,1380,0.00044483017,
2026-09-13 20:45:58.891288,1381,0.000384363097,
2026-09-13 20:45:58.939492,1382,0.000512463201,
2026-09-13 20:45:58.993877,1383,0.000520120451,
2026-09-13 20:45:59.040597,1384,0.000384300641,
2026-09-13 20:45:59.098654,1385,0.000375334892,
2026-09-13 20:45:59.146697,1386,0.000518848238,
2026-09-13 20:45:59.242089,1387,0.000378902477,
2026-09-13 20:45:59.299775,1388,0.00107356068,
2026-09-13 20:45:59.347144,1389,0.000607590881,
2026-09-13 20:45:59.402018,1390,0.000549871327,
2026-09-13 20:45:59.450812,1391,0.000415234994,
2026-09-13 20:45:59.504953,1392,0.000557915959,
2026-09-13 20:45:59.551997,1393,0.000564230513,
2026-09-13 20:45:59.608214,1394,0.000416192068,
2026-09-13 20:45:59.656766,1395,0.000581457511,
2026-09-13 20:45:59.753129,1396,0.000519972668,
2026-09-13 20:45:59.811999,1397,0.000369444006,
2026-09-13 20:45:59.859038,1398,0.000518923779,
2026-09-13 20:45:59.956135,1399,0.00047114684,
2026-09-13 20:46:00.013610,1400,0.000369247181,
2026-09-13 20:46:00.061654,1401,0.000522782532,
2026-09-13 20:46:00.156246,1402,0.000370019636,
2026-09-13 20:46:00.216484,1403,0.00037050576,
2026-09-13 20:46:00.263734,1404,0.000582943043,
2026-09-13 20:46:00.318715,1405,0.00063558441,
2026-09-13 20:46:00.366906,1406,0.000416341611,
2026-09-13 20:46:00.423927,1407,0.000434526343,
2026-09-13 20:46:00.470362,1408,0.000566097818,
2026-09-13 20:46:00.525700,1409,0.000414676848,
2026-09-13 20:46:00.573368,1410,0.000417320236,
2026-09-13 20:46:00.630253,1411,0.000569245584,
2026-09-13 20:46:00.678494,1412,0.000369065091,
2026-09-13 20:46:00.774190,1413,0.00037345813,
2026-09-13 20:46:00.833135,1414,0.000520190054,
2026-09-13 20:46:00.880214,1415,0.000368705748,
2026-09-13 20:46:00.975088,1416,0.000394092174,
2026-09-13 20:46:01.033521,1417,0.000521849649,
2026-09-13 20:46:01.081809,1418,0.000370525772,
2026-09-13 20:46:01.177198,1419,0.000522011727,
2026-09-13 20:46:01.236099,1420,0.000522144996,
2026-09-13 20:46:01.284139,1421,0.000930730725,
2026-09-13 20:46:01.339318,1422,0.000419234384,
2026-09-13 20:46:01.385163,1423,0.000558971665,
2026-09-13 20:46:01.442498,1424,0.00056598808,
2026-09-13 20:46:01.490277,1425,0.000419890173,
2026-09-13 20:46:01.585111,1426,0.00055908987,
2026-09-13 20:46:01.645664,1427,0.000563570325,
2026-09-13 20:46:01.693264,1428,0.000370732713,
2026-09-13 20:46:01.788609,1429,0.000516730228,
2026-09-13 20:46:01.848869,1430,0.000436981703,
2026-09-13 20:46:01.896431,1431,0.000447668624,
2026-09-13 20:46:01.991398,1432,0.000529943982,
2026-09-13 20:46:02.050220,1433,0.000376773031,
2026-09-13 20:46:02.097005,1434,0.000518639318,
2026-09-13 20:46:02.152072,1435,0.00051805764,
2026-09-13 20:46:02.200415,1436,0.000377660502,
2026-09-13 20:46:02.254866,1437,0.000375088366,
2026-09-13 20:46:02.303187,1438,0.000778581394,
2026-09-13 20:46:02.358159,1439,0.000602674113,
2026-09-13 20:46:02.406863,1440,0.000418220352,
2026-09-13 20:46:02.461489,1441,0.000426544607,
2026-09-13 20:46:02.510882,1442,0.000562733436,
2026-09-13 20:46:02.567686,1443,0.000421784528,
2026-09-13 20:46:02.616746,1444,0.00043497706,
2026-09-13 20:46:02.711788,1445,0.000522513685,
2026-09-13 20:46:02.770519,1446,0.000378939752,
2026-09-13 20:46:02.817041,1447,0.000513267323,
2026-09-13 20:46:02.874084,1448,0.000517360067,
2026-09-13 20:46:02.922157,1449,0.00037894503,
2026-09-13 20:46:03.017677,1450,0.000518566746,
2026-09-13 20:46:03.077739,1451,0.000523569831,
2026-09-13 20:46:03.124648,1452,0.000375800344,
2026-09-13 20:46:03.179173,1453,0.000370704124,
2026-09-13 20:46:03.226845,1454,0.000519660937,
2026-09-13 20:46:03.281837,1455,0.000672750189,
2026-09-13 20:46:03.331443,1456,0.00041130125,
2026-09-13 20:46:03.386551,1457,0.000559235124,
2026-09-13 20:46:03.435288,1458,0.000557330763,
2026-09-13 20:46:03.490023,1459,0.000419852787,
2026-09-13 20:46:03.538029,1460,0.000558443207,
2026-09-13 20:46:03.593586,1461,0.000567524193,
2026-09-13 20:46:03.641404,1462,0.000418444226,
2026-09-13 20:46:03.737193,1463,0.000518769618,
2026-09-13 20:46:03.795378,1464,0.00052838082,
2026-09-13 20:46:03.841477,1465,0.000373462968,
2026-09-13 20:46:03.898478,1466,0.000365541819,
2026-09-13 20:46:03.946594,1467,0.000526836681,
2026-09-13 20:46:04.040938,1468,0.000375137847,
2026-09-13 20:46:04.101542,1469,0.000365345434,
2026-09-13 20:46:04.147550,1470,0.000525067128,
2026-09-13 20:46:04.201941,1471,0.000508213877,
2026-09-13 20:46:04.248595,1472,0.000365465838,
2026-09-13 20:46:04.305999,1473,0.00121954105,
2026-09-13 20:46:04.353915,1474,0.000612798269,
2026-09-13 20:46:04.450135,1475,0.000410983581,
2026-09-13 20:46:04.507702,1476,0.000564410844,
2026-09-13 20:46:04.556443,1477,0.000546864198,
2026-09-13 20:46:04.652174,1478,0.000411566248,
2026-09-13 20:46:04.710883,1479,0.00047459622,
2026-09-13 20:46:04.757806,1480,0.000365373144,
2026-09-13 20:46:04.814352,1481,0.000365417676,
2026-09-13 20:46:04.861903,1482,0.000474658786,
2026-09-13 20:46:04.956909,1483,0.000370638039,
2026-09-13 20:46:05.017513,1484,0.000370711491,
2026-09-13 20:46:05.063691,1485,0.000545242318,
2026-09-13 20:46:05.118483,1486,0.000524505133,
2026-09-13 20:46:05.165684,1487,0.000365210406,
2026-09-13 20:46:05.222287,1488,0.000370274188,
2026-09-13 20:46:05.268530,1489,0.000678935982,
2026-09-13 20:46:05.323766,1490,0.000542305562,
2026-09-13 20:46:05.370391,1491,0.000412593805,
2026-09-13 20:46:05.427488,1492,0.000572586985,
2026-09-13 20:46:05.474134,1493,0.000537748246,
2026-09-13 20:46:05.529266,1494,0.000411427151,
2026-09-13 20:46:05.576792,1495,0.000569612843,
2026-09-13 20:46:05.633114,1496,0.000572476807,
2026-09-13 20:46:05.681447,1497,0.000372483353,
2026-09-13 20:46:05.776051,1498,0.000526586637,
2026-09-13 20:46:05.835422,1499,0.000523371027,
2026-09-13 20:46:05.881523,1500,0.000370983197,
2026-09-13 20:46:05.936816,1501,0.000379021011,
2026-09-13 20:46:05.984438,1502,0.000525144429,
2026-09-13 20:46:06.042213,1503,0.000513147689,
2026-09-13 20:46:06.090092,1504,0.000379029258,
2026-09-13 20:46:06.185406,1505,0.000532768691,
2026-09-13 20:46:06.244028,1506,0.00051348625,
2026-09-13 20:46:06.292511,1507,0.00101577713,
2026-09-13 20:46:06.387727,1508,0.000565079498,
2026-09-13 20:46:06.445841,1509,0.000546421727,
2026-09-13 20:46:06.491650,1510,0.000424657619,
2026-09-13 20:46:06.550090,1511,0.000570846901,
2026-09-13 20:46:06.597631,1512,0.000411634752,
2026-09-13 20:46:06.692831,1513,0.000375513903,
2026-09-13 20:46:06.751998,1514,0.000528870903,
2026-09-13 20:46:06.800283,1515,0.000370572834,
2026-09-13 20:46:06.895524,1516,0.00040414035,
2026-09-13 20:46:06.954333,1517,0.000522882154,
2026-09-13 20:46:07.003290,1518,0.00037073953,
2026-09-13 20:46:07.058234,1519,0.000379188477,
2026-09-13 20:46:07.106033,1520,0.000513464918,
2026-09-13 20:46:07.203082,1521,0.000373304958,
2026-09-13 20:46:07.259488,1522,0.000376342216,
2026-09-13 20:46:07.307869,1523,0.000626443058,
2026-09-13 20:46:07.404610,1524,0.000416737899,
2026-09-13 20:46:07.461497,1525,0.000425102399,
2026-09-13 20:46:07.509551,1526,0.000559465596,
2026-09-13 20:46:07.605664,1527,0.000424865769,
2026-09-13 20:46:07.663535,1528,0.000423224097,
2026-09-13 20:46:07.710724,1529,0.000519596831,
2026-09-13 20:46:07.765083,1530,0.000376872653,
2026-09-13 20:46:07.811989,1531,0.000377588699,
2026-09-13 20:46:07.870078,1532,0.00051852815,
2026-09-13 20:46:07.917764,1533,0.000377500623,
2026-09-13 20:46:08.012066,1534,0.000370963295,
2026-09-13 20:46:08.071642,1535,0.000520323873,
2026-09-13 20:46:08.118863,1536,0.000375999807,
2026-09-13 20:46:08.172789,1537,0.000384071709,
2026-09-13 20:46:08.220973,1538,0.000518350788,
2026-09-13 20:46:08.317437,1539,0.000419616268,
2026-09-13 20:46:08.374562,1540,0.000421719873,
2026-09-13 20:46:08.422350,1541,0.000559250188,
2026-09-13 20:46:08.516576,1542,0.000418074548,
2026-09-13 20:46:08.576816,1543,0.000425117463,
2026-09-13 20:46:08.625279,1544,0.000560901207,
2026-09-13 20:46:08.719652,1545,0.000378948879,
2026-09-13 20:46:08.779227,1546,0.00037045188,
2026-09-13 20:46:08.827602,1547,0.000520634614,
2026-09-13 20:46:08.922529,1548,0.000377280157,
2026-09-13 20:46:08.981042,1549,0.000370275178,
2026-09-13 20:46:09.029459,1550,0.000525129254,
2026-09-13 20:46:09.124745,1551,0.00037042659,
2026-09-13 20:46:09.181319,1552,0.000370433957,
2026-09-13 20:46:09.230223,1553,0.000518412255,
2026-09-13 20:46:09.287082,1554,0.000828044757,
2026-09-13 20:46:09.334812,1555,0.00041650127,
2026-09-13 20:46:09.431430,1556,0.000568937702,
2026-09-13 20:46:09.489839,1557,0.000427565236,
2026-09-13 20:46:09.538169,1558,0.000557848225,
2026-09-13 20:46:09.634072,1559,0.000563974311,
2026-09-13 20:46:09.692372,1560,0.000421342717,
2026-09-13 20:46:09.741390,1561,0.000521782905,
2026-09-13 20:46:09.837370,1562,0.000484366752,
2026-09-13 20:46:09.894560,1563,0.00037071314,
2026-09-13 20:46:09.939838,1564,0.000520062283,
2026-09-13 20:46:09.994752,1565,0.000522003041,
2026-09-13 20:46:10.041855,1566,0.000367391861,
2026-09-13 20:46:10.101387,1567,0.000367286521,
2026-09-13 20:46:10.148153,1568,0.000521971483,
2026-09-13 20:46:10.244309,1569,0.000368990539,
2026-09-13 20:46:10.303638,1570,0.00100735348,
2026-09-13 20:46:10.351898,1571,0.000604522945,
2026-09-13 20:46:10.447731,1572,0.0004165524,
2026-09-13 20:46:10.505134,1573,0.000435485946,
2026-09-13 20:46:10.551650,1574,0.000563587699,
2026-09-13 20:46:10.607161,1575,0.000416673464,
2026-09-13 20:46:10.655967,1576,0.000427151465,
2026-09-13 20:46:10.710397,1577,0.000526824366,
2026-09-13 20:46:10.757446,1578,0.000370416034,
2026-09-13 20:46:10.814518,1579,0.000370495314,
2026-09-13 20:46:10.862661,1580,0.00052216149,
2026-09-13 20:46:10.959105,1581,0.000369312166,
2026-09-13 20:46:11.017626,1582,0.000370725456,
2026-09-13 20:46:11.065761,1583,0.000520208088,
2026-09-13 20:46:11.160594,1584,0.000370710501,
2026-09-13 20:46:11.219481,1585,0.000375599011,
2026-09-13 20:46:11.267572,1586,0.000681353847,
2026-09-13 20:46:11.322453,1587,0.000628049433,
2026-09-13 20:46:11.368812,1588,0.000418218813,
2026-09-13 20:46:11.425393,1589,0.000457042537,
2026-09-13 20:46:11.473290,1590,0.00056423843,
2026-09-13 20:46:11.569794,1591,0.000419953509,
2026-09-13 20:46:11.627955,1592,0.000506026924,
2026-09-13 20:46:11.674097,1593,0.00057714903,
2026-09-13 20:46:11.729022,1594,0.000379738707,
2026-09-13 20:46:11.777490,1595,0.000407192562,
2026-09-13 20:46:11.831679,1596,0.000513397953,
2026-09-13 20:46:11.878338,1597,0.000371690336,
2026-09-13 20:46:11.935735,1598,0.000376437,
2026-09-13 20:46:11.983406,1599,0.000514668187,
2026-09-13 20:46:12.078612,1600,0.000378718957,
2026-09-13 20:46:12.139081,1601,0.000382015166,
2026-09-13 20:46:12.187658,1602,0.000518598633,
2026-09-13 20:46:12.283358,1603,0.00102841438,
2026-09-13 20:46:12.341577,1604,0.000418319094,
2026-09-13 20:46:12.390221,1605,0.000564423489,
2026-09-13 20:46:12.485217,1606,0.000416278935,
2026-09-13 20:46:12.544332,1607,0.000419812323,
2026-09-13 20:46:12.591287,1608,0.000564434485,
2026-09-13 20:46:12.687112,1609,0.000425316927,
2026-09-13 20:46:12.746180,1610,0.000370589657,
2026-09-13 20:46:12.792318,1611,0.00052485293,
2026-09-13 20:46:12.848948,1612,0.000379005287,
2026-09-13 20:46:12.895988,1613,0.00040312016,
2026-09-13 20:46:12.949905,1614,0.000519934732,
2026-09-13 20:46:12.998966,1615,0.000377549334,
2026-09-13 20:46:13.054016,1616,0.00037066025,
2026-09-13 20:46:13.101330,1617,0.000512997047,
2026-09-13 20:46:13.158900,1618,0.000520062283,
2026-09-13 20:46:13.205797,1619,0.000375768896,
2026-09-13 20:46:13.260705,1620,0.000421436292,
2026-09-13 20:46:13.307916,1621,0.00063074967,
2026-09-13 20:46:13.364573,1622,0.000597864113,
2026-09-13 20:46:13.411190,1623,0.000411702596,
2026-09-13 20:46:13.466718,1624,0.000560855024,
2026-09-13 20:46:13.514759,1625,0.000569378083,
2026-09-13 20:46:13.610908,1626,0.00041129993,
2026-09-13 20:46:13.670801,1627,0.000559341893,
2026-09-13 20:46:13.717887,1628,0.000377805866,
2026-09-13 20:46:13.772437,1629,0.000375139167,
2026-09-13 20:46:13.819469,1630,0.00052200359,
2026-09-13 20:46:13.913956,1631,0.000522609679,
2026-09-13 20:46:13.974631,1632,0.00037473749,
2026-09-13 20:46:14.023601,1633,0.000524686674,
2026-09-13 20:46:14.119602,1634,0.000374050913,
2026-09-13 20:46:14.178188,1635,0.000365359289,
2026-09-13 20:46:14.225897,1636,0.000528614261,
2026-09-13 20:46:14.322002,1637,0.000417820985,
2026-09-13 20:46:14.379493,1638,0.000411363156,
2026-09-13 20:46:14.427151,1639,0.000572568402,
2026-09-13 20:46:14.482363,1640,0.000570942455,
2026-09-13 20:46:14.529037,1641,0.000411107174,
2026-09-13 20:46:14.625060,1642,0.000571048454,
2026-09-13 20:46:14.684376,1643,0.000573936279,
2026-09-13 20:46:14.732524,1644,0.000416392412,
2026-09-13 20:46:14.828759,1645,0.000598830314,
2026-09-13 20:46:14.886216,1646,0.000570232676,
2026-09-13 20:46:14.934026,1647,0.000440683437,
2026-09-13 20:46:15.030041,1648,0.000572765557,
2026-09-13 20:46:15.087667,1649,0.000402325714,
2026-09-13 20:46:15.135340,1650,0.000410114144,
2026-09-13 20:46:15.229734,1651,0.0005605257,
2026-09-13 20:46:15.288326,1652,0.00110343713,
2026-09-13 20:46:15.334874,1653,0.000475423104,
2026-09-13 20:46:15.389749,1654,0.000601789171,
2026-09-13 20:46:15.437577,1655,0.000440276043,
2026-09-13 20:46:15.494341,1656,0.000438980738,
2026-09-13 20:46:15.542879,1657,0.000600184445,
2026-09-13 20:46:15.639093,1658,0.000439409134,
2026-09-13 20:46:15.696113,1659,0.000462276095,
2026-09-13 20:46:15.744591,1660,0.000525049645,
2026-09-13 20:46:15.839648,1661,0.000370527201,
2026-09-13 20:46:15.900039,1662,0.000371485375,
2026-09-13 20:46:15.946186,1663,0.000526725184,
2026-09-13 20:46:16.001417,1664,0.00051317023,
2026-09-13 20:46:16.047712,1665,0.000370626383,
2026-09-13 20:46:16.103016,1666,0.000378689708,
2026-09-13 20:46:16.149970,1667,0.000518395981,
2026-09-13 20:46:16.204407,1668,0.000374556829,
2026-09-13 20:46:16.253032,1669,0.000440733248,
2026-09-13 20:46:16.307977,1670,0.000718895902,
2026-09-13 20:46:16.356523,1671,0.000579251865,
2026-09-13 20:46:16.410783,1672,0.000412927417,
2026-09-13 20:46:16.459754,1673,0.000570016279,
2026-09-13 20:46:16.516449,1674,0.000563352059,
2026-09-13 20:46:16.563509,1675,0.00041796503,
2026-09-13 20:46:16.620559,1676,0.000422688602,
2026-09-13 20:46:16.666765,1677,0.000564187409,
2026-09-13 20:46:16.724002,1678,0.000519288729,
2026-09-13 20:46:16.772064,1679,0.000375620782,
2026-09-13 20:46:16.867812,1680,0.000518886503,
2026-09-13 20:46:16.927636,1681,0.000513244892,
2026-09-13 20:46:16.973896,1682,0.000377608712,
2026-09-13 20:46:17.028498,1683,0.000516577717,
2026-09-13 20:46:17.077060,1684,0.000494820672,
2026-09-13 20:46:17.133402,1685,0.000378543904,
2026-09-13 20:46:17.180814,1686,0.000516610704,
2026-09-13 20:46:17.277643,1687,0.00119603325,
2026-09-13 20:46:17.334470,1688,0.000417898835,
2026-09-13 20:46:17.382234,1689,0.000564365761,
2026-09-13 20:46:17.437381,1690,0.000557562994,
2026-09-13 20:46:17.484478,1691,0.000416523261,
2026-09-13 20:46:17.541106,1692,0.000424650032,
2026-09-13 20:46:17.589532,1693,0.0005607609,
2026-09-13 20:46:17.644637,1694,0.000458834521,
2026-09-13 20:46:17.693435,1695,0.000442842681,
2026-09-13 20:46:17.788320,1696,0.000514682042,
2026-09-13 20:46:17.846995,1697,0.000506764961,
2026-09-13 20:46:17.894778,1698,0.000370446382,
2026-09-13 20:46:17.990992,1699,0.000513377611,
2026-09-13 20:46:18.046938,1700,0.000372171072,
2026-09-13 20:46:18.096187,1701,0.000370895121,
2026-09-13 20:46:18.190801,1702,0.000519119834,
2026-09-13 20:46:18.249699,1703,0.000374123705,
2026-09-13 20:46:18.297357,1704,0.000626375434,
2026-09-13 20:46:18.393636,1705,0.000568311381,
2026-09-13 20:46:18.452725,1706,0.000444979053,
2026-09-13 20:46:18.500844,1707,0.000564328925,
2026-09-13 20:46:18.595837,1708,0.000544204975,
2026-09-13 20:46:18.655441,1709,0.000424663117,
2026-09-13 20:46:18.703139,1710,0.000557615334,
2026-09-13 20:46:18.758985,1711,0.000525653534,
2026-09-13 20:46:18.806743,1712,0.000373913796,
2026-09-13 20:46:18.904151,1713,0.000514773637,
2026-09-13 20:46:18.961358,1714,0.000523461083,
2026-09-13 20:46:19.008540,1715,0.000369361867,
2026-09-13 20:46:19.104789,1716,0.000523196634,
2026-09-13 20:46:19.163282,1717,0.000519869637,
2026-09-13 20:46:19.210239,1718,0.000368967448,
2026-09-13 20:46:19.267463,1719,0.000500349576,
2026-09-13 20:46:19.315585,1720,0.000631112861,
2026-09-13 20:46:19.409959,1721,0.00041587264,
2026-09-13 20:46:19.468823,1722,0.00052365065,
2026-09-13 20:46:19.517565,1723,0.000548020955,
2026-09-13 20:46:19.612128,1724,0.00101289349,
2026-09-13 20:46:19.671750,1725,0.000563574614,
2026-09-13 20:46:19.719815,1726,0.000375389541,
2026-09-13 20:46:19.815262,1727,0.000390865789,
2026-09-13 20:46:19.875677,1728,0.000526456777,
2026-09-13 20:46:19.922860,1729,0.000375465632,
2026-09-13 20:46:19.977394,1730,0.000375450458,
2026-09-13 20:46:20.025078,1731,0.000518435126,
2026-09-13 20:46:20.081890,1732,0.000521798959,
2026-09-13 20:46:20.129629,1733,0.000374196058,
2026-09-13 20:46:20.226712,1734,0.000521556941,
2026-09-13 20:46:20.285340,1735,0.00122977813,
2026-09-13 20:46:20.334082,1736,0.00042141364,
2026-09-13 20:46:20.429647,1737,0.000564254264,
2026-09-13 20:46:20.487755,1738,0.000541643945,
2026-09-13 20:46:20.536904,1739,0.000426913406,
2026-09-13 20:46:20.633542,1740,0.000559197079,
2026-09-13 20:46:20.692632,1741,0.000416436505,
2026-09-13 20:46:20.740277,1742,0.000523558286,
2026-09-13 20:46:20.795350,1743,0.00052676125,
2026-09-13 20:46:20.844379,1744,0.000370181933,
2026-09-13 20:46:20.940993,1745,0.000526772246,
2026-09-13 20:46:20.998089,1746,0.00052934801,
2026-09-13 20:46:21.044496,1747,0.000370367652,
2026-09-13 20:46:21.100636,1748,0.000373538619,
2026-09-13 20:46:21.148655,1749,0.000514876008,
2026-09-13 20:46:21.202701,1750,0.000506499523,
2026-09-13 20:46:21.250801,1751,0.000444538892,
2026-09-13 20:46:21.308590,1752,0.000631392704,
2026-09-13 20:46:21.355390,1753,0.000587646163,
2026-09-13 20:46:21.409976,1754,0.000416337652,
2026-09-13 20:46:21.457987,1755,0.00056455137,
2026-09-13 20:46:21.513264,1756,0.000559118349,
2026-09-13 20:46:21.561880,1757,0.000416302026,
2026-09-13 20:46:21.618981,1758,0.000416996081,
2026-09-13 20:46:21.666394,1759,0.000559303188,
2026-09-13 20:46:21.763205,1760,0.00037518326,
2026-09-13 20:46:21.820258,1761,0.000373897192,
2026-09-13 20:46:21.866355,1762,0.000513443146,
2026-09-13 20:46:21.925619,1763,0.000521857346,
2026-09-13 20:46:21.972157,1764,0.000377991035,
2026-09-13 20:46:22.028814,1765,0.000520840346,
2026-09-13 20:46:22.075328,1766,0.000498942884,
2026-09-13 20:46:22.129600,1767,0.00037879021,
2026-09-13 20:46:22.178426,1768,0.000463743043,
2026-09-13 20:46:22.233984,1769,0.000517249889,
2026-09-13 20:46:22.281305,1770,0.00102422553,
2026-09-13 20:46:22.338565,1771,0.000416241549,
2026-09-13 20:46:22.386113,1772,0.000562056535,
2026-09-13 20:46:22.481238,1773,0.00042308764,
2026-09-13 20:46:22.540292,1774,0.000419851688,
2026-09-13 20:46:22.587807,1775,0.000564459775,
2026-09-13 20:46:22.642394,1776,0.000569227881,
2026-09-13 20:46:22.689015,1777,0.000420350787,
2026-09-13 20:46:22.784599,1778,0.00051162928,
2026-09-13 20:46:22.843142,1779,0.000516743533,
2026-09-13 20:46:22.889482,1780,0.000371842848,
2026-09-13 20:46:22.944520,1781,0.000391034025,
2026-09-13 20:46:22.991546,1782,0.000524809717,
2026-09-13 20:46:23.047268,1783,0.000380561192,
2026-09-13 20:46:23.094496,1784,0.000365657275,
2026-09-13 20:46:23.151655,1785,0.000513212124,
2026-09-13 20:46:23.197689,1786,0.000376177719,
2026-09-13 20:46:23.252358,1787,0.000423245319,
2026-09-13 20:46:23.298584,1788,0.000623228218,
2026-09-13 20:46:23.356340,1789,0.000604519976,
2026-09-13 20:46:23.404411,1790,0.000419885445,
2026-09-13 20:46:23.501147,1791,0.000559577863,
2026-09-13 20:46:23.557591,1792,0.000571410216,
2026-09-13 20:46:23.604474,1793,0.000416391092,
2026-09-13 20:46:23.659006,1794,0.000411526443,
2026-09-13 20:46:23.707986,1795,0.00058234905,
2026-09-13 20:46:23.762555,1796,0.00052328471,
2026-09-13 20:46:23.811099,1797,0.000365476064,
2026-09-13 20:46:23.865787,1798,0.000514101684,
2026-09-13 20:46:23.912313,1799,0.000523430075,
2026-09-13 20:46:23.969840,1800,0.00037787514,
2026-09-13 20:46:24.019073,1801,0.000455094413,
2026-09-13 20:46:24.113609,1802,0.000528461639,
2026-09-13 20:46:24.172176,1803,0.000372399785,
2026-09-13 20:46:24.219006,1804,0.000513717491,
2026-09-13 20:46:24.273258,1805,0.000766026398,
2026-09-13 20:46:24.320300,1806,0.000422442626,
2026-09-13 20:46:24.375244,1807,0.000411346112,
2026-09-13 20:46:24.422782,1808,0.000571029871,
2026-09-13 20:46:24.479437,1809,0.00057090155,
2026-09-13 20:46:24.526748,1810,0.000411600005,
2026-09-13 20:46:24.581294,1811,0.000411258476,
2026-09-13 20:46:24.629636,1812,0.000569450216,
2026-09-13 20:46:24.686828,1813,0.000545908224,
2026-09-13 20:46:24.733851,1814,0.000365588991,
2026-09-13 20:46:24.788419,1815,0.000521982479,
2026-09-13 20:46:24.836950,1816,0.000506948041,
2026-09-13 20:46:24.894226,1817,0.000365360168,
2026-09-13 20:46:24.941761,1818,0.000525065149,
2026-09-13 20:46:25.038244,1819,0.000458406455,
2026-09-13 20:46:25.097842,1820,0.000365411189,
2026-09-13 20:46:25.145380,1821,0.000525958557,
2026-09-13 20:46:25.242240,1822,0.000365472436,
2026-09-13 20:46:25.298845,1823,0.000426913956,
2026-09-13 20:46:25.347474,1824,0.000609455438,
2026-09-13 20:46:25.443078,1825,0.000411358428,
2026-09-13 20:46:25.501616,1826,0.000412368391,
2026-09-13 20:46:25.549658,1827,0.000571778025,
2026-09-13 20:46:25.644945,1828,0.000411376131,
2026-09-13 20:46:25.703100,1829,0.000418212105,
2026-09-13 20:46:25.751751,1830,0.000525994074,
2026-09-13 20:46:25.845977,1831,0.000364510524,
2026-09-13 20:46:25.906403,1832,0.000376461631,
2026-09-13 20:46:25.954940,1833,0.000512083736,
2026-09-13 20:46:26.050763,1834,0.000370327958,
2026-09-13 20:46:26.107904,1835,0.000527096842,
2026-09-13 20:46:26.154814,1836,0.00051863349,
2026-09-13 20:46:26.211564,1837,0.000370798578,
2026-09-13 20:46:26.258124,1838,0.000694837218,
2026-09-13 20:46:26.313686,1839,0.000636754252,
2026-09-13 20:46:26.361710,1840,0.000409854423,
2026-09-13 20:46:26.418700,1841,0.00041987335,
2026-09-13 20:46:26.465762,1842,0.000565098191,
2026-09-13 20:46:26.520820,1843,0.000559204776,
2026-09-13 20:46:26.569353,1844,0.000419734913,
2026-09-13 20:46:26.623924,1845,0.000438313624,
2026-09-13 20:46:26.670551,1846,0.000559500563,
2026-09-13 20:46:26.727671,1847,0.000412511227,
2026-09-13 20:46:26.775083,1848,0.000376494178,
2026-09-13 20:46:26.872210,1849,0.000511822916,
2026-09-13 20:46:26.930248,1850,0.000365595478,
2026-09-13 20:46:26.976932,1851,0.000513959069,
2026-09-13 20:46:27.033969,1852,0.000518463055,
2026-09-13 20:46:27.082108,1853,0.000372402424,
2026-09-13 20:46:27.178878,1854,0.00047838779,
2026-09-13 20:46:27.237214,1855,0.000516794224,
2026-09-13 20:46:27.285334,1856,0.000842050868,
2026-09-13 20:46:27.340112,1857,0.000422915885,
2026-09-13 20:46:27.388007,1858,0.000564000041,
2026-09-13 20:46:27.443660,1859,0.00055935113,
2026-09-13 20:46:27.491748,1860,0.000421945177,
2026-09-13 20:46:27.546054,1861,0.00056455269,
2026-09-13 20:46:27.594104,1862,0.000559913675,
2026-09-13 20:46:27.690804,1863,0.00042426397,
2026-09-13 20:46:27.749906,1864,0.000521659422,
2026-09-13 20:46:27.797263,1865,0.00049942439,
2026-09-13 20:46:27.852663,1866,0.000379238948,
2026-09-13 20:46:27.898570,1867,0.000516382871,
2026-09-13 20:46:27.996655,1868,0.00052276395,
2026-09-13 20:46:28.052852,1869,0.000372162166,
2026-09-13 20:46:28.100635,1870,0.000516761896,
2026-09-13 20:46:28.156042,1871,0.000513325051,
2026-09-13 20:46:28.205139,1872,0.000370536988,
2026-09-13 20:46:28.300954,1873,0.000631459888,
2026-09-13 20:46:28.360039,1874,0.000602014035,
2026-09-13 20:46:28.408838,1875,0.000424926136,
2026-09-13 20:46:28.504102,1876,0.000559906197,
2026-09-13 20:46:28.562850,1877,0.000567534089,
2026-09-13 20:46:28.610914,1878,0.000416478948,
2026-09-13 20:46:28.705726,1879,0.000590561258,
2026-09-13 20:46:28.766317,1880,0.000524927812,
2026-09-13 20:46:28.814184,1881,0.000370560629,
2026-09-13 20:46:28.869347,1882,0.00051839895,
2026-09-13 20:46:28.917216,1883,0.000504642883,
2026-09-13 20:46:28.971283,1884,0.000379165386,
2026-09-13 20:46:29.020060,1885,0.000525365004,
2026-09-13 20:46:29.075332,1886,0.000525404039,
2026-09-13 20:46:29.122666,1887,0.000378890381,
2026-09-13 20:46:29.220116,1888,0.000518422811,
2026-09-13 20:46:29.278495,1889,0.00122120867,
2026-09-13 20:46:29.324861,1890,0.000415362106,
2026-09-13 20:46:29.381757,1891,0.00041618602,
2026-09-13 20:46:29.429676,1892,0.000567728494,
2026-09-13 20:46:29.524568,1893,0.000415098317,
2026-09-13 20:46:29.584470,1894,0.000416490054,
2026-09-13 20:46:29.633604,1895,0.000567597974,
2026-09-13 20:46:29.728813,1896,0.000367018884,
2026-09-13 20:46:29.788403,1897,0.000382351527,
2026-09-13 20:46:29.834120,1898,0.000525485518,
2026-09-13 20:46:29.889352,1899,0.000375719854,
2026-09-13 20:46:29.938390,1900,0.000396995394,
2026-09-13 20:46:30.035286,1901,0.000520798452,
2026-09-13 20:46:30.091168,1902,0.000370632761,
2026-09-13 20:46:30.139646,1903,0.00052184833,
2026-09-13 20:46:30.195075,1904,0.000520193463,
2026-09-13 20:46:30.240389,1905,0.000425418638,
2026-09-13 20:46:30.295927,1906,0.000416572743,
2026-09-13 20:46:30.342346,1907,0.000604485889,
2026-09-13 20:46:30.397080,1908,0.000569417778,
2026-09-13 20:46:30.444202,1909,0.000416516334,
2026-09-13 20:46:30.501003,1910,0.000416509407,
2026-09-13 20:46:30.548714,1911,0.000567815251,
2026-09-13 20:46:30.646062,1912,0.000416231873,
2026-09-13 20:46:30.703154,1913,0.000424781981,
2026-09-13 20:46:30.751737,1914,0.000523569831,
2026-09-13 20:46:30.846464,1915,0.000370198647,
2026-09-13 20:46:30.905238,1916,0.000375463103,
2026-09-13 20:46:30.952776,1917,0.000609121936,
2026-09-13 20:46:31.007983,1918,0.000370355557,
2026-09-13 20:46:31.056870,1919,0.000377185704,
2026-09-13 20:46:31.111766,1920,0.000526753883,
2026-09-13 20:46:31.158088,1921,0.000370378318,
2026-09-13 20:46:31.215008,1922,0.000370460237,
2026-09-13 20:46:31.262808,1923,0.000851587409,
2026-09-13 20:46:31.358085,1924,0.000416484336,
2026-09-13 20:46:31.416617,1925,0.000420879245,
2026-09-13 20:46:31.464289,1926,0.000564544663,
2026-09-13 20:46:31.561085,1927,0.000415448973,
2026-09-13 20:46:31.619500,1928,0.000421384281,
2026-09-13 20:46:31.667418,1929,0.000560541204,
2026-09-13 20:46:31.721995,1930,0.000597649036,
2026-09-13 20:46:31.768744,1931,0.000376042251,
2026-09-13 20:46:31.824722,1932,0.000374097865,
2026-09-13 20:46:31.872459,1933,0.000520589642,
2026-09-13 20:46:31.968710,1934,0.000377658303,
2026-09-13 20:46:32.027923,1935,0.000380920315,
2026-09-13 20:46:32.074969,1936,0.000517421314,
2026-09-13 20:46:32.129613,1937,0.000384141972,
2026-09-13 20:46:32.178435,1938,0.000391117703,
2026-09-13 20:46:32.233275,1939,0.000511642145,
2026-09-13 20:46:32.278925,1940,0.000934538788,
2026-09-13 20:46:32.337045,1941,0.000421452455,
2026-09-13 20:46:32.385381,1942,0.000559343543,
2026-09-13 20:46:32.479850,1943,0.000423349889,
2026-09-13 20:46:32.539504,1944,0.000423326908,
2026-09-13 20:46:32.586425,1945,0.000559057982,
2026-09-13 20:46:32.641495,1946,0.000563667638,
2026-09-13 20:46:32.689315,1947,0.000420108,
2026-09-13 20:46:32.744625,1948,0.000380734046,
2026-09-13 20:46:32.791777,1949,0.000523511883,
2026-09-13 20:46:32.846634,1950,0.000382958934,
2026-09-13 20:46:32.892759,1951,0.000365794392,
2026-09-13 20:46:32.949800,1952,0.000513604344,
2026-09-13 20:46:32.996484,1953,0.000510281966,
2026-09-13 20:46:33.051131,1954,0.000381261514,
2026-09-13 20:46:33.098758,1955,0.00051372057,
2026-09-13 20:46:33.156071,1956,0.00051664732,
2026-09-13 20:46:33.205213,1957,0.000376152759,
2026-09-13 20:46:33.298450,1958,0.000626502105,
2026-09-13 20:46:33.359042,1959,0.000604473244,
2026-09-13 20:46:33.407239,1960,0.000419756134,
2026-09-13 20:46:33.502093,1961,0.000557676361,
2026-09-13 20:46:33.562721,1962,0.00057354285,
2026-09-13 20:46:33.609602,1963,0.000410925413,
2026-09-13 20:46:33.664625,1964,0.000426629934,
2026-09-13 20:46:33.712570,1965,0.000574681244,
2026-09-13 20:46:33.769347,1966,0.000375893368,
2026-09-13 20:46:33.817829,1967,0.000380314007,
2026-09-13 20:46:33.912828,1968,0.000523340569,
2026-09-13 20:46:33.971417,1969,0.000379020022,
2026-09-13 20:46:34.018902,1970,0.000405040575,
2026-09-13 20:46:34.076027,1971,0.00052352145,
2026-09-13 20:46:34.124885,1972,0.00038401728,
2026-09-13 20:46:34.219970,1973,0.000518193988,
2026-09-13 20:46:34.280165,1974,0.0012284715,
2026-09-13 20:46:34.327970,1975,0.000409674862,
2026-09-13 20:46:34.424657,1976,0.000571052632,
2026-09-13 20:46:34.483465,1977,0.000566710944,
2026-09-13 20:46:34.530964,1978,0.000410627427,
2026-09-13 20:46:34.626145,1979,0.000569107477,
2026-09-13 20:46:34.684772,1980,0.000572743016,
2026-09-13 20:46:34.733988,1981,0.000413388141,
2026-09-13 20:46:34.830010,1982,0.000532071998,
2026-09-13 20:46:34.886299,1983,0.000516285998,
2026-09-13 20:46:34.933338,1984,0.000365506852,
2026-09-13 20:46:34.988378,1985,0.000525216121,
2026-09-13 20:46:35.036462,1986,0.000526495042,
2026-09-13 20:46:35.091594,1987,0.000365485521,
2026-09-13 20:46:35.138658,1988,0.000526713638,
2026-09-13 20:46:35.195370,1989,0.000524999174,
2026-09-13 20:46:35.243982,1990,0.000435729502,
2026-09-13 20:46:35.339051,1991,0.000608021807,
2026-09-13 20:46:35.397235,1992,0.000574467486,
2026-09-13 20:46:35.445599,1993,0.000411399772,
2026-09-13 20:46:35.499735,1994,0.000416221207,
2026-09-13 20:46:35.547177,1995,0.000572599301,
2026-09-13 20:46:35.601197,1996,0.000564281753,
2026-09-13 20:46:35.651029,1997,0.000412105812,
2026-09-13 20:46:35.706335,1998,0.000449991595,
2026-09-13 20:46:35.752354,1999,0.00052325909,
2026-09-13 20:46:35.809785,2000,0.000370815181,
2026-09-13 20:46:35.856009,2001,0.000393489275,
2026-09-13 20:46:35.950877,2002,0.000517382279,
2026-09-13 20:46:36.011116,2003,0.000486966487,
2026-09-13 20:46:36.056724,2004,0.000400516906,
2026-09-13 20:46:36.111746,2005,0.000525361486,
2026-09-13 20:46:36.159157,2006,0.000370623085,
2026-09-13 20:46:36.216618,2007,0.000375024481,
2026-09-13 20:46:36.264171,2008,0.00122444473,
2026-09-13 20:46:36.319082,2009,0.000633165226,
2026-09-13 20:46:36.365241,2010,0.000416573182,
2026-09-13 20:46:36.422123,2011,0.00041992514,
2026-09-13 20:46:36.469470,2012,0.000566025136,
2026-09-13 20:46:36.565213,2013,0.000417002018,
2026-09-13 20:46:36.624706,2014,0.000421922306,
2026-09-13 20:46:36.673474,2015,0.000564145075,
2026-09-13 20:46:36.768296,2016,0.000375139167,
2026-09-13 20:46:36.826928,2017,0.000382089057,
2026-09-13 20:46:36.872651,2018,0.000512888298,
2026-09-13 20:46:36.930323,2019,0.000365635283,
2026-09-13 20:46:36.977797,2020,0.000393897659,
2026-09-13 20:46:37.073560,2021,0.000513308228,
2026-09-13 20:46:37.130863,2022,0.000373947003,
2026-09-13 20:46:37.180278,2023,0.000470479945,
2026-09-13 20:46:37.274552,2024,0.00113010413,
2026-09-13 20:46:37.335014,2025,0.000416783642,
2026-09-13 20:46:37.381544,2026,0.000565993908,
2026-09-13 20:46:37.436429,2027,0.000565892087,
2026-09-13 20:46:37.483027,2028,0.000417800423,
2026-09-13 20:46:37.540390,2029,0.000422939086,
2026-09-13 20:46:37.587745,2030,0.000562632274,
2026-09-13 20:46:37.683424,2031,0.000418012861,
2026-09-13 20:46:37.741954,2032,0.000444419477,
2026-09-13 20:46:37.789631,2033,0.000520171032,
2026-09-13 20:46:37.884333,2034,0.000372117413,
2026-09-13 20:46:37.944291,2035,0.000379540892,
2026-09-13 20:46:37.992973,2036,0.000518704083,
2026-09-13 20:46:38.088515,2037,0.000378825726,
2026-09-13 20:46:38.147054,2038,0.000370463646,
2026-09-13 20:46:38.194663,2039,0.000524185376,
2026-09-13 20:46:38.248441,2040,0.000449409588,
2026-09-13 20:46:38.295496,2041,0.000414792854,
2026-09-13 20:46:38.351272,2042,0.000606064445,
2026-09-13 20:46:38.398288,2043,0.000540808485,
2026-09-13 20:46:38.455988,2044,0.000421617502,
2026-09-13 20:46:38.502921,2045,0.000564154312,
2026-09-13 20:46:38.557822,2046,0.000566063182,
2026-09-13 20:46:38.605901,2047,0.000421063974,
2026-09-13 20:46:38.663444,2048,0.000416242099,
2026-09-13 20:46:38.711796,2049,0.000566244612,
2026-09-13 20:46:38.806330,2050,0.00038464327,
2026-09-13 20:46:38.866797,2051,0.000374625773,
2026-09-13 20:46:38.913867,2052,0.000525018637,
2026-09-13 20:46:38.968465,2053,0.000378953057,
2026-09-13 20:46:39.014860,2054,0.000368902353,
2026-09-13 20:46:39.071640,2055,0.000518597424,
2026-09-13 20:46:39.119995,2056,0.000395613222,
2026-09-13 20:46:39.174735,2057,0.000375620233,
2026-09-13 20:46:39.223630,2058,0.000518255895,
2026-09-13 20:46:39.278616,2059,0.00113775049,
2026-09-13 20:46:39.327136,2060,0.000414713134,
2026-09-13 20:46:39.382162,2061,0.000414929531,
2026-09-13 20:46:39.430075,2062,0.00058626839,
2026-09-13 20:46:39.484498,2063,0.000565968288,
2026-09-13 20:46:39.532092,2064,0.000415112391,
2026-09-13 20:46:39.588840,2065,0.000564300116,
2026-09-13 20:46:39.636648,2066,0.00056671952,
2026-09-13 20:46:39.733080,2067,0.000442520834,
2026-09-13 20:46:39.791326,2068,0.000525671017,
2026-09-13 20:46:39.839525,2069,0.000495611049,
2026-09-13 20:46:39.934577,2070,0.00037128954,
2026-09-13 20:46:39.994548,2071,0.000523972937,
2026-09-13 20:46:40.042646,2072,0.000375857522,
2026-09-13 20:46:40.137213,2073,0.000401157081,
2026-09-13 20:46:40.196565,2074,0.000521460288,
2026-09-13 20:46:40.243163,2075,0.000460596157,
2026-09-13 20:46:40.297964,2076,0.000416347329,
2026-09-13 20:46:40.344399,2077,0.000565402114,
2026-09-13 20:46:40.401150,2078,0.000568648072,
2026-09-13 20:46:40.448168,2079,0.000416231323,
2026-09-13 20:46:40.544554,2080,0.000569193904,
2026-09-13 20:46:40.602030,2081,0.000570867573,
2026-09-13 20:46:40.650849,2082,0.000416303785,
2026-09-13 20:46:40.745812,2083,0.000561796264,
2026-09-13 20:46:40.804324,2084,0.000520187086,
2026-09-13 20:46:40.852691,2085,0.000378589536,
2026-09-13 20:46:40.907363,2086,0.00051842545,
2026-09-13 20:46:40.953710,2087,0.000513815464,
2026-09-13 20:46:41.048387,2088,0.00037528728,
2026-09-13 20:46:41.109173,2089,0.000372877222,
2026-09-13 20:46:41.155530,2090,0.00051664776,
2026-09-13 20:46:41.210519,2091,0.000370069996,
2026-09-13 20:46:41.257342,2092,0.000921402005,
2026-09-13 20:46:41.314389,2093,0.000567581591,
2026-09-13 20:46:41.362379,2094,0.00041631731,
2026-09-13 20:46:41.459331,2095,0.000441017159,
2026-09-13 20:46:41.516353,2096,0.000559273829,
2026-09-13 20:46:41.564610,2097,0.000416731192,
2026-09-13 20:46:41.659316,2098,0.000565916938,
2026-09-13 20:46:41.718907,2099,0.000557723643,
2026-09-13 20:46:41.765760,2100,0.000380856869,
2026-09-13 20:46:41.860856,2101,0.000519775513,
2026-09-13 20:46:41.920464,2102,0.000515221276,
2026-09-13 20:46:41.968497,2103,0.000384152528,
2026-09-13 20:46:42.063539,2104,0.000512082857,
2026-09-13 20:46:42.122944,2105,0.000511637087,
2026-09-13 20:46:42.170308,2106,0.000380661364,


==> measurments/Touch.csv <==
Address,USB0::0x2A8D::0x0101::MY59028205::0::INSTR
ApertureEnable,0
ApertureSize,0.1
AutoRange,On
AutoZero,On
Firmware Version,A.03.02-03.15-03.02-00.52-05-02
Measurement,DC Current
Model,34465A
NPLC,1.0
NullState,Off
NullValue(ADC),0.0
PreTriggerCount,0
Range(ADC),0.01
Sample Count,1980
Serial Number,MY59028205
Start Time,2026-09-13 21:03:23.225607
Stop Time,2026-09-13 21:05:21.833004
TriggerAutoDelay,1
TriggerCount,1
TriggerDelay,0.0
TriggerLevel,0.0
TriggerSlope,Negative
TriggerSource,Immediate

Time Stamp(s),Records,DC Current (ADC),
2026-09-13 21:03:23.225607,1,0.00124256675,
2026-09-13 21:03:23.284415,2,0.00141775861,
2026-09-13 21:03:23.331813,3,0.00122996856,
2026-09-13 21:03:23.427827,4,0.00135752473,
2026-09-13 21:03:23.484368,5,0.00143824002,
2026-09-13 21:03:23.586036,6,0.000973397589,
2026-09-13 21:03:23.635068,7,0.000944999526,
2026-09-13 21:03:23.731157,8,0.00076829384,
2026-09-13 21:03:23.789301,9,0.000777364819,
2026-09-13 21:03:23.838313,10,0.000958772196,
2026-09-13 21:03:23.933046,11,0.00076766785,
2026-09-13 21:03:23.992178,12,0.00075852001,
2026-09-13 21:03:24.040206,13,0.000944926953,
2026-09-13 21:03:24.135307,14,0.000764808614,
2026-09-13 21:03:24.193763,15,0.000750440522,
2026-09-13 21:03:24.240786,16,0.00141952669,
2026-09-13 21:03:24.303026,17,0.00145804095,
2026-09-13 21:03:24.396100,18,0.0016569682,
2026-09-13 21:03:24.443638,19,0.00147961069,
2026-09-13 21:03:24.500667,20,0.00135089583,
2026-09-13 21:03:24.548190,21,0.00142757663,
2026-09-13 21:03:24.644368,22,0.00163483342,
2026-09-13 21:03:24.704096,23,0.00149852117,
2026-09-13 21:03:24.750635,24,0.00160864105,
2026-09-13 21:03:24.805767,25,0.0016511715,
2026-09-13 21:03:24.853006,26,0.00147694374,
2026-09-13 21:03:24.910978,27,0.00150198952,
2026-09-13 21:03:24.959092,28,0.0016984609,
2026-09-13 21:03:25.014259,29,0.00160475715,
2026-09-13 21:03:25.061326,30,0.0014569999,
2026-09-13 21:03:25.118367,31,0.00157028251,
2026-09-13 21:03:25.165392,32,0.00145381187,
2026-09-13 21:03:25.220540,33,0.00129521313,
2026-09-13 21:03:25.267074,34,0.00143614692,
2026-09-13 21:03:25.324000,35,0.0019713932,
2026-09-13 21:03:25.371615,36,0.00129372136,
2026-09-13 21:03:25.428778,37,0.00128995949,
2026-09-13 21:03:25.477876,38,0.00139143982,
2026-09-13 21:03:25.571600,39,0.0011453166,
2026-09-13 21:03:25.650140,40,0.000776291738,
2026-09-13 21:03:25.730885,41,0.00101354125,
2026-09-13 21:03:25.779436,42,0.00121846199,
2026-09-13 21:03:25.835039,43,0.00132122302,
2026-09-13 21:03:25.881632,44,0.00123819476,
2026-09-13 21:03:25.977483,45,0.00146277462,
2026-09-13 21:03:26.037361,46,0.00142408299,
2026-09-13 21:03:26.084049,47,0.00143199259,
2026-09-13 21:03:26.140608,48,0.00125114584,
2026-09-13 21:03:26.188134,49,0.00143331287,
2026-09-13 21:03:26.242298,50,0.00157721701,
2026-09-13 21:03:26.289915,51,0.00146256685,
2026-09-13 21:03:26.346095,52,0.00148230842,
2026-09-13 21:03:26.393473,53,0.00167624696,
2026-09-13 21:03:26.448186,54,0.00167268297,
2026-09-13 21:03:26.497362,55,0.00146263501,
2026-09-13 21:03:26.552237,56,0.00125933796,
2026-09-13 21:03:26.600384,57,0.00140941808,
2026-09-13 21:03:26.656423,58,0.00129682034,
2026-09-13 21:03:26.705583,59,0.00152809175,
2026-09-13 21:03:26.800931,60,0.00159861526,
2026-09-13 21:03:26.861298,61,0.0013695084,
2026-09-13 21:03:26.908366,62,0.0014376233,
2026-09-13 21:03:26.963414,63,0.00147915117,
2026-09-13 21:03:27.010754,64,0.00129302329,
2026-09-13 21:03:27.068030,65,0.00139232367,
2026-09-13 21:03:27.114682,66,0.0017003913,
2026-09-13 21:03:27.169389,67,0.00167597433,
2026-09-13 21:03:27.216393,68,0.00150325594,
2026-09-13 21:03:27.273021,69,0.00142601889,
2026-09-13 21:03:27.321546,70,0.00143464415,
2026-09-13 21:03:27.417302,71,0.00125850688,
2026-09-13 21:03:27.476110,72,0.00202175959,
2026-09-13 21:03:27.524641,73,0.00161267884,
2026-09-13 21:03:27.620149,74,0.00149658527,
2026-09-13 21:03:27.678879,75,0.0014355346,
2026-09-13 21:03:27.725851,76,0.00145995926,
2026-09-13 21:03:27.780883,77,0.00130278194,
2026-09-13 21:03:27.827767,78,0.00194277353,
2026-09-13 21:03:27.883930,79,0.00152213344,
2026-09-13 21:03:27.933107,80,0.00131650474,
2026-09-13 21:03:28.028886,81,0.000987600619,
2026-09-13 21:03:28.086418,82,0.00102542598,
2026-09-13 21:03:28.187638,83,0.00140017696,
2026-09-13 21:03:28.235223,84,0.00101105631,
2026-09-13 21:03:28.291882,85,0.000864628608,
2026-09-13 21:03:28.392148,86,0.00133701251,
2026-09-13 21:03:28.493101,87,0.00128725516,
2026-09-13 21:03:28.539210,88,0.00119179581,
2026-09-13 21:03:28.694910,89,0.000820565969,
2026-09-13 21:03:28.743468,90,0.00123536718,
2026-09-13 21:03:28.839888,91,0.00140894236,
2026-09-13 21:03:28.897415,92,0.00132437768,
2026-09-13 21:03:28.943475,93,0.00108867242,
2026-09-13 21:03:28.998195,94,0.00136511445,
2026-09-13 21:03:29.046305,95,0.000902894437,
2026-09-13 21:03:29.101325,96,0.000840487926,
2026-09-13 21:03:29.205242,97,0.00119165729,
2026-09-13 21:03:29.305669,98,0.00136563576,
2026-09-13 21:03:29.354018,99,0.000960154477,
2026-09-13 21:03:29.451220,100,0.000797787855,
2026-09-13 21:03:29.508776,101,0.000767308507,
2026-09-13 21:03:29.609911,102,0.00124508309,
2026-09-13 21:03:29.657450,103,0.00116262978,
2026-09-13 21:03:29.712006,104,0.00109473144,
2026-09-13 21:03:29.759558,105,0.00138023885,
2026-09-13 21:03:29.816697,106,0.0013509508,
2026-09-13 21:03:29.862728,107,0.00121178912,
2026-09-13 21:03:29.917406,108,0.001415682,
2026-09-13 21:03:29.964742,109,0.00190170627,
2026-09-13 21:03:30.021532,110,0.00122131032,
2026-09-13 21:03:30.124594,111,0.000962956755,
2026-09-13 21:03:30.172173,112,0.000764041107,
2026-09-13 21:03:30.269204,113,0.000903270383,
2026-09-13 21:03:30.326625,114,0.000966605378,
2026-09-13 21:03:30.374686,115,0.000754896017,
2026-09-13 21:03:30.431877,116,0.000754689626,
2026-09-13 21:03:30.534061,117,0.00127892562,
2026-09-13 21:03:30.580612,118,0.00120722035,
2026-09-13 21:03:30.675733,119,0.00130907335,
2026-09-13 21:03:30.744894,120,0.000914345675,
2026-09-13 21:03:30.835730,121,0.0012243417,
2026-09-13 21:03:30.935411,122,0.00105939934,
2026-09-13 21:03:30.981645,123,0.00121821904,
2026-09-13 21:03:31.039817,124,0.0013985634,
2026-09-13 21:03:31.140865,125,0.00176451897,
2026-09-13 21:03:31.242627,126,0.00108208495,
2026-09-13 21:03:31.290657,127,0.00152940149,
2026-09-13 21:03:31.387842,128,0.00138843686,
2026-09-13 21:03:31.450658,129,0.00131071793,
2026-09-13 21:03:31.497013,130,0.001270573,
2026-09-13 21:03:31.593387,131,0.00167547414,
2026-09-13 21:03:31.650772,132,0.00172744334,
2026-09-13 21:03:31.697793,133,0.0015404371,
2026-09-13 21:03:31.793374,134,0.00149907743,
2026-09-13 21:03:31.851993,135,0.00145382946,
2026-09-13 21:03:31.899012,136,0.00130517736,
2026-09-13 21:03:31.994074,137,0.0015988681,
2026-09-13 21:03:32.052697,138,0.00158775509,
2026-09-13 21:03:32.101214,139,0.00145272794,
2026-09-13 21:03:32.155754,140,0.00144870004,
2026-09-13 21:03:32.202796,141,0.0015029976,
2026-09-13 21:03:32.260332,142,0.0013227049,
2026-09-13 21:03:32.308366,143,0.00158558283,
2026-09-13 21:03:32.403609,144,0.00169309512,
2026-09-13 21:03:32.463197,145,0.00151627517,
2026-09-13 21:03:32.509227,146,0.00161638465,
2026-09-13 21:03:32.603413,147,0.0014440807,
2026-09-13 21:03:32.664096,148,0.00137848214,
2026-09-13 21:03:32.712747,149,0.00164021788,
2026-09-13 21:03:32.808396,150,0.00153378732,
2026-09-13 21:03:32.866953,151,0.00145227283,
2026-09-13 21:03:32.913186,152,0.00147585761,
2026-09-13 21:03:32.967717,153,0.00152352848,
2026-09-13 21:03:33.014783,154,0.00132893474,
2026-09-13 21:03:33.073029,155,0.00148093427,
2026-09-13 21:03:33.120124,156,0.0016949002,
2026-09-13 21:03:33.215023,157,0.00146556139,
2026-09-13 21:03:33.275561,158,0.00126602182,
2026-09-13 21:03:33.322098,159,0.00142936962,
2026-09-13 21:03:33.377644,160,0.00150472023,
2026-09-13 21:03:33.425103,161,0.00149227594,
2026-09-13 21:03:33.479691,162,0.00163029873,
2026-09-13 21:03:33.527268,163,0.00156636564,
2026-09-13 21:03:33.584084,164,0.00129604202,
2026-09-13 21:03:33.630877,165,0.0015047741,
2026-09-13 21:03:33.686671,166,0.00172333409,
2026-09-13 21:03:33.733275,167,0.00147948317,
2026-09-13 21:03:33.828859,168,0.0016324424,
2026-09-13 21:03:33.888420,169,0.0015446343,
2026-09-13 21:03:33.936454,170,0.00130022053,
2026-09-13 21:03:34.032073,171,0.00164963025,
2026-09-13 21:03:34.090597,172,0.00159753133,
2026-09-13 21:03:34.137863,173,0.00144495576,
2026-09-13 21:03:34.192147,174,0.0015033208,
2026-09-13 21:03:34.239348,175,0.0014159931,
2026-09-13 21:03:34.295537,176,0.00133922327,
2026-09-13 21:03:34.342592,177,0.00150209616,
2026-09-13 21:03:34.400127,178,0.00163869093,
2026-09-13 21:03:34.447247,179,0.00158259488,
2026-09-13 21:03:34.502279,180,0.00151517695,
2026-09-13 21:03:34.549473,181,0.00146760393,
2026-09-13 21:03:34.644076,182,0.0014834649,
2026-09-13 21:03:34.701019,183,0.00152200152,
2026-09-13 21:03:34.748548,184,0.00166591446,
2026-09-13 21:03:34.804101,185,0.00162584319,
2026-09-13 21:03:34.850679,186,0.00152141669,
2026-09-13 21:03:34.907717,187,0.00129004853,
2026-09-13 21:03:34.954987,188,0.00143687576,
2026-09-13 21:03:35.010155,189,0.00151935876,
2026-09-13 21:03:35.057184,190,0.00148341983,
2026-09-13 21:03:35.114392,191,0.00150417167,
2026-09-13 21:03:35.161082,192,0.00171664143,
2026-09-13 21:03:35.217682,193,0.00134424825,
2026-09-13 21:03:35.264303,194,0.00127275075,
2026-09-13 21:03:35.318875,195,0.00147712843,
2026-09-13 21:03:35.368009,196,0.00160832664,
2026-09-13 21:03:35.424938,197,0.00152635703,
2026-09-13 21:03:35.471985,198,0.00162528034,
2026-09-13 21:03:35.526521,199,0.00159249975,
2026-09-13 21:03:35.575049,200,0.0012970446,
2026-09-13 21:03:35.632993,201,0.00131700933,
2026-09-13 21:03:35.681040,202,0.00160233535,
2026-09-13 21:03:35.775731,203,0.00149257605,
2026-09-13 21:03:35.834177,204,0.00153106321,
2026-09-13 21:03:35.880987,205,0.00154197065,
2026-09-13 21:03:35.935239,206,0.00135994433,
2026-09-13 21:03:35.983905,207,0.00132879623,
2026-09-13 21:03:36.041580,208,0.0016700457,
2026-09-13 21:03:36.087790,209,0.0015178373,
2026-09-13 21:03:36.143323,210,0.00152872276,
2026-09-13 21:03:36.191216,211,0.00165348116,
2026-09-13 21:03:36.245972,212,0.00142008037,
2026-09-13 21:03:36.294502,213,0.00131250872,
2026-09-13 21:03:36.351042,214,0.0014671642,
2026-09-13 21:03:36.398613,215,0.00158874997,
2026-09-13 21:03:36.453232,216,0.00162750976,
2026-09-13 21:03:36.502700,217,0.0015068628,
2026-09-13 21:03:36.557249,218,0.00143675814,
2026-09-13 21:03:36.604762,219,0.00151384348,
2026-09-13 21:03:36.661994,220,0.00147826622,
2026-09-13 21:03:36.711654,221,0.00162553648,
2026-09-13 21:03:36.806008,222,0.00163812368,
2026-09-13 21:03:36.864068,223,0.00134269052,
2026-09-13 21:03:36.910603,224,0.0014823304,
2026-09-13 21:03:37.006508,225,0.00163044714,
2026-09-13 21:03:37.065147,226,0.00149135581,
2026-09-13 21:03:37.114095,227,0.00162610812,
2026-09-13 21:03:37.208718,228,0.00132390866,
2026-09-13 21:03:37.267286,229,0.00147143066,
2026-09-13 21:03:37.313830,230,0.00167273793,
2026-09-13 21:03:37.368423,231,0.00173591689,
2026-09-13 21:03:37.416373,232,0.00149132833,
2026-09-13 21:03:37.470732,233,0.00128359883,
2026-09-13 21:03:37.519007,234,0.00146907921,
2026-09-13 21:03:37.574055,235,0.0016363065,
2026-09-13 21:03:37.621625,236,0.00144179522,
2026-09-13 21:03:37.679175,237,0.00162990737,
2026-09-13 21:03:37.726203,238,0.00159239531,
2026-09-13 21:03:37.781087,239,0.00128728704,
2026-09-13 21:03:37.830126,240,0.0014482867,
2026-09-13 21:03:37.926095,241,0.00169376021,
2026-09-13 21:03:37.984632,242,0.00147408771,
2026-09-13 21:03:38.032646,243,0.0016668148,
2026-09-13 21:03:38.128225,244,0.00136730977,
2026-09-13 21:03:38.186907,245,0.00133104653,
2026-09-13 21:03:38.234494,246,0.00172414868,
2026-09-13 21:03:38.329575,247,0.00153160957,
2026-09-13 21:03:38.387850,248,0.00145073818,
2026-09-13 21:03:38.435239,249,0.00142867595,
2026-09-13 21:03:38.490810,250,0.00146154228,
2026-09-13 21:03:38.536973,251,0.00145142085,
2026-09-13 21:03:38.631991,252,0.00160529692,
2026-09-13 21:03:38.692297,253,0.00166463485,
2026-09-13 21:03:38.738333,254,0.00132589183,
2026-09-13 21:03:38.835299,255,0.00166729301,
2026-09-13 21:03:38.892364,256,0.00166527686,
2026-09-13 21:03:38.939397,257,0.00149133273,
2026-09-13 21:03:38.994443,258,0.00147339184,
2026-09-13 21:03:39.043528,259,0.00146955632,
2026-09-13 21:03:39.098210,260,0.00133517008,
2026-09-13 21:03:39.144337,261,0.00149644126,
2026-09-13 21:03:39.201897,262,0.00168981585,
2026-09-13 21:03:39.250772,263,0.00156375146,
2026-09-13 21:03:39.345541,264,0.00149987223,
2026-09-13 21:03:39.404613,265,0.00148900767,
2026-09-13 21:03:39.453007,266,0.00147951175,
2026-09-13 21:03:39.549901,267,0.00161648359,
2026-09-13 21:03:39.604499,268,0.00170868566,
2026-09-13 21:03:39.653467,269,0.0013088326,
2026-09-13 21:03:39.708052,270,0.00128365819,
2026-09-13 21:03:39.757690,271,0.00166715559,
2026-09-13 21:03:39.852410,272,0.00151691498,
2026-09-13 21:03:39.911192,273,0.00145886434,
2026-09-13 21:03:39.959225,274,0.00140278039,
2026-09-13 21:03:40.053682,275,0.00130491682,
2026-09-13 21:03:40.113083,276,0.00148179284,
2026-09-13 21:03:40.161835,277,0.00168255815,
2026-09-13 21:03:40.216557,278,0.00153016946,
2026-09-13 21:03:40.264333,279,0.00133251522,
2026-09-13 21:03:40.321000,280,0.00147553112,
2026-09-13 21:03:40.369678,281,0.00140605636,
2026-09-13 21:03:40.464526,282,0.00148466975,
2026-09-13 21:03:40.522975,283,0.00168097183,
2026-09-13 21:03:40.570246,284,0.00152251271,
2026-09-13 21:03:40.625861,285,0.00129997538,
2026-09-13 21:03:40.674390,286,0.00142805923,
2026-09-13 21:03:40.767913,287,0.00149018614,
2026-09-13 21:03:40.826558,288,0.00146727413,
2026-09-13 21:03:40.873621,289,0.00163229179,
2026-09-13 21:03:40.931091,290,0.00167051841,
2026-09-13 21:03:40.978638,291,0.00131666744,
2026-09-13 21:03:41.073735,292,0.00169717469,
2026-09-13 21:03:41.133274,293,0.00166527686,
2026-09-13 21:03:41.179494,294,0.00145068211,
2026-09-13 21:03:41.237621,295,0.00150038342,
2026-09-13 21:03:41.283706,296,0.00143480355,
2026-09-13 21:03:41.340768,297,0.00138442946,
2026-09-13 21:03:41.387404,298,0.0016455177,
2026-09-13 21:03:41.443022,299,0.00162899823,
2026-09-13 21:03:41.490063,300,0.00153116984,
2026-09-13 21:03:41.546909,301,0.00128615365,
2026-09-13 21:03:41.593942,302,0.00149301688,
2026-09-13 21:03:41.650062,303,0.0015399545,
2026-09-13 21:03:41.699099,304,0.00151966107,
2026-09-13 21:03:41.793442,305,0.00172294822,
2026-09-13 21:03:41.854664,306,0.00150471363,
2026-09-13 21:03:41.901802,307,0.00127681493,
2026-09-13 21:03:41.996757,308,0.00162886412,
2026-09-13 21:03:42.055976,309,0.00158731096,
2026-09-13 21:03:42.104001,310,0.00145342051,
2026-09-13 21:03:42.199658,311,0.00142500312,
2026-09-13 21:03:42.259277,312,0.00154164745,
2026-09-13 21:03:42.304805,313,0.0015034813,
2026-09-13 21:03:42.360345,314,0.00165638007,
2026-09-13 21:03:42.406885,315,0.00155704561,
2026-09-13 21:03:42.463481,316,0.00148353526,
2026-09-13 21:03:42.512525,317,0.00144765898,
2026-09-13 21:03:42.607703,318,0.00157867801,
2026-09-13 21:03:42.667339,319,0.0015310731,
2026-09-13 21:03:42.715362,320,0.00167428028,
2026-09-13 21:03:42.812315,321,0.00129869028,
2026-09-13 21:03:42.867541,322,0.00132236521,
2026-09-13 21:03:42.914078,323,0.00162228469,
2026-09-13 21:03:42.969159,324,0.00162473288,
2026-09-13 21:03:43.016411,325,0.00146285157,
2026-09-13 21:03:43.073460,326,0.00154346353,
2026-09-13 21:03:43.121798,327,0.00151893882,
2026-09-13 21:03:43.216558,328,0.00149867288,
2026-09-13 21:03:43.276593,329,0.00145431756,
2026-09-13 21:03:43.324149,330,0.00164661372,
2026-09-13 21:03:43.419215,331,0.00128028988,
2026-09-13 21:03:43.478473,332,0.00129883979,
2026-09-13 21:03:43.524503,333,0.00142175903,
2026-09-13 21:03:43.581529,334,0.00148659356,
2026-09-13 21:03:43.628593,335,0.0016618096,
2026-09-13 21:03:43.686125,336,0.0016169508,
2026-09-13 21:03:43.734162,337,0.00131106092,
2026-09-13 21:03:43.829605,338,0.00147830909,
2026-09-13 21:03:43.887637,339,0.00169340953,
2026-09-13 21:03:43.936161,340,0.00152445081,
2026-09-13 21:03:44.031556,341,0.00163694521,
2026-09-13 21:03:44.089675,342,0.00147385026,
2026-09-13 21:03:44.137283,343,0.00132418678,
2026-09-13 21:03:44.233041,344,0.00162996343,
2026-09-13 21:03:44.292098,345,0.00158307199,
2026-09-13 21:03:44.338259,346,0.00146548664,
2026-09-13 21:03:44.393814,347,0.00131693348,
2026-09-13 21:03:44.441388,348,0.00150675177,
2026-09-13 21:03:44.536179,349,0.00147865428,
2026-09-13 21:03:44.595617,350,0.00147535632,
2026-09-13 21:03:44.643843,351,0.00168025068,
2026-09-13 21:03:44.740421,352,0.00131973674,
2026-09-13 21:03:44.798964,353,0.00132139671,
2026-09-13 21:03:44.845622,354,0.00164560894,
2026-09-13 21:03:44.902168,355,0.00154651853,
2026-09-13 21:03:44.949689,356,0.00164134688,
2026-09-13 21:03:45.004225,357,0.0016193594,
2026-09-13 21:03:45.051074,358,0.00130389226,
2026-09-13 21:03:45.108099,359,0.00129685442,
2026-09-13 21:03:45.156811,360,0.0016351786,
2026-09-13 21:03:45.252608,361,0.00148839315,
2026-09-13 21:03:45.311637,362,0.0015083282,
2026-09-13 21:03:45.359673,363,0.00152893163,
2026-09-13 21:03:45.454960,364,0.00131000887,
2026-09-13 21:03:45.512502,365,0.00142682799,
2026-09-13 21:03:45.560526,366,0.00163007666,
2026-09-13 21:03:45.656673,367,0.00128989573,
2026-09-13 21:03:45.715207,368,0.00127192186,
2026-09-13 21:03:45.763990,369,0.0014469851,
2026-09-13 21:03:45.860564,370,0.00149735809,
2026-09-13 21:03:45.917091,371,0.00162634008,
2026-09-13 21:03:45.964618,372,0.00167468043,
2026-09-13 21:03:46.021186,373,0.00130969886,
2026-09-13 21:03:46.070577,374,0.00146192814,
2026-09-13 21:03:46.125114,375,0.0015402854,
2026-09-13 21:03:46.171813,376,0.00151764163,
2026-09-13 21:03:46.267346,377,0.00155644978,
2026-09-13 21:03:46.327052,378,0.00149856624,
2026-09-13 21:03:46.374801,379,0.00130006223,
2026-09-13 21:03:46.471843,380,0.00163015142,
2026-09-13 21:03:46.528172,381,0.00160850803,
2026-09-13 21:03:46.577384,382,0.00145491559,
2026-09-13 21:03:46.671728,383,0.00146686738,
2026-09-13 21:03:46.731226,384,0.00152890195,
2026-09-13 21:03:46.777260,385,0.00149717341,
2026-09-13 21:03:46.832780,386,0.00145353704,
2026-09-13 21:03:46.881856,387,0.00167197281,
2026-09-13 21:03:46.936589,388,0.00147774734,
2026-09-13 21:03:46.984147,389,0.00129802629,
2026-09-13 21:03:47.042087,390,0.00148366937,
2026-09-13 21:03:47.088403,391,0.00135970798,
2026-09-13 21:03:47.182192,392,0.00152142548,
2026-09-13 21:03:47.243002,393,0.00163600529,
2026-09-13 21:03:47.289628,394,0.00131386088,
2026-09-13 21:03:47.344674,395,0.00130000946,
2026-09-13 21:03:47.391923,396,0.00148813701,
2026-09-13 21:03:47.448518,397,0.00171546846,
2026-09-13 21:03:47.496961,398,0.00152372086,
2026-09-13 21:03:47.593664,399,0.00148756536,
2026-09-13 21:03:47.652209,400,0.00146024509,
2026-09-13 21:03:47.699753,401,0.00127927741,
2026-09-13 21:03:47.754288,402,0.00148042089,
2026-09-13 21:03:47.802342,403,0.00159294277,
2026-09-13 21:03:47.857939,404,0.00153484597,
2026-09-13 21:03:47.907038,405,0.0014831406,
2026-09-13 21:03:47.962087,406,0.0014313319,
2026-09-13 21:03:48.009268,407,0.0013536947,
2026-09-13 21:03:48.066889,408,0.00148431467,
2026-09-13 21:03:48.114128,409,0.00166564733,
2026-09-13 21:03:48.170681,410,0.00175660717,
2026-09-13 21:03:48.218715,411,0.00133934749,
2026-09-13 21:03:48.273471,412,0.00129976871,
2026-09-13 21:03:48.320014,413,0.00148511608,
2026-09-13 21:03:48.415810,414,0.00154387797,
2026-09-13 21:03:48.473826,415,0.00148760823,
2026-09-13 21:03:48.520521,416,0.00161826009,
2026-09-13 21:03:48.575190,417,0.00133021655,
2026-09-13 21:03:48.623172,418,0.00129234391,
2026-09-13 21:03:48.678022,419,0.00145589948,
2026-09-13 21:03:48.724949,420,0.00166862428,
2026-09-13 21:03:48.781419,421,0.00147736368,
2026-09-13 21:03:48.830378,422,0.00161401562,
2026-09-13 21:03:48.926081,423,0.00148090678,
2026-09-13 21:03:48.984598,424,0.00130390215,
2026-09-13 21:03:49.031804,425,0.00164829348,
2026-09-13 21:03:49.086349,426,0.00166773164,
2026-09-13 21:03:49.135069,427,0.00151178335,
2026-09-13 21:03:49.230139,428,0.00146647053,
2026-09-13 21:03:49.286918,429,0.00144123127,
2026-09-13 21:03:49.333939,430,0.00148424542,
2026-09-13 21:03:49.388975,431,0.00148282839,
2026-09-13 21:03:49.436123,432,0.00164813408,
2026-09-13 21:03:49.493147,433,0.00175183393,
2026-09-13 21:03:49.539188,434,0.00133002856,
2026-09-13 21:03:49.633276,435,0.00152019314,
2026-09-13 21:03:49.692868,436,0.00172052643,
2026-09-13 21:03:49.740486,437,0.00146682891,
2026-09-13 21:03:49.796811,438,0.00153044429,
2026-09-13 21:03:49.844060,439,0.00143316666,
2026-09-13 21:03:49.902196,440,0.00131845713,
2026-09-13 21:03:49.949751,441,0.00145734288,
2026-09-13 21:03:50.045523,442,0.00163796098,
2026-09-13 21:03:50.104516,443,0.00146230191,
2026-09-13 21:03:50.150977,444,0.00160907528,
2026-09-13 21:03:50.207155,445,0.00151968966,
2026-09-13 21:03:50.253746,446,0.00130099775,
2026-09-13 21:03:50.310406,447,0.00133657721,
2026-09-13 21:03:50.357952,448,0.00174380121,
2026-09-13 21:03:50.412494,449,0.00170199081,
2026-09-13 21:03:50.460454,450,0.00149129975,
2026-09-13 21:03:50.516831,451,0.00152617454,
2026-09-13 21:03:50.564356,452,0.0014653899,
2026-09-13 21:03:50.618850,453,0.00133007583,
2026-09-13 21:03:50.666386,454,0.00150576348,
2026-09-13 21:03:50.720842,455,0.00160862785,
2026-09-13 21:03:50.769879,456,0.00139802474,
2026-09-13 21:03:50.827216,457,0.00146632542,
2026-09-13 21:03:50.873271,458,0.00161771812,
2026-09-13 21:03:50.930434,459,0.00152083954,
2026-09-13 21:03:50.978494,460,0.00134334571,
2026-09-13 21:03:51.073734,461,0.00147976789,
2026-09-13 21:03:51.130288,462,0.00169156487,
2026-09-13 21:03:51.178233,463,0.00150753888,
2026-09-13 21:03:51.232991,464,0.00127914879,
2026-09-13 21:03:51.279396,465,0.00145234758,
2026-09-13 21:03:51.336739,466,0.001598712,
2026-09-13 21:03:51.383778,467,0.00129947519,
2026-09-13 21:03:51.479203,468,0.00160848274,
2026-09-13 21:03:51.539767,469,0.00164374779,
2026-09-13 21:03:51.587288,470,0.00155653333,
2026-09-13 21:03:51.641299,471,0.00166828129,
2026-09-13 21:03:51.688768,472,0.00151099954,
2026-09-13 21:03:51.746244,473,0.00135105194,
2026-09-13 21:03:51.792727,474,0.0016761744,
2026-09-13 21:03:51.887754,475,0.00137938139,
2026-09-13 21:03:51.948494,476,0.00133897702,
2026-09-13 21:03:51.994929,477,0.0016737669,
2026-09-13 21:03:52.050027,478,0.00161046042,
2026-09-13 21:03:52.096745,479,0.00146846909,
2026-09-13 21:03:52.153693,480,0.00146799089,
2026-09-13 21:03:52.201075,481,0.0014093741,
2026-09-13 21:03:52.255955,482,0.00131549117,
2026-09-13 21:03:52.303826,483,0.00130948339,
2026-09-13 21:03:52.359230,484,0.00161709591,
2026-09-13 21:03:52.406399,485,0.00165397806,
2026-09-13 21:03:52.464563,486,0.00146874832,
2026-09-13 21:03:52.510118,487,0.00142899365,
2026-09-13 21:03:52.567369,488,0.0014942811,
2026-09-13 21:03:52.616431,489,0.00133244816,
2026-09-13 21:03:52.713563,490,0.00167161883,
2026-09-13 21:03:52.770404,491,0.00162250346,
2026-09-13 21:03:52.819184,492,0.00146693884,
2026-09-13 21:03:52.915244,493,0.0014279427,
2026-09-13 21:03:52.972701,494,0.00163351863,
2026-09-13 21:03:53.020590,495,0.00148246782,
2026-09-13 21:03:53.116623,496,0.00168311331,
2026-09-13 21:03:53.174871,497,0.0015128354,
2026-09-13 21:03:53.222386,498,0.0012820246,
2026-09-13 21:03:53.277816,499,0.00146898137,
2026-09-13 21:03:53.324664,500,0.00166900135,
2026-09-13 21:03:53.381651,501,0.00151572991,
2026-09-13 21:03:53.429712,502,0.00153450628,
2026-09-13 21:03:53.523286,503,0.00136439217,
2026-09-13 21:03:53.583047,504,0.00128055701,
2026-09-13 21:03:53.631286,505,0.00164334544,
2026-09-13 21:03:53.726833,506,0.00169389213,
2026-09-13 21:03:53.785475,507,0.00148951225,
2026-09-13 21:03:53.832012,508,0.00148957711,
2026-09-13 21:03:53.890090,509,0.00153609589,
2026-09-13 21:03:53.936499,510,0.00151769329,
2026-09-13 21:03:53.994084,511,0.00148124977,
2026-09-13 21:03:54.041610,512,0.00170196662,
2026-09-13 21:03:54.136652,513,0.00129201522,
2026-09-13 21:03:54.195578,514,0.00129360483,
2026-09-13 21:03:54.242480,515,0.00145514535,
2026-09-13 21:03:54.297533,516,0.00151153381,
2026-09-13 21:03:54.344787,517,0.00150636811,
2026-09-13 21:03:54.439279,518,0.00145030285,
2026-09-13 21:03:54.498511,519,0.00149515506,
2026-09-13 21:03:54.546820,520,0.00124770387,
2026-09-13 21:03:54.641883,521,0.00146323413,
2026-09-13 21:03:54.701716,522,0.00132582807,
2026-09-13 21:03:54.748306,523,0.00130819389,
2026-09-13 21:03:54.805108,524,0.00125965017,
2026-09-13 21:03:54.853198,525,0.00124501493,
2026-09-13 21:03:54.948165,526,0.00167054039,
2026-09-13 21:03:55.007764,527,0.00144559776,
2026-09-13 21:03:55.053817,528,0.00129481848,
2026-09-13 21:03:55.111804,529,0.00130261485,
2026-09-13 21:03:55.159311,530,0.00209067919,
2026-09-13 21:03:55.253800,531,0.00131039803,
2026-09-13 21:03:55.313521,532,0.00110010272,
2026-09-13 21:03:55.361725,533,0.00101476369,
2026-09-13 21:03:55.456473,534,0.000810792763,
2026-09-13 21:03:55.514954,535,0.00167381417,
2026-09-13 21:03:55.563372,536,0.00164130731,
2026-09-13 21:03:55.659801,537,0.00127935326,
2026-09-13 21:03:55.716724,538,0.00130487395,
2026-09-13 21:03:55.763438,539,0.00141398355,
2026-09-13 21:03:55.818620,540,0.00227312436,
2026-09-13 21:03:55.866560,541,0.00150405294,
2026-09-13 21:03:55.921543,542,0.00162589266,
2026-09-13 21:03:55.971151,543,0.00135900441,
2026-09-13 21:03:56.026590,544,0.00132265433,
2026-09-13 21:03:56.073442,545,0.0014958927,
2026-09-13 21:03:56.131150,546,0.00173711075,
2026-09-13 21:03:56.177444,547,0.00152596567,
2026-09-13 21:03:56.232371,548,0.00149378531,
2026-09-13 21:03:56.280458,549,0.00146463027,
2026-09-13 21:03:56.336435,550,0.00139109243,
2026-09-13 21:03:56.384404,551,0.00129063667,
2026-09-13 21:03:56.441319,552,0.00167947676,
2026-09-13 21:03:56.487458,553,0.00154625909,
2026-09-13 21:03:56.542300,554,0.00144657506,
2026-09-13 21:03:56.591472,555,0.00144801296,
2026-09-13 21:03:56.646553,556,0.00146037371,
2026-09-13 21:03:56.693194,557,0.00128369447,
2026-09-13 21:03:56.751743,558,0.00222634614,
2026-09-13 21:03:56.798061,559,0.00170110036,
2026-09-13 21:03:56.853214,560,0.00165081642,
2026-09-13 21:03:56.899699,561,0.00127224287,
2026-09-13 21:03:56.957140,562,0.00127046417,
2026-09-13 21:03:57.005311,563,0.00147467365,
2026-09-13 21:03:57.100145,564,0.00146439392,
2026-09-13 21:03:57.160830,565,0.00150485325,
2026-09-13 21:03:57.209237,566,0.00134271031,
2026-09-13 21:03:57.306529,567,0.00133599237,
2026-09-13 21:03:57.363560,568,0.0020123868,
2026-09-13 21:03:57.411521,569,0.00152052184,
2026-09-13 21:03:57.506377,570,0.00125355444,
2026-09-13 21:03:57.564954,571,0.00144644534,
2026-09-13 21:03:57.614853,572,0.00125838485,
2026-09-13 21:03:57.709422,573,0.00163053948,
2026-09-13 21:03:57.768768,574,0.00164771963,
2026-09-13 21:03:57.815356,575,0.0012768743,
2026-09-13 21:03:57.911023,576,0.00144438191,
2026-09-13 21:03:57.968689,577,0.00193505741,
2026-09-13 21:03:58.017568,578,0.00145814429,
2026-09-13 21:03:58.113679,579,0.00147492759,
2026-09-13 21:03:58.171312,580,0.00152215103,
2026-09-13 21:03:58.219898,581,0.00132215524,
2026-09-13 21:03:58.275447,582,0.00166166889,
2026-09-13 21:03:58.322630,583,0.00171177145,
2026-09-13 21:03:58.417726,584,0.00131845383,
2026-09-13 21:03:58.486737,585,0.00146555035,
2026-09-13 21:03:58.577393,586,0.00127218472,
2026-09-13 21:03:58.624328,587,0.00148067298,
2026-09-13 21:03:58.689549,588,0.00141964394,
2026-09-13 21:03:58.782362,589,0.00128591509,
2026-09-13 21:03:58.829406,590,0.00145048203,
2026-09-13 21:03:58.885048,591,0.002181705,
2026-09-13 21:03:58.932070,592,0.00148359242,
2026-09-13 21:03:59.026947,593,0.00128069113,
2026-09-13 21:03:59.085382,594,0.00151587612,
2026-09-13 21:03:59.135056,595,0.001308505,
2026-09-13 21:03:59.229816,596,0.00164250556,
2026-09-13 21:03:59.287395,597,0.00141625804,
2026-09-13 21:03:59.336003,598,0.00129882769,
2026-09-13 21:03:59.392531,599,0.00129483057,
2026-09-13 21:03:59.441059,600,0.00142757443,
2026-09-13 21:03:59.535218,601,0.00127972813,
2026-09-13 21:03:59.595763,602,0.00130085374,
2026-09-13 21:03:59.642250,603,0.00135290979,
2026-09-13 21:03:59.697319,604,0.00130223228,
2026-09-13 21:03:59.745918,605,0.00120110154,
2026-09-13 21:03:59.801030,606,0.00153875624,
2026-09-13 21:03:59.847687,607,0.00166719627,
2026-09-13 21:03:59.903979,608,0.00103676656,
2026-09-13 21:03:59.950900,609,0.000942847347,
2026-09-13 21:04:00.022482,610,0.00106455942,
2026-09-13 21:04:00.110772,611,0.000828411547,
2026-09-13 21:04:00.159136,612,0.000957182465,
2026-09-13 21:04:00.310788,613,0.00079070161,
2026-09-13 21:04:00.358367,614,0.00104715952,
2026-09-13 21:04:00.413196,615,0.000996851388,
2026-09-13 21:04:00.461466,616,0.00120712031,
2026-09-13 21:04:00.518556,617,0.00277606385,
2026-09-13 21:04:00.565455,618,0.00153373895,
2026-09-13 21:04:00.622546,619,0.00132639202,
2026-09-13 21:04:00.670057,620,0.00135895274,
2026-09-13 21:04:00.724863,621,0.00148392661,
2026-09-13 21:04:00.773066,622,0.000892731596,
2026-09-13 21:04:00.867628,623,0.000970383086,
2026-09-13 21:04:00.926888,624,0.00120653438,
2026-09-13 21:04:00.973749,625,0.000804592604,
2026-09-13 21:04:01.028739,626,0.00114074893,
2026-09-13 21:04:01.075612,627,0.00100426629,
2026-09-13 21:04:01.133149,628,0.00101189007,
2026-09-13 21:04:01.181528,629,0.000792600134,
2026-09-13 21:04:01.277475,630,0.00101366987,
2026-09-13 21:04:01.336110,631,0.00101917306,
2026-09-13 21:04:01.384703,632,0.000783008577,
2026-09-13 21:04:01.479707,633,0.00101655558,
2026-09-13 21:04:01.538721,634,0.000962536148,
2026-09-13 21:04:01.586457,635,0.000760175723,
2026-09-13 21:04:01.640543,636,0.00166864627,
2026-09-13 21:04:01.689030,637,0.00152904046,
2026-09-13 21:04:01.743566,638,0.0012717097,
2026-09-13 21:04:01.790770,639,0.00145261691,
2026-09-13 21:04:01.847611,640,0.00140578593,
2026-09-13 21:04:01.896322,641,0.0016324336,
2026-09-13 21:04:01.990981,642,0.00145824872,
2026-09-13 21:04:02.049898,643,0.00149258045,
2026-09-13 21:04:02.096911,644,0.000819638982,
2026-09-13 21:04:02.192894,645,0.00104310083,
2026-09-13 21:04:02.251464,646,0.00110002906,
2026-09-13 21:04:02.299030,647,0.000879505691,
2026-09-13 21:04:02.368154,648,0.00143909041,
2026-09-13 21:04:02.454841,649,0.00123898469,
2026-09-13 21:04:02.502707,650,0.000802116788,
2026-09-13 21:04:02.558683,651,0.000891550957,
2026-09-13 21:04:02.606019,652,0.00121535011,
2026-09-13 21:04:02.701910,653,0.000835151998,
2026-09-13 21:04:02.771533,654,0.00111124651,
2026-09-13 21:04:02.862577,655,0.00115030861,
2026-09-13 21:04:02.909313,656,0.00141791581,
2026-09-13 21:04:02.964808,657,0.00140039377,
2026-09-13 21:04:03.012935,658,0.00121287964,
2026-09-13 21:04:03.108902,659,0.00126510279,
2026-09-13 21:04:03.167698,660,0.00144449954,
2026-09-13 21:04:03.215525,661,0.000797248054,
2026-09-13 21:04:03.311082,662,0.000974280172,
2026-09-13 21:04:03.367798,663,0.00102904054,
2026-09-13 21:04:03.415271,664,0.000772256139,
2026-09-13 21:04:03.510727,665,0.00164856171,
2026-09-13 21:04:03.569690,666,0.00139763887,
2026-09-13 21:04:03.617394,667,0.00128148704,
2026-09-13 21:04:03.672171,668,0.00133508983,
2026-09-13 21:04:03.719842,669,0.00212527476,
2026-09-13 21:04:03.776440,670,0.0016595538,
2026-09-13 21:04:03.824822,671,0.00145236737,
2026-09-13 21:04:03.879025,672,0.00145761222,
2026-09-13 21:04:03.925969,673,0.00149320267,
2026-09-13 21:04:03.983384,674,0.00131324196,
2026-09-13 21:04:04.030234,675,0.00155466119,
2026-09-13 21:04:04.086651,676,0.00171396349,
2026-09-13 21:04:04.134391,677,0.00149582015,
2026-09-13 21:04:04.189110,678,0.00129581226,
2026-09-13 21:04:04.236709,679,0.0014166373,
2026-09-13 21:04:04.292679,680,0.00141202786,
2026-09-13 21:04:04.339304,681,0.00170962668,
2026-09-13 21:04:04.394150,682,0.00150834139,
2026-09-13 21:04:04.443466,683,0.00160012132,
2026-09-13 21:04:04.498174,684,0.00135122343,
2026-09-13 21:04:04.544912,685,0.00122320884,
2026-09-13 21:04:04.601809,686,0.00140478115,
2026-09-13 21:04:04.649962,687,0.00179845934,
2026-09-13 21:04:04.707007,688,0.00150377592,
2026-09-13 21:04:04.756075,689,0.00150974082,
2026-09-13 21:04:04.850047,690,0.00134321379,
2026-09-13 21:04:04.909854,691,0.00131283851,
2026-09-13 21:04:04.956600,692,0.00143703517,
2026-09-13 21:04:05.012426,693,0.00143635579,
2026-09-13 21:04:05.061482,694,0.00128092529,
2026-09-13 21:04:05.156059,695,0.00146569991,
2026-09-13 21:04:05.215359,696,0.00144544496,
2026-09-13 21:04:05.263925,697,0.00105550885,
2026-09-13 21:04:05.359283,698,0.00135608462,
2026-09-13 21:04:05.417440,699,0.00137457187,
2026-09-13 21:04:05.464040,700,0.000807234267,
2026-09-13 21:04:05.520585,701,0.000959166736,
2026-09-13 21:04:05.567883,702,0.000926353166,
2026-09-13 21:04:05.622781,703,0.000764523529,
2026-09-13 21:04:05.669245,704,0.000891405818,
2026-09-13 21:04:05.726370,705,0.00095409228,
2026-09-13 21:04:05.772985,706,0.000755905969,
2026-09-13 21:04:05.828657,707,0.000752525563,
2026-09-13 21:04:05.876199,708,0.001215374,
2026-09-13 21:04:05.931545,709,0.00119861928,
2026-09-13 21:04:05.980094,710,0.00122020221,
2026-09-13 21:04:06.034305,711,0.00123186378,
2026-09-13 21:04:06.080822,712,0.0013635479,
2026-09-13 21:04:06.140090,713,0.00142962796,
2026-09-13 21:04:06.186526,714,0.000946057358,
2026-09-13 21:04:06.242611,715,0.00126368137,
2026-09-13 21:04:06.290455,716,0.000806056897,
2026-09-13 21:04:06.385136,717,0.000777849473,
2026-09-13 21:04:06.443133,718,0.00104310853,
2026-09-13 21:04:06.490280,719,0.000884805507,
2026-09-13 21:04:06.586301,720,0.000773915011,
2026-09-13 21:04:06.644073,721,0.000959881293,
2026-09-13 21:04:06.691613,722,0.00079238027,
2026-09-13 21:04:06.747502,723,0.000758837852,
2026-09-13 21:04:06.795296,724,0.000996632623,
2026-09-13 21:04:06.850037,725,0.000966498093,
2026-09-13 21:04:06.898606,726,0.00114021467,
2026-09-13 21:04:06.955160,727,0.00109663766,
2026-09-13 21:04:07.002028,728,0.00137974306,
2026-09-13 21:04:07.059019,729,0.00167161993,
2026-09-13 21:04:07.107246,730,0.00126803137,
2026-09-13 21:04:07.203030,731,0.00137483021,
2026-09-13 21:04:07.264200,732,0.00127711725,
2026-09-13 21:04:07.310185,733,0.000938897494,
2026-09-13 21:04:07.365219,734,0.00101417665,
2026-09-13 21:04:07.467634,735,0.000962850553,
2026-09-13 21:04:07.516372,736,0.000963400213,
2026-09-13 21:04:07.670458,737,0.0017708338,
2026-09-13 21:04:07.769609,738,0.00127017395,
2026-09-13 21:04:07.817685,739,0.000898590966,
2026-09-13 21:04:07.874638,740,0.000792807905,
2026-09-13 21:04:07.921221,741,0.00140689404,
2026-09-13 21:04:07.976366,742,0.00137716076,
2026-09-13 21:04:08.024512,743,0.00125331259,
2026-09-13 21:04:08.079666,744,0.00142611343,
2026-09-13 21:04:08.126663,745,0.00135280975,
2026-09-13 21:04:08.184505,746,0.00127007941,
2026-09-13 21:04:08.231612,747,0.00167419453,
2026-09-13 21:04:08.328460,748,0.00102569861,
2026-09-13 21:04:08.386337,749,0.000860180764,
2026-09-13 21:04:08.432102,750,0.000939195409,
2026-09-13 21:04:08.487373,751,0.000973711824,
2026-09-13 21:04:08.534519,752,0.000779571007,
2026-09-13 21:04:08.604249,753,0.00143591405,
2026-09-13 21:04:08.692799,754,0.0012777851,
2026-09-13 21:04:08.740022,755,0.000823450605,
2026-09-13 21:04:08.795851,756,0.000778311997,
2026-09-13 21:04:08.844673,757,0.00141018489,
2026-09-13 21:04:08.898433,758,0.00123141287,
2026-09-13 21:04:08.946584,759,0.00121696858,
2026-09-13 21:04:09.012103,760,0.000786939741,
2026-09-13 21:04:09.105344,761,0.00112934344,
2026-09-13 21:04:09.152963,762,0.00106863864,
2026-09-13 21:04:09.208202,763,0.00119269075,
2026-09-13 21:04:09.256188,764,0.000771750477,
2026-09-13 21:04:09.354272,765,0.000962422689,
2026-09-13 21:04:09.413603,766,0.000776764445,
2026-09-13 21:04:09.460922,767,0.00074857571,
2026-09-13 21:04:09.555950,768,0.000963432093,
2026-09-13 21:04:09.612698,769,0.000982917521,
2026-09-13 21:04:09.659138,770,0.000769369327,
2026-09-13 21:04:09.716490,771,0.000762363368,
2026-09-13 21:04:09.765193,772,0.00126152121,
2026-09-13 21:04:09.917531,773,0.000795605672,
2026-09-13 21:04:09.964167,774,0.00175379511,
2026-09-13 21:04:10.019505,775,0.00127691277,
2026-09-13 21:04:10.065272,776,0.00125441191,
2026-09-13 21:04:10.122265,777,0.00141869303,
2026-09-13 21:04:10.170067,778,0.00109454456,
2026-09-13 21:04:10.265538,779,0.00122559217,
2026-09-13 21:04:10.324996,780,0.00144838673,
2026-09-13 21:04:10.371864,781,0.000783975977,
2026-09-13 21:04:10.426861,782,0.000785187427,
2026-09-13 21:04:10.474931,783,0.000974548406,
2026-09-13 21:04:10.544210,784,0.00129912112,
2026-09-13 21:04:10.634280,785,0.000808202767,
2026-09-13 21:04:10.680932,786,0.000963585998,
2026-09-13 21:04:10.737285,787,0.000953976851,
2026-09-13 21:04:10.786113,788,0.00112505836,
2026-09-13 21:04:10.882236,789,0.00128054272,
2026-09-13 21:04:10.941212,790,0.00112694259,
2026-09-13 21:04:10.987626,791,0.00123330609,
2026-09-13 21:04:11.045179,792,0.00141476077,
2026-09-13 21:04:11.091829,793,0.0011816414,
2026-09-13 21:04:11.148161,794,0.00196755548,
2026-09-13 21:04:11.195195,795,0.00101125576,
2026-09-13 21:04:11.251044,796,0.00107135223,
2026-09-13 21:04:11.353643,797,0.00134014345,
2026-09-13 21:04:11.453385,798,0.000881654859,
2026-09-13 21:04:11.501720,799,0.000872556896,
2026-09-13 21:04:11.597076,800,0.000954169232,
2026-09-13 21:04:11.657254,801,0.000962027163,
2026-09-13 21:04:11.758346,802,0.00185234957,
2026-09-13 21:04:11.805935,803,0.00144587624,
2026-09-13 21:04:11.860516,804,0.00105594267,
2026-09-13 21:04:11.908352,805,0.00126900298,
2026-09-13 21:04:11.971063,806,0.000928065905,
2026-09-13 21:04:12.065456,807,0.00100486542,
2026-09-13 21:04:12.113097,808,0.00135916161,
2026-09-13 21:04:12.170054,809,0.0014084089,
2026-09-13 21:04:12.269621,810,0.00104182617,
2026-09-13 21:04:12.318359,811,0.00140181863,
2026-09-13 21:04:12.413723,812,0.000783207873,
2026-09-13 21:04:12.472620,813,0.000786896852,
2026-09-13 21:04:12.520654,814,0.000981904155,
2026-09-13 21:04:12.616465,815,0.000774034524,
2026-09-13 21:04:12.675406,816,0.00075522666,
2026-09-13 21:04:12.722017,817,0.000970519991,
2026-09-13 21:04:12.818020,818,0.000764022195,
2026-09-13 21:04:12.876998,819,0.000750245456,
2026-09-13 21:04:12.923117,820,0.00135454508,
2026-09-13 21:04:13.023935,821,0.00148243044,
2026-09-13 21:04:13.079294,822,0.00163171245,
2026-09-13 21:04:13.127841,823,0.00164160742,
2026-09-13 21:04:13.184610,824,0.00130693517,
2026-09-13 21:04:13.233620,825,0.00146750939,
2026-09-13 21:04:13.327770,826,0.00162071926,
2026-09-13 21:04:13.388020,827,0.00130185192,
2026-09-13 21:04:13.436811,828,0.00160312906,
2026-09-13 21:04:13.531698,829,0.00144083441,
2026-09-13 21:04:13.591523,830,0.0012955935,
2026-09-13 21:04:13.638328,831,0.00152393303,
2026-09-13 21:04:13.693604,832,0.00170693994,
2026-09-13 21:04:13.740134,833,0.00151964019,
2026-09-13 21:04:13.797255,834,0.00150838866,
2026-09-13 21:04:13.845129,835,0.00165461126,
2026-09-13 21:04:13.900036,836,0.00132688341,
2026-09-13 21:04:13.949119,837,0.00131004295,
2026-09-13 21:04:14.003694,838,0.00159571086,
2026-09-13 21:04:14.051120,839,0.00150990682,
2026-09-13 21:04:14.108061,840,0.0013133442,
2026-09-13 21:04:14.156307,841,0.0016150028,
2026-09-13 21:04:14.251381,842,0.00130715613,
2026-09-13 21:04:14.310236,843,0.00127714693,
2026-09-13 21:04:14.357352,844,0.00166217568,
2026-09-13 21:04:14.412731,845,0.00171795072,
2026-09-13 21:04:14.459137,846,0.00150704309,
2026-09-13 21:04:14.516403,847,0.00143243562,
2026-09-13 21:04:14.563094,848,0.00147176595,
2026-09-13 21:04:14.618806,849,0.00131926293,
2026-09-13 21:04:14.665792,850,0.00145687677,
2026-09-13 21:04:14.722856,851,0.00164315416,
2026-09-13 21:04:14.769951,852,0.00151295633,
2026-09-13 21:04:14.824611,853,0.00131037494,
2026-09-13 21:04:14.871984,854,0.00144592866,
2026-09-13 21:04:14.928099,855,0.00145781119,
2026-09-13 21:04:14.976096,856,0.00148460269,
2026-09-13 21:04:15.031830,857,0.0015194555,
2026-09-13 21:04:15.078985,858,0.001691024,
2026-09-13 21:04:15.136211,859,0.00152735631,
2026-09-13 21:04:15.183077,860,0.00129529119,
2026-09-13 21:04:15.238070,861,0.00142982034,
2026-09-13 21:04:15.284594,862,0.00166307492,
2026-09-13 21:04:15.342845,863,0.0015197809,
2026-09-13 21:04:15.391258,864,0.00159829316,
2026-09-13 21:04:15.446408,865,0.00142724573,
2026-09-13 21:04:15.495791,866,0.00130571053,
2026-09-13 21:04:15.590692,867,0.00164186576,
2026-09-13 21:04:15.647611,868,0.0016087125,
2026-09-13 21:04:15.694301,869,0.00147530905,
2026-09-13 21:04:15.751836,870,0.00132766942,
2026-09-13 21:04:15.798350,871,0.00150583164,
2026-09-13 21:04:15.893713,872,0.00149832549,
2026-09-13 21:04:15.954062,873,0.00157199085,
2026-09-13 21:04:16.001873,874,0.00167386034,
2026-09-13 21:04:16.097304,875,0.00131226357,
2026-09-13 21:04:16.155805,876,0.00129298371,
2026-09-13 21:04:16.203252,877,0.0020746918,
2026-09-13 21:04:16.299028,878,0.00129694126,
2026-09-13 21:04:16.357755,879,0.00132640411,
2026-09-13 21:04:16.403984,880,0.0015088119,
2026-09-13 21:04:16.461328,881,0.00133173581,
2026-09-13 21:04:16.509712,882,0.00150215112,
2026-09-13 21:04:16.605019,883,0.00150790386,
2026-09-13 21:04:16.664656,884,0.00130537194,
2026-09-13 21:04:16.713082,885,0.00144340352,
2026-09-13 21:04:16.808253,886,0.00152590191,
2026-09-13 21:04:16.868198,887,0.00129077848,
2026-09-13 21:04:16.915125,888,0.00142645422,
2026-09-13 21:04:17.010071,889,0.00124111125,
2026-09-13 21:04:17.070904,890,0.00102489611,
2026-09-13 21:04:17.118340,891,0.0015197886,
2026-09-13 21:04:17.213967,892,0.00130687691,
2026-09-13 21:04:17.273351,893,0.001322064,
2026-09-13 21:04:17.319707,894,0.00154630746,
2026-09-13 21:04:17.414248,895,0.00136240021,
2026-09-13 21:04:17.474748,896,0.00147203308,
2026-09-13 21:04:17.521135,897,0.00141976597,
2026-09-13 21:04:17.576007,898,0.00138672704,
2026-09-13 21:04:17.624724,899,0.00122652439,
2026-09-13 21:04:17.679294,900,0.00215689667,
2026-09-13 21:04:17.727899,901,0.00139034379,
2026-09-13 21:04:17.782358,902,0.00122582522,
2026-09-13 21:04:17.829977,903,0.000880889733,
2026-09-13 21:04:17.887533,904,0.000969834526,
2026-09-13 21:04:17.935576,905,0.00111654413,
2026-09-13 21:04:18.030110,906,0.00114736354,
2026-09-13 21:04:18.090967,907,0.00112806939,
2026-09-13 21:04:18.138485,908,0.00122882307,
2026-09-13 21:04:18.235459,909,0.00141391099,
2026-09-13 21:04:18.293849,910,0.00141866885,
2026-09-13 21:04:18.341374,911,0.0014845873,
2026-09-13 21:04:18.436812,912,0.00143088887,
2026-09-13 21:04:18.493412,913,0.00144086299,
2026-09-13 21:04:18.540413,914,0.00125061047,
2026-09-13 21:04:18.595816,915,0.00208274871,
2026-09-13 21:04:18.643555,916,0.00170899567,
2026-09-13 21:04:18.700063,917,0.00137488517,
2026-09-13 21:04:18.747295,918,0.0012884842,
2026-09-13 21:04:18.843155,919,0.00148035053,
2026-09-13 21:04:18.903175,920,0.00139700017,
2026-09-13 21:04:18.951283,921,0.00140642463,
2026-09-13 21:04:19.047478,922,0.00146696302,
2026-09-13 21:04:19.105744,923,0.00125080835,
2026-09-13 21:04:19.154913,924,0.00148611316,
2026-09-13 21:04:19.250127,925,0.00208070727,
2026-09-13 21:04:19.308930,926,0.00134656012,
2026-09-13 21:04:19.355909,927,0.00110697676,
2026-09-13 21:04:19.412854,928,0.00119925579,
2026-09-13 21:04:19.461005,929,0.000817694287,
2026-09-13 21:04:19.557033,930,0.000963784974,
2026-09-13 21:04:19.615035,931,0.000970774444,
2026-09-13 21:04:19.661791,932,0.000771663606,
2026-09-13 21:04:19.719429,933,0.000778427715,
2026-09-13 21:04:19.767509,934,0.000971451624,
2026-09-13 21:04:19.862573,935,0.00128205649,
2026-09-13 21:04:19.921452,936,0.00142815047,
2026-09-13 21:04:19.967837,937,0.0014468202,
2026-09-13 21:04:20.023000,938,0.00128150353,
2026-09-13 21:04:20.069946,939,0.00142818345,
2026-09-13 21:04:20.127659,940,0.0014713526,
2026-09-13 21:04:20.175687,941,0.00128008431,
2026-09-13 21:04:20.271070,942,0.00139612511,
2026-09-13 21:04:20.329936,943,0.0014450437,
2026-09-13 21:04:20.378471,944,0.000929147634,
2026-09-13 21:04:20.473858,945,0.00112108542,
2026-09-13 21:04:20.532061,946,0.0018881088,
2026-09-13 21:04:20.577834,947,0.000756416052,
2026-09-13 21:04:20.635000,948,0.000768261214,
2026-09-13 21:04:20.683840,949,0.000980355008,
2026-09-13 21:04:20.778414,950,0.000758574015,
2026-09-13 21:04:20.837179,951,0.000751389966,
2026-09-13 21:04:20.885540,952,0.000977909024,
2026-09-13 21:04:20.980881,953,0.00151410731,
2026-09-13 21:04:21.040392,954,0.00127782741,
2026-09-13 21:04:21.086078,955,0.00146068152,
2026-09-13 21:04:21.183121,956,0.00171409871,
2026-09-13 21:04:21.240613,957,0.0016406774,
2026-09-13 21:04:21.290070,958,0.00143591276,
2026-09-13 21:04:21.345311,959,0.00126965727,
2026-09-13 21:04:21.393503,960,0.00143632281,
2026-09-13 21:04:21.448076,961,0.00214075317,
2026-09-13 21:04:21.495637,962,0.00131906945,
2026-09-13 21:04:21.551024,963,0.00128418257,
2026-09-13 21:04:21.598748,964,0.0014172969,
2026-09-13 21:04:21.656323,965,0.00136577622,
2026-09-13 21:04:21.704059,966,0.00079465586,
2026-09-13 21:04:21.800109,967,0.00169440991,
2026-09-13 21:04:21.860368,968,0.00107955974,
2026-09-13 21:04:21.909205,969,0.000772545259,
2026-09-13 21:04:22.004516,970,0.000975972024,
2026-09-13 21:04:22.062938,971,0.000820362334,
2026-09-13 21:04:22.164792,972,0.00126381967,
2026-09-13 21:04:22.212645,973,0.000887510993,
2026-09-13 21:04:22.308452,974,0.000822970969,
2026-09-13 21:04:22.369463,975,0.000972074906,
2026-09-13 21:04:22.417848,976,0.00128519219,
2026-09-13 21:04:22.513946,977,0.00140917855,
2026-09-13 21:04:22.571819,978,0.0013901168,
2026-09-13 21:04:22.619914,979,0.00121252496,
2026-09-13 21:04:22.775290,980,0.000776940336,
2026-09-13 21:04:22.822407,981,0.000795820039,
2026-09-13 21:04:22.891990,982,0.000851995463,
2026-09-13 21:04:22.978591,983,0.000764492925,
2026-09-13 21:04:23.026975,984,0.000772098494,
2026-09-13 21:04:23.082385,985,0.000897693537,
2026-09-13 21:04:23.131057,986,0.00085317762,
2026-09-13 21:04:23.227116,987,0.000767836085,
2026-09-13 21:04:23.290674,988,0.00126805556,
2026-09-13 21:04:23.387274,989,0.00122144114,
2026-09-13 21:04:23.435430,990,0.00133542622,
2026-09-13 21:04:23.530402,991,0.00138781756,
2026-09-13 21:04:23.589751,992,0.00119095813,
2026-09-13 21:04:23.636996,993,0.00143607656,
2026-09-13 21:04:23.692282,994,0.00136617417,
2026-09-13 21:04:23.740107,995,0.00113009983,
2026-09-13 21:04:23.796182,996,0.00110429222,
2026-09-13 21:04:23.844126,997,0.000990961237,
2026-09-13 21:04:23.899732,998,0.000818833181,
2026-09-13 21:04:23.946005,999,0.000758085918,
2026-09-13 21:04:24.003456,1000,0.000950553572,
2026-09-13 21:04:24.049895,1001,0.000837504013,
2026-09-13 21:04:24.106051,1002,0.000767826983,
2026-09-13 21:04:24.153882,1003,0.000937792678,
2026-09-13 21:04:24.210883,1004,0.000965718676,
2026-09-13 21:04:24.258840,1005,0.00113249085,
2026-09-13 21:04:24.353886,1006,0.00116558145,
2026-09-13 21:04:24.412764,1007,0.00116011893,
2026-09-13 21:04:24.459470,1008,0.00125785388,
2026-09-13 21:04:24.515214,1009,0.00120802285,
2026-09-13 21:04:24.563356,1010,0.00140121276,
2026-09-13 21:04:24.619673,1011,0.00128903496,
2026-09-13 21:04:24.666404,1012,0.000860442402,
2026-09-13 21:04:24.762011,1013,0.00124899777,
2026-09-13 21:04:24.819659,1014,0.00111866142,
2026-09-13 21:04:24.866744,1015,0.00143104718,
2026-09-13 21:04:24.921703,1016,0.00165529614,
2026-09-13 21:04:24.968488,1017,0.00163985071,
2026-09-13 21:04:25.024743,1018,0.00149860802,
2026-09-13 21:04:25.072369,1019,0.00159019997,
2026-09-13 21:04:25.128525,1020,0.00144203377,
2026-09-13 21:04:25.174272,1021,0.00147217929,
2026-09-13 21:04:25.270158,1022,0.00145178253,
2026-09-13 21:04:25.328908,1023,0.00160698437,
2026-09-13 21:04:25.378077,1024,0.00146124327,
2026-09-13 21:04:25.472360,1025,0.00148988932,
2026-09-13 21:04:25.530056,1026,0.00145093715,
2026-09-13 21:04:25.577343,1027,0.00152157609,
2026-09-13 21:04:25.632285,1028,0.00148968485,
2026-09-13 21:04:25.681126,1029,0.00168613094,
2026-09-13 21:04:25.735744,1030,0.0016650449,
2026-09-13 21:04:25.781814,1031,0.0012967126,
2026-09-13 21:04:25.837058,1032,0.00131740618,
2026-09-13 21:04:25.883402,1033,0.00143241143,
2026-09-13 21:04:25.940597,1034,0.00132472875,
2026-09-13 21:04:25.987196,1035,0.00152463659,
2026-09-13 21:04:26.042350,1036,0.001620495,
2026-09-13 21:04:26.088675,1037,0.00155994122,
2026-09-13 21:04:26.146178,1038,0.00144177983,
2026-09-13 21:04:26.193750,1039,0.00145240584,
2026-09-13 21:04:26.288972,1040,0.00137191591,
2026-09-13 21:04:26.345906,1041,0.00219011039,
2026-09-13 21:04:26.393499,1042,0.0016624615,
2026-09-13 21:04:26.449992,1043,0.00165206744,
2026-09-13 21:04:26.498128,1044,0.00129132045,
2026-09-13 21:04:26.593124,1045,0.00142691154,
2026-09-13 21:04:26.652179,1046,0.00181140272,
2026-09-13 21:04:26.698924,1047,0.00126080115,
2026-09-13 21:04:26.792765,1048,0.000973485364,
2026-09-13 21:04:26.852866,1049,0.00100223365,
2026-09-13 21:04:26.899996,1050,0.000764853325,
2026-09-13 21:04:26.955236,1051,0.000765863599,
2026-09-13 21:04:27.002938,1052,0.000967152188,
2026-09-13 21:04:27.059885,1053,0.000879024189,
2026-09-13 21:04:27.107195,1054,0.000950297431,
2026-09-13 21:04:27.163757,1055,0.00100411129,
2026-09-13 21:04:27.211897,1056,0.00128514337,
2026-09-13 21:04:27.266790,1057,0.00120862968,
2026-09-13 21:04:27.313734,1058,0.00142863197,
2026-09-13 21:04:27.407922,1059,0.00144774033,
2026-09-13 21:04:27.467487,1060,0.00123923472,
2026-09-13 21:04:27.514428,1061,0.00134209139,
2026-09-13 21:04:27.571164,1062,0.00142144572,
2026-09-13 21:04:27.617987,1063,0.00139573156,
2026-09-13 21:04:27.672689,1064,0.000848542274,
2026-09-13 21:04:27.775863,1065,0.00118121851,
2026-09-13 21:04:27.823763,1066,0.00125369849,
2026-09-13 21:04:27.878671,1067,0.00138868415,
2026-09-13 21:04:27.981321,1068,0.00149469114,
2026-09-13 21:04:28.029489,1069,0.00130048877,
2026-09-13 21:04:28.125437,1070,0.00149357424,
2026-09-13 21:04:28.184539,1071,0.00147913688,
2026-09-13 21:04:28.232101,1072,0.00146564934,
2026-09-13 21:04:28.327379,1073,0.00156097568,
2026-09-13 21:04:28.386130,1074,0.00130421985,
2026-09-13 21:04:28.434076,1075,0.00147451534,
2026-09-13 21:04:28.490866,1076,0.00152369667,
2026-09-13 21:04:28.539077,1077,0.00132058871,
2026-09-13 21:04:28.634568,1078,0.00152578098,
2026-09-13 21:04:28.694464,1079,0.00162963584,
2026-09-13 21:04:28.740416,1080,0.00127443051,
2026-09-13 21:04:28.835627,1081,0.00142188985,
2026-09-13 21:04:28.894696,1082,0.00143122197,
2026-09-13 21:04:28.941272,1083,0.00154725948,
2026-09-13 21:04:28.995480,1084,0.0015485171,
2026-09-13 21:04:29.043828,1085,0.00170469184,
2026-09-13 21:04:29.101122,1086,0.00135913413,
2026-09-13 21:04:29.147415,1087,0.00129129736,
2026-09-13 21:04:29.203162,1088,0.00148584163,
2026-09-13 21:04:29.250477,1089,0.00137415962,
2026-09-13 21:04:29.306612,1090,0.00155830543,
2026-09-13 21:04:29.354441,1091,0.00170824703,
2026-09-13 21:04:29.409749,1092,0.00168438632,
2026-09-13 21:04:29.456787,1093,0.00139633948,
2026-09-13 21:04:29.512880,1094,0.00125727344,
2026-09-13 21:04:29.561589,1095,0.00137993764,
2026-09-13 21:04:29.618434,1096,0.00138426236,
2026-09-13 21:04:29.666648,1097,0.00152947799,
2026-09-13 21:04:29.762424,1098,0.00163872281,
2026-09-13 21:04:29.820732,1099,0.00138814516,
2026-09-13 21:04:29.869468,1100,0.00127712054,
2026-09-13 21:04:29.965159,1101,0.00149568383,
2026-09-13 21:04:30.022896,1102,0.00158044571,
2026-09-13 21:04:30.070975,1103,0.00145702738,
2026-09-13 21:04:30.126430,1104,0.00171983385,
2026-09-13 21:04:30.174013,1105,0.0013351327,
2026-09-13 21:04:30.231735,1106,0.00129873975,
2026-09-13 21:04:30.279541,1107,0.0014465069,
2026-09-13 21:04:30.374950,1108,0.00132719122,
2026-09-13 21:04:30.434094,1109,0.0014855635,
2026-09-13 21:04:30.482161,1110,0.00162346316,
2026-09-13 21:04:30.576879,1111,0.0013025291,
2026-09-13 21:04:30.636138,1112,0.00132615676,
2026-09-13 21:04:30.681593,1113,0.00153577159,
2026-09-13 21:04:30.740152,1114,0.00165129462,
2026-09-13 21:04:30.787818,1115,0.00146960908,
2026-09-13 21:04:30.883431,1116,0.00144207005,
2026-09-13 21:04:30.943063,1117,0.00131426103,
2026-09-13 21:04:30.990519,1118,0.00143365036,
2026-09-13 21:04:31.046067,1119,0.00165817086,
2026-09-13 21:04:31.092807,1120,0.00150297231,
2026-09-13 21:04:31.188358,1121,0.00151406114,
2026-09-13 21:04:31.247362,1122,0.00147015984,
2026-09-13 21:04:31.293936,1123,0.00131303089,
2026-09-13 21:04:31.350535,1124,0.00134478142,
2026-09-13 21:04:31.397855,1125,0.00152037893,
2026-09-13 21:04:31.453175,1126,0.00171469784,
2026-09-13 21:04:31.500901,1127,0.0015518953,
2026-09-13 21:04:31.556792,1128,0.00129005513,
2026-09-13 21:04:31.605861,1129,0.00147115033,
2026-09-13 21:04:31.702846,1130,0.00129188769,
2026-09-13 21:04:31.761892,1131,0.0014996051,
2026-09-13 21:04:31.808590,1132,0.00146928039,
2026-09-13 21:04:31.864280,1133,0.00145985263,
2026-09-13 21:04:31.910838,1134,0.00142333875,
2026-09-13 21:04:31.968447,1135,0.00146858782,
2026-09-13 21:04:32.016721,1136,0.00129403356,
2026-09-13 21:04:32.072259,1137,0.00208012573,
2026-09-13 21:04:32.118826,1138,0.00170516564,
2026-09-13 21:04:32.214345,1139,0.00128803458,
2026-09-13 21:04:32.273522,1140,0.00127856065,
2026-09-13 21:04:32.320348,1141,0.00147522331,
2026-09-13 21:04:32.415761,1142,0.00151309044,
2026-09-13 21:04:32.474433,1143,0.00144826031,
2026-09-13 21:04:32.522791,1144,0.0015859588,
2026-09-13 21:04:32.616369,1145,0.00129669611,
2026-09-13 21:04:32.676632,1146,0.00129765802,
2026-09-13 21:04:32.725403,1147,0.0022288339,
2026-09-13 21:04:32.821687,1148,0.00150826444,
2026-09-13 21:04:32.878448,1149,0.00145647002,
2026-09-13 21:04:32.926046,1150,0.00149945229,
2026-09-13 21:04:32.980807,1151,0.00131354648,
2026-09-13 21:04:33.029105,1152,0.00129351579,
2026-09-13 21:04:33.085759,1153,0.00226371529,
2026-09-13 21:04:33.133134,1154,0.00150160146,
2026-09-13 21:04:33.229150,1155,0.00128966487,
2026-09-13 21:04:33.289931,1156,0.0014151884,
2026-09-13 21:04:33.336555,1157,0.00126499176,
2026-09-13 21:04:33.393314,1158,0.00204236083,
2026-09-13 21:04:33.440270,1159,0.00149058299,
2026-09-13 21:04:33.535308,1160,0.00128555122,
2026-09-13 21:04:33.596188,1161,0.00131233942,
2026-09-13 21:04:33.642538,1162,0.00151938405,
2026-09-13 21:04:33.697825,1163,0.0014466696,
2026-09-13 21:04:33.744852,1164,0.00145954042,
2026-09-13 21:04:33.802695,1165,0.00148731032,
2026-09-13 21:04:33.849042,1166,0.00161005037,
2026-09-13 21:04:33.903356,1167,0.00131610679,
2026-09-13 21:04:33.952242,1168,0.00147193854,
2026-09-13 21:04:34.009025,1169,0.00144096303,
2026-09-13 21:04:34.056450,1170,0.00198665504,
2026-09-13 21:04:34.112623,1171,0.00148386945,
2026-09-13 21:04:34.160866,1172,0.00160764286,
2026-09-13 21:04:34.256404,1173,0.00129076199,
2026-09-13 21:04:34.315019,1174,0.00134117016,
2026-09-13 21:04:34.362601,1175,0.00223381381,
2026-09-13 21:04:34.418218,1176,0.0014581212,
2026-09-13 21:04:34.466771,1177,0.00143377569,
2026-09-13 21:04:34.521513,1178,0.00142871772,
2026-09-13 21:04:34.568813,1179,0.0013963054,
2026-09-13 21:04:34.623464,1180,0.00127139419,
2026-09-13 21:04:34.672591,1181,0.00218196883,
2026-09-13 21:04:34.727875,1182,0.00138785933,
2026-09-13 21:04:34.776585,1183,0.00144164461,
2026-09-13 21:04:34.834128,1184,0.00129501416,
2026-09-13 21:04:34.880598,1185,0.00145216839,
2026-09-13 21:04:34.936299,1186,0.00148719159,
2026-09-13 21:04:34.983183,1187,0.00206470558,
2026-09-13 21:04:35.078497,1188,0.00171049074,
2026-09-13 21:04:35.135798,1189,0.00149403045,
2026-09-13 21:04:35.181520,1190,0.00131276156,
2026-09-13 21:04:35.239015,1191,0.00130501906,
2026-09-13 21:04:35.287460,1192,0.00202068996,
2026-09-13 21:04:35.383106,1193,0.00147548165,
2026-09-13 21:04:35.440291,1194,0.00160762527,
2026-09-13 21:04:35.489432,1195,0.00143189585,
2026-09-13 21:04:35.584063,1196,0.00126071431,
2026-09-13 21:04:35.642242,1197,0.00137707392,
2026-09-13 21:04:35.689505,1198,0.0015927273,
2026-09-13 21:04:35.746216,1199,0.00143967243,
2026-09-13 21:04:35.793814,1200,0.00144077945,
2026-09-13 21:04:35.848374,1201,0.00152588322,
2026-09-13 21:04:35.898529,1202,0.00128790486,
2026-09-13 21:04:35.993030,1203,0.00163708482,
2026-09-13 21:04:36.050118,1204,0.00162814296,
2026-09-13 21:04:36.097315,1205,0.00131418298,
2026-09-13 21:04:36.151828,1206,0.00129012659,
2026-09-13 21:04:36.199738,1207,0.00143486181,
2026-09-13 21:04:36.255039,1208,0.00223258477,
2026-09-13 21:04:36.303687,1209,0.00129146995,
2026-09-13 21:04:36.360115,1210,0.00163472019,
2026-09-13 21:04:36.406359,1211,0.00152351089,
2026-09-13 21:04:36.462906,1212,0.00132784532,
2026-09-13 21:04:36.509922,1213,0.00133991144,
2026-09-13 21:04:36.565911,1214,0.00150204559,
2026-09-13 21:04:36.612963,1215,0.00129271768,
2026-09-13 21:04:36.709180,1216,0.00128065156,
2026-09-13 21:04:36.767977,1217,0.00150934177,
2026-09-13 21:04:36.816663,1218,0.00130797842,
2026-09-13 21:04:36.912967,1219,0.00148434216,
2026-09-13 21:04:36.970565,1220,0.00143716708,
2026-09-13 21:04:37.019689,1221,0.00142107525,
2026-09-13 21:04:37.115028,1222,0.0014587676,
2026-09-13 21:04:37.174225,1223,0.00149326863,
2026-09-13 21:04:37.221338,1224,0.00136718884,
2026-09-13 21:04:37.316558,1225,0.00168947726,
2026-09-13 21:04:37.375441,1226,0.00150395071,
2026-09-13 21:04:37.422776,1227,0.00129915419,
2026-09-13 21:04:37.517070,1228,0.00150084073,
2026-09-13 21:04:37.577155,1229,0.00139296677,
2026-09-13 21:04:37.623233,1230,0.00148447188,
2026-09-13 21:04:37.678303,1231,0.00146792273,
2026-09-13 21:04:37.725638,1232,0.00142428197,
2026-09-13 21:04:37.781690,1233,0.00129293315,
2026-09-13 21:04:37.830068,1234,0.00148787647,
2026-09-13 21:04:37.885336,1235,0.00148934736,
2026-09-13 21:04:37.933462,1236,0.00149692276,
2026-09-13 21:04:37.989565,1237,0.0014726465,
2026-09-13 21:04:38.036248,1238,0.00148902196,
2026-09-13 21:04:38.091836,1239,0.00147600712,
2026-09-13 21:04:38.140153,1240,0.00130706599,
2026-09-13 21:04:38.197441,1241,0.0012776801,
2026-09-13 21:04:38.243387,1242,0.00162223962,
2026-09-13 21:04:38.299724,1243,0.00151516266,
2026-09-13 21:04:38.346934,1244,0.00129475802,
2026-09-13 21:04:38.401872,1245,0.00145082392,
2026-09-13 21:04:38.450714,1246,0.00139349774,
2026-09-13 21:04:38.506723,1247,0.00132347552,
2026-09-13 21:04:38.553988,1248,0.00162945775,
2026-09-13 21:04:38.610541,1249,0.00150128596,
2026-09-13 21:04:38.657596,1250,0.00130099775,
2026-09-13 21:04:38.712663,1251,0.00132354478,
2026-09-13 21:04:38.762048,1252,0.00152686821,
2026-09-13 21:04:38.819091,1253,0.00150440253,
2026-09-13 21:04:38.865529,1254,0.00146436423,
2026-09-13 21:04:38.920387,1255,0.00144981805,
2026-09-13 21:04:38.968970,1256,0.00145900286,
2026-09-13 21:04:39.024343,1257,0.00130819169,
2026-09-13 21:04:39.073314,1258,0.00220534585,
2026-09-13 21:04:39.128605,1259,0.00159061331,
2026-09-13 21:04:39.175942,1260,0.00145488701,
2026-09-13 21:04:39.232982,1261,0.00127814291,
2026-09-13 21:04:39.281024,1262,0.00143530264,
2026-09-13 21:04:39.376487,1263,0.00194695644,
2026-09-13 21:04:39.433334,1264,0.0015034736,
2026-09-13 21:04:39.482062,1265,0.00166578584,
2026-09-13 21:04:39.576516,1266,0.00129650373,
2026-09-13 21:04:39.634690,1267,0.00126114304,
2026-09-13 21:04:39.683372,1268,0.00201588593,
2026-09-13 21:04:39.779027,1269,0.00126916807,
2026-09-13 21:04:39.837491,1270,0.000744900687,
2026-09-13 21:04:39.886020,1271,0.0009681009,
2026-09-13 21:04:39.980176,1272,0.000758449792,
2026-09-13 21:04:40.039621,1273,0.00219535194,
2026-09-13 21:04:40.088660,1274,0.00164285405,
2026-09-13 21:04:40.183629,1275,0.00132371298,
2026-09-13 21:04:40.242409,1276,0.0013769321,
2026-09-13 21:04:40.289191,1277,0.00177514169,
2026-09-13 21:04:40.383419,1278,0.00128101213,
2026-09-13 21:04:40.443608,1279,0.00135520516,
2026-09-13 21:04:40.491509,1280,0.00135170823,
2026-09-13 21:04:40.586747,1281,0.00129483717,
2026-09-13 21:04:40.645133,1282,0.00152110448,
2026-09-13 21:04:40.693514,1283,0.00132904028,
2026-09-13 21:04:40.788824,1284,0.00132615017,
2026-09-13 21:04:40.845442,1285,0.00148380459,
2026-09-13 21:04:40.894000,1286,0.00131734352,
2026-09-13 21:04:40.989138,1287,0.00149935226,
2026-09-13 21:04:41.048129,1288,0.00151527589,
2026-09-13 21:04:41.093960,1289,0.00130776736,
2026-09-13 21:04:41.151789,1290,0.00128971544,
2026-09-13 21:04:41.197725,1291,0.00154514329,
2026-09-13 21:04:41.253336,1292,0.0014343913,
2026-09-13 21:04:41.301872,1293,0.00144073657,
2026-09-13 21:04:41.358503,1294,0.0013306112,
2026-09-13 21:04:41.407179,1295,0.00143054809,
2026-09-13 21:04:41.462490,1296,0.0012871936,
2026-09-13 21:04:41.510172,1297,0.00200857106,
2026-09-13 21:04:41.605065,1298,0.00149902796,
2026-09-13 21:04:41.661752,1299,0.00148247002,
2026-09-13 21:04:41.709059,1300,0.00128863041,
2026-09-13 21:04:41.803567,1301,0.00147584992,
2026-09-13 21:04:41.862273,1302,0.00157899901,
2026-09-13 21:04:41.909351,1303,0.00131038044,
2026-09-13 21:04:41.965164,1304,0.00149206487,
2026-09-13 21:04:42.012144,1305,0.00133068376,
2026-09-13 21:04:42.067175,1306,0.00130332061,
2026-09-13 21:04:42.113826,1307,0.0014639421,
2026-09-13 21:04:42.170815,1308,0.00146540859,
2026-09-13 21:04:42.219074,1309,0.00145389212,
2026-09-13 21:04:42.314166,1310,0.00148910331,
2026-09-13 21:04:42.372462,1311,0.00150451906,
2026-09-13 21:04:42.419776,1312,0.00136876306,
2026-09-13 21:04:42.513944,1313,0.0014477931,
2026-09-13 21:04:42.574465,1314,0.00106546977,
2026-09-13 21:04:42.675660,1315,0.0010985208,
2026-09-13 21:04:42.724406,1316,0.000953243605,
2026-09-13 21:04:42.819473,1317,0.00143575446,
2026-09-13 21:04:42.879189,1318,0.00130453316,
2026-09-13 21:04:42.926808,1319,0.0014563568,
2026-09-13 21:04:42.982112,1320,0.00128767181,
2026-09-13 21:04:43.028701,1321,0.00202309966,
2026-09-13 21:04:43.085589,1322,0.00149562776,
2026-09-13 21:04:43.131808,1323,0.00147262012,
2026-09-13 21:04:43.187956,1324,0.00134663158,
2026-09-13 21:04:43.234587,1325,0.00148741145,
2026-09-13 21:04:43.291387,1326,0.00150539631,
2026-09-13 21:04:43.339744,1327,0.0020932516,
2026-09-13 21:04:43.435925,1328,0.00165453981,
2026-09-13 21:04:43.495101,1329,0.00143709233,
2026-09-13 21:04:43.542938,1330,0.00125791214,
2026-09-13 21:04:43.637045,1331,0.00137207641,
2026-09-13 21:04:43.696671,1332,0.00144712801,
2026-09-13 21:04:43.743408,1333,0.00148102111,
2026-09-13 21:04:43.801102,1334,0.00139789612,
2026-09-13 21:04:43.847822,1335,0.00150871626,
2026-09-13 21:04:43.902215,1336,0.00130450788,
2026-09-13 21:04:43.950068,1337,0.00173006192,
2026-09-13 21:04:44.006505,1338,0.00170377281,
2026-09-13 21:04:44.054242,1339,0.00129652022,
2026-09-13 21:04:44.109942,1340,0.00127957202,
2026-09-13 21:04:44.159170,1341,0.00146562735,
2026-09-13 21:04:44.254493,1342,0.00134567957,
2026-09-13 21:04:44.314080,1343,0.00127398529,
2026-09-13 21:04:44.360062,1344,0.00140029923,
2026-09-13 21:04:44.415475,1345,0.00150192906,
2026-09-13 21:04:44.464100,1346,0.00128922075,
2026-09-13 21:04:44.520932,1347,0.00131499758,
2026-09-13 21:04:44.567743,1348,0.00101705027,
2026-09-13 21:04:44.622616,1349,0.00163733437,
2026-09-13 21:04:44.725996,1350,0.00115717302,
2026-09-13 21:04:44.773581,1351,0.000773812189,
2026-09-13 21:04:44.828566,1352,0.000752965595,
2026-09-13 21:04:44.876732,1353,0.00124821675,
2026-09-13 21:04:44.931408,1354,0.00152838658,
2026-09-13 21:04:44.979203,1355,0.00145304231,
2026-09-13 21:04:45.037072,1356,0.00129843454,
2026-09-13 21:04:45.138551,1357,0.00134321599,
2026-09-13 21:04:45.185298,1358,0.00146398057,
2026-09-13 21:04:45.240341,1359,0.00146739945,
2026-09-13 21:04:45.289521,1360,0.00142808891,
2026-09-13 21:04:45.384468,1361,0.0019662209,
2026-09-13 21:04:45.444868,1362,0.00147185939,
2026-09-13 21:04:45.493094,1363,0.00133485897,
2026-09-13 21:04:45.587367,1364,0.00125244303,
2026-09-13 21:04:45.647596,1365,0.00143134729,
2026-09-13 21:04:45.695094,1366,0.000926581824,
2026-09-13 21:04:45.749836,1367,0.00204104055,
2026-09-13 21:04:45.796323,1368,0.00149167571,
2026-09-13 21:04:45.853804,1369,0.00159991025,
2026-09-13 21:04:45.900712,1370,0.00129082026,
2026-09-13 21:04:45.996289,1371,0.00148564485,
2026-09-13 21:04:46.057102,1372,0.00222801381,
2026-09-13 21:04:46.105440,1373,0.00153493171,
2026-09-13 21:04:46.200761,1374,0.00152250611,
2026-09-13 21:04:46.257443,1375,0.00146823054,
2026-09-13 21:04:46.304817,1376,0.0012739655,
2026-09-13 21:04:46.360031,1377,0.00151901138,
2026-09-13 21:04:46.408687,1378,0.0013942024,
2026-09-13 21:04:46.463802,1379,0.00129664884,
2026-09-13 21:04:46.509764,1380,0.00136391727,
2026-09-13 21:04:46.568534,1381,0.00134688332,
2026-09-13 21:04:46.614349,1382,0.00122403773,
2026-09-13 21:04:46.669651,1383,0.00125904444,
2026-09-13 21:04:46.718765,1384,0.00109127409,
2026-09-13 21:04:46.773635,1385,0.00177566606,
2026-09-13 21:04:46.821064,1386,0.000782436931,
2026-09-13 21:04:46.878823,1387,0.000774625171,
2026-09-13 21:04:46.926629,1388,0.000967634789,
2026-09-13 21:04:47.022384,1389,0.000766627626,
2026-09-13 21:04:47.081557,1390,0.00075898626,
2026-09-13 21:04:47.130886,1391,0.000972993969,
2026-09-13 21:04:47.226042,1392,0.000752243038,
2026-09-13 21:04:47.283183,1393,0.000916465892,
2026-09-13 21:04:47.330551,1394,0.00138011573,
2026-09-13 21:04:47.423765,1395,0.00100695413,
2026-09-13 21:04:47.484348,1396,0.000955846793,
2026-09-13 21:04:47.531437,1397,0.00131393234,
2026-09-13 21:04:47.588481,1398,0.00125522101,
2026-09-13 21:04:47.635447,1399,0.00140328608,
2026-09-13 21:04:47.690255,1400,0.00142038378,
2026-09-13 21:04:47.737655,1401,0.000927835048,
2026-09-13 21:04:47.794208,1402,0.00102421234,
2026-09-13 21:04:47.841059,1403,0.000978806068,
2026-09-13 21:04:47.898743,1404,0.00171465057,
2026-09-13 21:04:47.946437,1405,0.00129061029,
2026-09-13 21:04:48.041527,1406,0.00142702807,
2026-09-13 21:04:48.101193,1407,0.00140144032,
2026-09-13 21:04:48.149142,1408,0.00139914714,
2026-09-13 21:04:48.244454,1409,0.00177298702,
2026-09-13 21:04:48.302905,1410,0.0013909803,
2026-09-13 21:04:48.349548,1411,0.00128584914,
2026-09-13 21:04:48.404250,1412,0.00151876513,
2026-09-13 21:04:48.451141,1413,0.00208233206,
2026-09-13 21:04:48.508769,1414,0.00133426864,
2026-09-13 21:04:48.555009,1415,0.00144423131,
2026-09-13 21:04:48.610091,1416,0.00101978098,
2026-09-13 21:04:48.658182,1417,0.000827341909,
2026-09-13 21:04:48.713726,1418,0.000825466471,
2026-09-13 21:04:48.760258,1419,0.00108273897,
2026-09-13 21:04:48.817620,1420,0.00111931771,
2026-09-13 21:04:48.865664,1421,0.00148752688,
2026-09-13 21:04:48.920015,1422,0.00164551,
2026-09-13 21:04:48.967640,1423,0.00145196502,
2026-09-13 21:04:49.024061,1424,0.00131161607,
2026-09-13 21:04:49.072626,1425,0.0014648963,
2026-09-13 21:04:49.168386,1426,0.00167920743,
2026-09-13 21:04:49.227576,1427,0.0013120591,
2026-09-13 21:04:49.273776,1428,0.00149567833,
2026-09-13 21:04:49.328527,1429,0.00156173201,
2026-09-13 21:04:49.375371,1430,0.00203943664,
2026-09-13 21:04:49.431520,1431,0.00132183864,
2026-09-13 21:04:49.479793,1432,0.00156954817,
2026-09-13 21:04:49.534440,1433,0.00160978873,
2026-09-13 21:04:49.583180,1434,0.00130258297,
2026-09-13 21:04:49.678349,1435,0.00161584488,
2026-09-13 21:04:49.737077,1436,0.0014192196,
2026-09-13 21:04:49.785683,1437,0.00133046279,
2026-09-13 21:04:49.881104,1438,0.00148227764,
2026-09-13 21:04:49.940232,1439,0.0015070255,
2026-09-13 21:04:49.986798,1440,0.0013175359,
2026-09-13 21:04:50.082000,1441,0.00153486246,
2026-09-13 21:04:50.142317,1442,0.00152197514,
2026-09-13 21:04:50.189486,1443,0.00144219207,
2026-09-13 21:04:50.243938,1444,0.00149501654,
2026-09-13 21:04:50.292569,1445,0.00133567576,
2026-09-13 21:04:50.349687,1446,0.00127334988,
2026-09-13 21:04:50.395358,1447,0.00142372681,
2026-09-13 21:04:50.450988,1448,0.00158244428,
2026-09-13 21:04:50.498337,1449,0.00149567394,
2026-09-13 21:04:50.555210,1450,0.00129164145,
2026-09-13 21:04:50.602136,1451,0.00145631612,
2026-09-13 21:04:50.656733,1452,0.00149227814,
2026-09-13 21:04:50.705877,1453,0.00133789969,
2026-09-13 21:04:50.762006,1454,0.00144905512,
2026-09-13 21:04:50.808826,1455,0.0016811862,
2026-09-13 21:04:50.866564,1456,0.00132048977,
2026-09-13 21:04:50.914036,1457,0.00146841632,
2026-09-13 21:04:50.969597,1458,0.00149435365,
2026-09-13 21:04:51.016480,1459,0.00133741489,
2026-09-13 21:04:51.072614,1460,0.00129471294,
2026-09-13 21:04:51.119757,1461,0.00142228121,
2026-09-13 21:04:51.215229,1462,0.00134043472,
2026-09-13 21:04:51.273883,1463,0.00146706086,
2026-09-13 21:04:51.321078,1464,0.00150473232,
2026-09-13 21:04:51.375999,1465,0.00148440812,
2026-09-13 21:04:51.424026,1466,0.00130024252,
2026-09-13 21:04:51.482224,1467,0.00150518854,
2026-09-13 21:04:51.530145,1468,0.00142828239,
2026-09-13 21:04:51.625098,1469,0.0012997808,
2026-09-13 21:04:51.685261,1470,0.00163920321,
2026-09-13 21:04:51.734689,1471,0.0013227005,
2026-09-13 21:04:51.830043,1472,0.00130126818,
2026-09-13 21:04:51.887228,1473,0.00149338076,
2026-09-13 21:04:51.933416,1474,0.00150871296,
2026-09-13 21:04:51.991260,1475,0.00147112065,
2026-09-13 21:04:52.037520,1476,0.00152534235,
2026-09-13 21:04:52.094353,1477,0.00161991236,
2026-09-13 21:04:52.141694,1478,0.00126615594,
2026-09-13 21:04:52.196746,1479,0.00126417716,
2026-09-13 21:04:52.244042,1480,0.00140563532,
2026-09-13 21:04:52.299774,1481,0.00206974376,
2026-09-13 21:04:52.346935,1482,0.00146772815,
2026-09-13 21:04:52.403053,1483,0.00146168409,
2026-09-13 21:04:52.450247,1484,0.00149360392,
2026-09-13 21:04:52.505527,1485,0.00144946846,
2026-09-13 21:04:52.552062,1486,0.00142505589,
2026-09-13 21:04:52.608906,1487,0.0014776473,
2026-09-13 21:04:52.657956,1488,0.00125322685,
2026-09-13 21:04:52.755002,1489,0.00164733487,
2026-09-13 21:04:52.810083,1490,0.00151951157,
2026-09-13 21:04:52.859040,1491,0.0015522218,
2026-09-13 21:04:52.915283,1492,0.00129052674,
2026-09-13 21:04:52.963285,1493,0.00143067341,
2026-09-13 21:04:53.059245,1494,0.00171672608,
2026-09-13 21:04:53.117732,1495,0.00149833649,
2026-09-13 21:04:53.166501,1496,0.00163377148,
2026-09-13 21:04:53.221092,1497,0.00144783378,
2026-09-13 21:04:53.270747,1498,0.00128124739,
2026-09-13 21:04:53.325705,1499,0.00148187528,
2026-09-13 21:04:53.373840,1500,0.00132471446,
2026-09-13 21:04:53.430970,1501,0.00209151687,
2026-09-13 21:04:53.477696,1502,0.00151459651,
2026-09-13 21:04:53.533144,1503,0.00160663699,
2026-09-13 21:04:53.581688,1504,0.00131413241,
2026-09-13 21:04:53.636352,1505,0.0012902651,
2026-09-13 21:04:53.685350,1506,0.00142215149,
2026-09-13 21:04:53.742783,1507,0.00133320779,
2026-09-13 21:04:53.790260,1508,0.00150947479,
2026-09-13 21:04:53.885671,1509,0.00164894647,
2026-09-13 21:04:53.944391,1510,0.00134102945,
2026-09-13 21:04:53.991935,1511,0.00141997923,
2026-09-13 21:04:54.088085,1512,0.00164961266,
2026-09-13 21:04:54.146417,1513,0.00149991401,
2026-09-13 21:04:54.194226,1514,0.0014929828,
2026-09-13 21:04:54.250461,1515,0.00173368747,
2026-09-13 21:04:54.298412,1516,0.00132101305,
2026-09-13 21:04:54.353146,1517,0.0012863922,
2026-09-13 21:04:54.401183,1518,0.0013599938,
2026-09-13 21:04:54.456341,1519,0.00217496837,
2026-09-13 21:04:54.502689,1520,0.00127143487,
2026-09-13 21:04:54.558185,1521,0.00128762673,
2026-09-13 21:04:54.606152,1522,0.00157007364,
2026-09-13 21:04:54.663002,1523,0.00130942293,
2026-09-13 21:04:54.711029,1524,0.00129379501,
2026-09-13 21:04:54.807607,1525,0.00218840864,
2026-09-13 21:04:54.866457,1526,0.00131949049,
2026-09-13 21:04:54.914240,1527,0.00159171373,
2026-09-13 21:04:55.009929,1528,0.00148460819,
2026-09-13 21:04:55.068610,1529,0.00134145708,
2026-09-13 21:04:55.116316,1530,0.00222452677,
2026-09-13 21:04:55.171867,1531,0.00159003178,
2026-09-13 21:04:55.219149,1532,0.0013399741,
2026-09-13 21:04:55.274231,1533,0.00144851865,
2026-09-13 21:04:55.322215,1534,0.00144200409,
2026-09-13 21:04:55.377083,1535,0.00150738498,
2026-09-13 21:04:55.423260,1536,0.00132082287,
2026-09-13 21:04:55.480785,1537,0.00196305816,
2026-09-13 21:04:55.527847,1538,0.00146970692,
2026-09-13 21:04:55.583346,1539,0.00147466705,
2026-09-13 21:04:55.631867,1540,0.00129195475,
2026-09-13 21:04:55.687009,1541,0.00151943901,
2026-09-13 21:04:55.735548,1542,0.00129881011,
2026-09-13 21:04:55.792179,1543,0.00150386826,
2026-09-13 21:04:55.840964,1544,0.00141999462,
2026-09-13 21:04:55.936649,1545,0.00129287049,
2026-09-13 21:04:55.994725,1546,0.00120179411,
2026-09-13 21:04:56.041639,1547,0.00143479036,
2026-09-13 21:04:56.096668,1548,0.00147885875,
2026-09-13 21:04:56.144345,1549,0.00134960523,
2026-09-13 21:04:56.213507,1550,0.00133790053,
2026-09-13 21:04:56.302962,1551,0.00141688575,
2026-09-13 21:04:56.350025,1552,0.00133915621,
2026-09-13 21:04:56.444975,1553,0.00217369536,
2026-09-13 21:04:56.503527,1554,0.00137534249,
2026-09-13 21:04:56.551279,1555,0.00143559946,
2026-09-13 21:04:56.645839,1556,0.00152778174,
2026-09-13 21:04:56.705939,1557,0.00133208539,
2026-09-13 21:04:56.754600,1558,0.00146830199,
2026-09-13 21:04:56.849069,1559,0.0016585952,
2026-09-13 21:04:56.908755,1560,0.00148574819,
2026-09-13 21:04:56.956390,1561,0.0014732885,
2026-09-13 21:04:57.011428,1562,0.00142398075,
2026-09-13 21:04:57.058475,1563,0.00129894972,
2026-09-13 21:04:57.115227,1564,0.00135941666,
2026-09-13 21:04:57.162051,1565,0.00144418074,
2026-09-13 21:04:57.219124,1566,0.00168438522,
2026-09-13 21:04:57.265101,1567,0.00133558232,
2026-09-13 21:04:57.320728,1568,0.00146572959,
2026-09-13 21:04:57.368623,1569,0.00149334668,
2026-09-13 21:04:57.424473,1570,0.00201385989,
2026-09-13 21:04:57.472023,1571,0.0013732285,
2026-09-13 21:04:57.528620,1572,0.0014897618,
2026-09-13 21:04:57.577251,1573,0.00146339134,
2026-09-13 21:04:57.673504,1574,0.00144402903,
2026-09-13 21:04:57.732732,1575,0.00140483612,
2026-09-13 21:04:57.779859,1576,0.00129137321,
2026-09-13 21:04:57.834279,1577,0.0012876795,
2026-09-13 21:04:57.883256,1578,0.00156215085,
2026-09-13 21:04:57.979162,1579,0.00130990113,
2026-09-13 21:04:58.037489,1580,0.00133280984,
2026-09-13 21:04:58.086248,1581,0.00221786929,
2026-09-13 21:04:58.181945,1582,0.00137391337,
2026-09-13 21:04:58.240003,1583,0.00130172,
2026-09-13 21:04:58.287166,1584,0.00128142328,
2026-09-13 21:04:58.342314,1585,0.00125041039,
2026-09-13 21:04:58.389035,1586,0.000846941666,
2026-09-13 21:04:58.445416,1587,0.00145255535,
2026-09-13 21:04:58.493459,1588,0.00137212368,
2026-09-13 21:04:58.548722,1589,0.00127043339,
2026-09-13 21:04:58.595895,1590,0.00156542352,
2026-09-13 21:04:58.691302,1591,0.00146576037,
2026-09-13 21:04:58.751413,1592,0.00131198874,
2026-09-13 21:04:58.798606,1593,0.00147466595,
2026-09-13 21:04:58.893988,1594,0.00148126956,
2026-09-13 21:04:58.951619,1595,0.00131847472,
2026-09-13 21:04:58.999755,1596,0.00151199003,
2026-09-13 21:04:59.054783,1597,0.00147689867,
2026-09-13 21:04:59.103094,1598,0.00205171713,
2026-09-13 21:04:59.158512,1599,0.00148810293,
2026-09-13 21:04:59.205835,1600,0.00143654487,
2026-09-13 21:04:59.262385,1601,0.00133730935,
2026-09-13 21:04:59.308688,1602,0.00133694768,
2026-09-13 21:04:59.363840,1603,0.00145617871,
2026-09-13 21:04:59.411198,1604,0.0013935703,
2026-09-13 21:04:59.468463,1605,0.0012857381,
2026-09-13 21:04:59.515492,1606,0.00161950561,
2026-09-13 21:04:59.572140,1607,0.00154521584,
2026-09-13 21:04:59.620727,1608,0.0013189991,
2026-09-13 21:04:59.714988,1609,0.00218724336,
2026-09-13 21:04:59.774468,1610,0.00149736579,
2026-09-13 21:04:59.820533,1611,0.00143390431,
2026-09-13 21:04:59.916692,1612,0.00143398346,
2026-09-13 21:04:59.974435,1613,0.00141222354,
2026-09-13 21:05:00.022125,1614,0.00153539892,
2026-09-13 21:05:00.115659,1615,0.00158329295,
2026-09-13 21:05:00.175235,1616,0.00150049005,
2026-09-13 21:05:00.222354,1617,0.00132450998,
2026-09-13 21:05:00.277592,1618,0.00130859624,
2026-09-13 21:05:00.325950,1619,0.00220627807,
2026-09-13 21:05:00.380957,1620,0.00134543992,
2026-09-13 21:05:00.428750,1621,0.00148693105,
2026-09-13 21:05:00.483330,1622,0.00288861542,
2026-09-13 21:05:00.531220,1623,0.00140240332,
2026-09-13 21:05:00.588404,1624,0.00126125407,
2026-09-13 21:05:00.635043,1625,0.00143046454,
2026-09-13 21:05:00.692196,1626,0.00139192901,
2026-09-13 21:05:00.739798,1627,0.00144146652,
2026-09-13 21:05:00.834694,1628,0.00147159885,
2026-09-13 21:05:00.893466,1629,0.00149433606,
2026-09-13 21:05:00.941325,1630,0.00128481907,
2026-09-13 21:05:01.035263,1631,0.0014699037,
2026-09-13 21:05:01.095179,1632,0.00170336056,
2026-09-13 21:05:01.142492,1633,0.00129546158,
2026-09-13 21:05:01.237775,1634,0.00148686399,
2026-09-13 21:05:01.297929,1635,0.00187073296,
2026-09-13 21:05:01.345193,1636,0.0012668617,
2026-09-13 21:05:01.441302,1637,0.00141917783,
2026-09-13 21:05:01.499784,1638,0.00150271287,
2026-09-13 21:05:01.546869,1639,0.00120668498,
2026-09-13 21:05:01.601715,1640,0.00139002389,
2026-09-13 21:05:01.650122,1641,0.00149616423,
2026-09-13 21:05:01.746332,1642,0.00142952242,
2026-09-13 21:05:01.804099,1643,0.00143123626,
2026-09-13 21:05:01.850715,1644,0.00143498933,
2026-09-13 21:05:01.905835,1645,0.00130492342,
2026-09-13 21:05:01.952891,1646,0.00143372622,
2026-09-13 21:05:02.009738,1647,0.00151113476,
2026-09-13 21:05:02.057122,1648,0.00145251468,
2026-09-13 21:05:02.111879,1649,0.0013491732,
2026-09-13 21:05:02.158336,1650,0.00150736519,
2026-09-13 21:05:02.215036,1651,0.00150713324,
2026-09-13 21:05:02.263953,1652,0.00132988895,
2026-09-13 21:05:02.359271,1653,0.00152553803,
2026-09-13 21:05:02.418952,1654,0.00143450014,
2026-09-13 21:05:02.465531,1655,0.00128909213,
2026-09-13 21:05:02.520167,1656,0.00137737513,
2026-09-13 21:05:02.567301,1657,0.00141557206,
2026-09-13 21:05:02.622460,1658,0.001257988,
2026-09-13 21:05:02.669511,1659,0.001268149,
2026-09-13 21:05:02.725784,1660,0.00114481202,
2026-09-13 21:05:02.772118,1661,0.00129919047,
2026-09-13 21:05:02.827745,1662,0.00127385996,
2026-09-13 21:05:02.874976,1663,0.00162666328,
2026-09-13 21:05:02.932035,1664,0.00161874708,
2026-09-13 21:05:02.980601,1665,0.00129835609,
2026-09-13 21:05:03.075684,1666,0.00148119371,
2026-09-13 21:05:03.133182,1667,0.00158248825,
2026-09-13 21:05:03.179480,1668,0.00145482544,
2026-09-13 21:05:03.235244,1669,0.00131397081,
2026-09-13 21:05:03.281873,1670,0.00153183823,
2026-09-13 21:05:03.337125,1671,0.0014752288,
2026-09-13 21:05:03.385067,1672,0.00126860082,
2026-09-13 21:05:03.440618,1673,0.00141013153,
2026-09-13 21:05:03.488094,1674,0.00157953878,
2026-09-13 21:05:03.544578,1675,0.00126184441,
2026-09-13 21:05:03.591671,1676,0.00162217916,
2026-09-13 21:05:03.646745,1677,0.00141495864,
2026-09-13 21:05:03.693974,1678,0.00128212244,
2026-09-13 21:05:03.751103,1679,0.00128045917,
2026-09-13 21:05:03.799762,1680,0.00199651373,
2026-09-13 21:05:03.894637,1681,0.00131810095,
2026-09-13 21:05:03.953764,1682,0.0013373973,
2026-09-13 21:05:04.000048,1683,0.00140956758,
2026-09-13 21:05:04.056250,1684,0.00149246832,
2026-09-13 21:05:04.104101,1685,0.00129054652,
2026-09-13 21:05:04.161047,1686,0.000837069782,
2026-09-13 21:05:04.208340,1687,0.00142118629,
2026-09-13 21:05:04.265124,1688,0.00126195544,
2026-09-13 21:05:04.311767,1689,0.00162225171,
2026-09-13 21:05:04.367014,1690,0.0014377849,
2026-09-13 21:05:04.415184,1691,0.00128844573,
2026-09-13 21:05:04.470400,1692,0.00131707419,
2026-09-13 21:05:04.519556,1693,0.00162766366,
2026-09-13 21:05:04.574766,1694,0.0015089669,
2026-09-13 21:05:04.622538,1695,0.0013112467,
2026-09-13 21:05:04.678692,1696,0.00126985514,
2026-09-13 21:05:04.727721,1697,0.00165740573,
2026-09-13 21:05:04.823269,1698,0.0014805517,
2026-09-13 21:05:04.882317,1699,0.00143104828,
2026-09-13 21:05:04.928379,1700,0.00143103618,
2026-09-13 21:05:04.983276,1701,0.00132313583,
2026-09-13 21:05:05.030487,1702,0.00136138224,
2026-09-13 21:05:05.087535,1703,0.00200838858,
2026-09-13 21:05:05.137194,1704,0.00129250551,
2026-09-13 21:05:05.231847,1705,0.0014515121,
2026-09-13 21:05:05.290177,1706,0.00148990801,
2026-09-13 21:05:05.339236,1707,0.00130308536,
2026-09-13 21:05:05.394426,1708,0.00131573852,
2026-09-13 21:05:05.442430,1709,0.00175841885,
2026-09-13 21:05:05.498035,1710,0.00167301276,
2026-09-13 21:05:05.546847,1711,0.00124295261,
2026-09-13 21:05:05.601806,1712,0.00140354442,
2026-09-13 21:05:05.649906,1713,0.00138974467,
2026-09-13 21:05:05.745775,1714,0.00146181821,
2026-09-13 21:05:05.802744,1715,0.0016221066,
2026-09-13 21:05:05.849676,1716,0.00143878308,
2026-09-13 21:05:05.906269,1717,0.00127479219,
2026-09-13 21:05:05.954381,1718,0.00143878418,
2026-09-13 21:05:06.049979,1719,0.00165629982,
2026-09-13 21:05:06.109518,1720,0.0014800702,
2026-09-13 21:05:06.156618,1721,0.00160824529,
2026-09-13 21:05:06.251513,1722,0.0013998562,
2026-09-13 21:05:06.308537,1723,0.00134975694,
2026-09-13 21:05:06.355700,1724,0.00223773508,
2026-09-13 21:05:06.411251,1725,0.00162497143,
2026-09-13 21:05:06.458369,1726,0.00133898911,
2026-09-13 21:05:06.514975,1727,0.00129224167,
2026-09-13 21:05:06.563225,1728,0.00138150967,
2026-09-13 21:05:06.658556,1729,0.00156134175,
2026-09-13 21:05:06.718877,1730,0.00126977489,
2026-09-13 21:05:06.766452,1731,0.00149786048,
2026-09-13 21:05:06.861336,1732,0.000906112506,
2026-09-13 21:05:06.919821,1733,0.000803993475,
2026-09-13 21:05:06.968364,1734,0.00145358321,
2026-09-13 21:05:07.062938,1735,0.00150254468,
2026-09-13 21:05:07.121980,1736,0.00132701093,
2026-09-13 21:05:07.169585,1737,0.00151915209,
2026-09-13 21:05:07.223798,1738,0.00129603103,
2026-09-13 21:05:07.271966,1739,0.00193285987,
2026-09-13 21:05:07.328580,1740,0.00166622337,
2026-09-13 21:05:07.376077,1741,0.00131588473,
2026-09-13 21:05:07.430877,1742,0.00128258636,
2026-09-13 21:05:07.477744,1743,0.00145384265,
2026-09-13 21:05:07.535509,1744,0.00136830795,
2026-09-13 21:05:07.585006,1745,0.0012232748,
2026-09-13 21:05:07.679628,1746,0.00156209368,
2026-09-13 21:05:07.738717,1747,0.00149124368,
2026-09-13 21:05:07.784833,1748,0.00130973074,
2026-09-13 21:05:07.880605,1749,0.001544476,
2026-09-13 21:05:07.940825,1750,0.00166258023,
2026-09-13 21:05:07.987074,1751,0.00130648225,
2026-09-13 21:05:08.042679,1752,0.00148036262,
2026-09-13 21:05:08.091142,1753,0.00148106179,
2026-09-13 21:05:08.146437,1754,0.00206082389,
2026-09-13 21:05:08.194865,1755,0.00150947149,
2026-09-13 21:05:08.252361,1756,0.00159721363,
2026-09-13 21:05:08.299869,1757,0.00129400828,
2026-09-13 21:05:08.394952,1758,0.00144429507,
2026-09-13 21:05:08.454315,1759,0.00154838957,
2026-09-13 21:05:08.500236,1760,0.00130060639,
2026-09-13 21:05:08.557432,1761,0.00128596017,
2026-09-13 21:05:08.604934,1762,0.00096737535,
2026-09-13 21:05:08.660233,1763,0.000870458296,
2026-09-13 21:05:08.708111,1764,0.000767194874,
2026-09-13 21:05:08.763382,1765,0.000960198996,
2026-09-13 21:05:08.811973,1766,0.00134403279,
2026-09-13 21:05:08.868574,1767,0.00110571034,
2026-09-13 21:05:08.916696,1768,0.0014371495,
2026-09-13 21:05:09.012611,1769,0.0014308504,
2026-09-13 21:05:09.071884,1770,0.00125084352,
2026-09-13 21:05:09.118432,1771,0.00134524314,
2026-09-13 21:05:09.213117,1772,0.0013118854,
2026-09-13 21:05:09.272171,1773,0.000774226118,
2026-09-13 21:05:09.318608,1774,0.00133560101,
2026-09-13 21:05:09.415003,1775,0.00119617659,
2026-09-13 21:05:09.472991,1776,0.00109290108,
2026-09-13 21:05:09.519012,1777,0.00142281328,
2026-09-13 21:05:09.577600,1778,0.000978201442,
2026-09-13 21:05:09.677964,1779,0.00114710307,
2026-09-13 21:05:09.724758,1780,0.0013792557,
2026-09-13 21:05:09.780476,1781,0.0011799563,
2026-09-13 21:05:09.829199,1782,0.00124116042,
2026-09-13 21:05:09.925302,1783,0.00139263923,
2026-09-13 21:05:09.984521,1784,0.00132559096,
2026-09-13 21:05:10.030765,1785,0.00195632776,
2026-09-13 21:05:10.085816,1786,0.00146994845,
2026-09-13 21:05:10.135613,1787,0.000859271049,
2026-09-13 21:05:10.192201,1788,0.000860405924,
2026-09-13 21:05:10.240893,1789,0.000971012272,
2026-09-13 21:05:10.335997,1790,0.00079432418,
2026-09-13 21:05:10.394317,1791,0.000757010727,
2026-09-13 21:05:10.442951,1792,0.000964320233,
2026-09-13 21:05:10.498541,1793,0.000833655298,
2026-09-13 21:05:10.602592,1794,0.00128037307,
2026-09-13 21:05:10.702082,1795,0.00132170782,
2026-09-13 21:05:10.747789,1796,0.00121332597,
2026-09-13 21:05:10.802761,1797,0.00138438768,
2026-09-13 21:05:10.849045,1798,0.00143999123,
2026-09-13 21:05:10.906450,1799,0.00126633403,
2026-09-13 21:05:10.952999,1800,0.00135729497,
2026-09-13 21:05:11.008075,1801,0.00145851476,
2026-09-13 21:05:11.055075,1802,0.000982618506,
2026-09-13 21:05:11.113029,1803,0.00110186383,
2026-09-13 21:05:11.159607,1804,0.00098256354,
2026-09-13 21:05:11.214956,1805,0.00198249082,
2026-09-13 21:05:11.260741,1806,0.00127812532,
2026-09-13 21:05:11.317902,1807,0.00148231611,
2026-09-13 21:05:11.366638,1808,0.00153856716,
2026-09-13 21:05:11.460216,1809,0.00137456637,
2026-09-13 21:05:11.519265,1810,0.00184202755,
2026-09-13 21:05:11.567199,1811,0.00146644744,
2026-09-13 21:05:11.621619,1812,0.00129619043,
2026-09-13 21:05:11.670853,1813,0.000765616252,
2026-09-13 21:05:11.726172,1814,0.000967787594,
2026-09-13 21:05:11.774830,1815,0.000839464099,
2026-09-13 21:05:11.855123,1816,0.00156261916,
2026-09-13 21:05:11.937691,1817,0.00123526068,
2026-09-13 21:05:12.033426,1818,0.0012368371,
2026-09-13 21:05:12.081881,1819,0.00140450412,
2026-09-13 21:05:12.179066,1820,0.00146519092,
2026-09-13 21:05:12.237399,1821,0.00129553963,
2026-09-13 21:05:12.285063,1822,0.00143063163,
2026-09-13 21:05:12.380956,1823,0.00198518086,
2026-09-13 21:05:12.439763,1824,0.00155407415,
2026-09-13 21:05:12.487969,1825,0.00176389236,
2026-09-13 21:05:12.581502,1826,0.00130438035,
2026-09-13 21:05:12.640742,1827,0.00128476631,
2026-09-13 21:05:12.690254,1828,0.00145895009,
2026-09-13 21:05:12.784600,1829,0.00146226453,
2026-09-13 21:05:12.843293,1830,0.00157903089,
2026-09-13 21:05:12.890586,1831,0.00143945697,
2026-09-13 21:05:12.944963,1832,0.00130509601,
2026-09-13 21:05:12.993490,1833,0.00146106188,
2026-09-13 21:05:13.048660,1834,0.00167327,
2026-09-13 21:05:13.096087,1835,0.00131588143,
2026-09-13 21:05:13.153801,1836,0.00150774226,
2026-09-13 21:05:13.201156,1837,0.0014902477,
2026-09-13 21:05:13.296233,1838,0.00131374105,
2026-09-13 21:05:13.353917,1839,0.00154753101,
2026-09-13 21:05:13.403179,1840,0.00152253579,
2026-09-13 21:05:13.498950,1841,0.00131797453,
2026-09-13 21:05:13.557707,1842,0.00125218579,
2026-09-13 21:05:13.604852,1843,0.00137576573,
2026-09-13 21:05:13.659981,1844,0.00207767315,
2026-09-13 21:05:13.708843,1845,0.00128310084,
2026-09-13 21:05:13.803721,1846,0.00147250689,
2026-09-13 21:05:13.862190,1847,0.00148512927,
2026-09-13 21:05:13.910017,1848,0.00128133423,
2026-09-13 21:05:14.005839,1849,0.00171662055,
2026-09-13 21:05:14.065074,1850,0.00152104841,
2026-09-13 21:05:14.110994,1851,0.00127908503,
2026-09-13 21:05:14.166515,1852,0.00149679634,
2026-09-13 21:05:14.214465,1853,0.00134889068,
2026-09-13 21:05:14.271396,1854,0.00218591978,
2026-09-13 21:05:14.318532,1855,0.00163788952,
2026-09-13 21:05:14.414383,1856,0.00132685703,
2026-09-13 21:05:14.473800,1857,0.00129181734,
2026-09-13 21:05:14.520387,1858,0.00144894409,
2026-09-13 21:05:14.576872,1859,0.00152793675,
2026-09-13 21:05:14.625843,1860,0.00151440743,
2026-09-13 21:05:14.721203,1861,0.00155911343,
2026-09-13 21:05:14.777946,1862,0.00151394462,
2026-09-13 21:05:14.826654,1863,0.00144893419,
2026-09-13 21:05:14.881535,1864,0.0014198693,
2026-09-13 21:05:14.930120,1865,0.00145829489,
2026-09-13 21:05:14.984286,1866,0.00131095868,
2026-09-13 21:05:15.033406,1867,0.00137025154,
2026-09-13 21:05:15.088254,1868,0.00139047132,
2026-09-13 21:05:15.137206,1869,0.00133519426,
2026-09-13 21:05:15.192497,1870,0.000792337397,
2026-09-13 21:05:15.239955,1871,0.00158927324,
2026-09-13 21:05:15.295395,1872,0.00152270069,
2026-09-13 21:05:15.343685,1873,0.00129490313,
2026-09-13 21:05:15.398594,1874,0.00131734242,
2026-09-13 21:05:15.446581,1875,0.00227551977,
2026-09-13 21:05:15.503785,1876,0.00154259836,
2026-09-13 21:05:15.549920,1877,0.0012684799,
2026-09-13 21:05:15.604841,1878,0.00148978378,
2026-09-13 21:05:15.653799,1879,0.00131425883,
2026-09-13 21:05:15.709269,1880,0.00187160033,
2026-09-13 21:05:15.756159,1881,0.00141060864,
2026-09-13 21:05:15.813080,1882,0.00148221387,
2026-09-13 21:05:15.914253,1883,0.00109920023,
2026-09-13 21:05:16.016768,1884,0.00113835462,
2026-09-13 21:05:16.065079,1885,0.00160703934,
2026-09-13 21:05:16.160887,1886,0.00138237813,
2026-09-13 21:05:16.220144,1887,0.00141669337,
2026-09-13 21:05:16.267129,1888,0.00121466384,
2026-09-13 21:05:16.361056,1889,0.000972521262,
2026-09-13 21:05:16.421364,1890,0.00109105862,
2026-09-13 21:05:16.467830,1891,0.00076140696,
2026-09-13 21:05:16.537109,1892,0.0012448174,
2026-09-13 21:05:16.626462,1893,0.00118736549,
2026-09-13 21:05:16.674673,1894,0.000915223909,
2026-09-13 21:05:16.770281,1895,0.000966969999,
2026-09-13 21:05:16.829033,1896,0.000773375106,
2026-09-13 21:05:16.928286,1897,0.00209372431,
2026-09-13 21:05:16.974812,1898,0.00144968833,
2026-09-13 21:05:17.031403,1899,0.0012875124,
2026-09-13 21:05:17.078914,1900,0.00148373313,
2026-09-13 21:05:17.174636,1901,0.00185029662,
2026-09-13 21:05:17.234289,1902,0.00134502327,
2026-09-13 21:05:17.282265,1903,0.00153297383,
2026-09-13 21:05:17.377786,1904,0.000821703503,
2026-09-13 21:05:17.437091,1905,0.000821440766,
2026-09-13 21:05:17.484015,1906,0.00102492579,
2026-09-13 21:05:17.538463,1907,0.00161454439,
2026-09-13 21:05:17.586246,1908,0.00128804228,
2026-09-13 21:05:17.643047,1909,0.00143685268,
2026-09-13 21:05:17.690350,1910,0.00148333078,
2026-09-13 21:05:17.786101,1911,0.00149158667,
2026-09-13 21:05:17.843952,1912,0.00158043802,
2026-09-13 21:05:17.893155,1913,0.0014578068,
2026-09-13 21:05:17.987734,1914,0.00126717171,
2026-09-13 21:05:18.047058,1915,0.00144361459,
2026-09-13 21:05:18.094089,1916,0.00134408336,
2026-09-13 21:05:18.148787,1917,0.00145049193,
2026-09-13 21:05:18.196574,1918,0.0014653943,
2026-09-13 21:05:18.250965,1919,0.00144064973,
2026-09-13 21:05:18.299865,1920,0.00130563797,
2026-09-13 21:05:18.355498,1921,0.00203839339,
2026-09-13 21:05:18.403064,1922,0.00149991181,
2026-09-13 21:05:18.460005,1923,0.0017066893,
2026-09-13 21:05:18.507215,1924,0.00128244784,
2026-09-13 21:05:18.564498,1925,0.00141460466,
2026-09-13 21:05:18.611538,1926,0.00146315498,
2026-09-13 21:05:18.707100,1927,0.0014332601,
2026-09-13 21:05:18.767490,1928,0.00159324398,
2026-09-13 21:05:18.814671,1929,0.00132306658,
2026-09-13 21:05:18.872055,1930,0.00129248682,
2026-09-13 21:05:18.920341,1931,0.00153808676,
2026-09-13 21:05:19.014028,1932,0.00133858236,
2026-09-13 21:05:19.075860,1933,0.00127223737,
2026-09-13 21:05:19.122895,1934,0.00144850766,
2026-09-13 21:05:19.177421,1935,0.00151708537,
2026-09-13 21:05:19.279678,1936,0.000915871891,
2026-09-13 21:05:19.326451,1937,0.00101893183,
2026-09-13 21:05:19.383176,1938,0.00109250314,
2026-09-13 21:05:19.431892,1939,0.000781721352,
2026-09-13 21:05:19.526920,1940,0.00129015449,
2026-09-13 21:05:19.585025,1941,0.000708305634,
2026-09-13 21:05:19.633189,1942,0.000886740848,
2026-09-13 21:05:19.730020,1943,0.000819512242,
2026-09-13 21:05:19.787319,1944,0.000698283629,
2026-09-13 21:05:19.835668,1945,0.000845344328,
2026-09-13 21:05:19.930531,1946,0.000808795633,
2026-09-13 21:05:19.990114,1947,0.00187630456,
2026-09-13 21:05:20.036344,1948,0.00198867563,
2026-09-13 21:05:20.091358,1949,0.00197928093,
2026-09-13 21:05:20.138681,1950,0.00185204861,
2026-09-13 21:05:20.195237,1951,0.00185009576,
2026-09-13 21:05:20.244791,1952,0.00197792064,
2026-09-13 21:05:20.340631,1953,0.00184923809,
2026-09-13 21:05:20.398605,1954,0.0018509299,
2026-09-13 21:05:20.447715,1955,0.00197854597,
2026-09-13 21:05:20.543324,1956,0.00185079037,
2026-09-13 21:05:20.599659,1957,0.00184907975,
2026-09-13 21:05:20.647167,1958,0.00197833584,
2026-09-13 21:05:20.701330,1959,0.00185062136,
2026-09-13 21:05:20.749965,1960,0.00184876109,
2026-09-13 21:05:20.845266,1961,0.00197639453,
2026-09-13 21:05:20.903081,1962,0.00184864641,
2026-09-13 21:05:20.950816,1963,0.00185522409,
2026-09-13 21:05:21.005748,1964,0.00197526186,
2026-09-13 21:05:21.053691,1965,0.00184829102,
2026-09-13 21:05:21.111093,1966,0.00185013524,
2026-09-13 21:05:21.158488,1967,0.00197623938,
2026-09-13 21:05:21.213282,1968,0.00198025428,
2026-09-13 21:05:21.262178,1969,0.00185049007,
2026-09-13 21:05:21.316360,1970,0.00184202265,
2026-09-13 21:05:21.363840,1971,0.00197853234,
2026-09-13 21:05:21.418388,1972,0.00197378809,
2026-09-13 21:05:21.464963,1973,0.00184158579,
2026-09-13 21:05:21.522630,1974,0.00197694762,
2026-09-13 21:05:21.570166,1975,0.00198459289,
2026-09-13 21:05:21.625513,1976,0.00184798006,
2026-09-13 21:05:21.672269,1977,0.00195858883,
2026-09-13 21:05:21.729111,1978,0.00197777418,
2026-09-13 21:05:21.777585,1979,0.00184763666,
2026-09-13 21:05:21.833004,1980,0.00184125152,


==> measurments/har_compute_summary.csv <==
claim,scope,boot,record,stage,boots_included,executions,counter_hz,total_cycles,mean_cycles,mean_wall_us,p50_wall_us,p95_wall_us,p99_wall_us,max_windows_s,compute_duty_cycle_pct,sensing_hz,window_samples,overlap_pct,window_rate_hz,golden_pass,max_abs_error,max_relative_error,absolute_tolerance,relative_tolerance
computational_feasibility_only_not_activity_recognition_accuracy,boot,1,stage,conv1_relu,1,1000,128000000,222074868,222074.868,1734.95990625,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,1,stage,conv2_relu,1,1000,128000000,753550774,753550.774,5887.115421875,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,1,stage,global_average_pool,1,1000,128000000,10409387,10409.387,81.3233359375,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,1,stage,projection_relu,1,1000,128000000,8987584,8987.584,70.2155,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,1,stage,mlp_hidden_relu,1,1000,128000000,33582701,33582.701,262.3648515625,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,1,stage,mlp_output,1,1000,128000000,3144808,3144.808,24.5688125,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,1,total,end_to_end,1,1000,128000000,1031750122,1031750.122,8060.547828125,8056.7421875,8067.8515625,8067.8515625,124.06104663392519,1.2594605981445313,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,2,stage,conv1_relu,1,1000,128000000,222074849,222074.849,1734.9597578125,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,2,stage,conv2_relu,1,1000,128000000,753551993,753551.993,5887.1249453125,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,2,stage,global_average_pool,1,1000,128000000,10404206,10404.206,81.282859375,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,2,stage,projection_relu,1,1000,128000000,8992760,8992.76,70.2559375,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,2,stage,mlp_hidden_relu,1,1000,128000000,33578837,33578.837,262.3346640625,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,2,stage,mlp_output,1,1000,128000000,3147419,3147.419,24.5892109375,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,2,total,end_to_end,1,1000,128000000,1031750064,1031750.064,8060.547375,8056.7421875,8067.8515625,8067.8515625,124.06105360803738,1.25946052734375,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,3,stage,conv1_relu,1,1000,128000000,222079671,222079.671,1734.9974296875,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,3,stage,conv2_relu,1,1000,128000000,753543189,753543.189,5887.0561640625,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,3,stage,global_average_pool,1,1000,128000000,10406784,10406.784,81.303,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,3,stage,projection_relu,1,1000,128000000,8992763,8992.763,70.2559609375,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,3,stage,mlp_hidden_relu,1,1000,128000000,33580136,33580.136,262.3448125,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,3,stage,mlp_output,1,1000,128000000,3147420,3147.42,24.58921875,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,boot,3,total,end_to_end,1,1000,128000000,1031749963,1031749.963,8060.5465859375,8056.7421875,8067.8515625,8067.8515625,124.06106575261394,1.2594604040527344,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,aggregate,all,stage,conv1_relu,3,3000,128000000,666229388,222076.46266666666,1734.9723645833333,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,aggregate,all,stage,conv2_relu,3,3000,128000000,2260645956,753548.652,5887.09884375,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,aggregate,all,stage,global_average_pool,3,3000,128000000,31220377,10406.792333333333,81.30306510416666,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,aggregate,all,stage,projection_relu,3,3000,128000000,26973107,8991.035666666667,70.24246614583333,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,aggregate,all,stage,mlp_hidden_relu,3,3000,128000000,100741674,33580.558,262.348109375,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,aggregate,all,stage,mlp_output,3,3000,128000000,9439647,3146.549,24.5824140625,,,,,,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001
computational_feasibility_only_not_activity_recognition_accuracy,aggregate,all,total,end_to_end,3,3000,128000000,3095250149,1031750.0496666667,8060.547263020833,8056.7421875,8067.8515625,8067.8515625,124.061055331525,1.2594605098470053,100.0,128,50.0,1.5625,True,0.0,0.0,0.0001,0.0001


==> measurments/streaming_metrics.csv <==
trial_number,repetition,mode,stream,device_address,started_utc,ended_utc,requested_duration_s,firmware_window_s,profile_protocol_version,profile_generation,sensor_produced,device_manager_published,gatt_submitted,receiver_received,sensor_production_rate_hz,device_manager_publication_rate_hz,gatt_submission_rate_hz,achieved_sample_rate_hz,completeness_pct,internal_drops,internal_drop_pct,gatt_submission_failures,gatt_submission_failure_pct,ble_delivery_loss,ble_delivery_loss_pct,receiver_iat_count,receiver_iat_ms_p50,receiver_iat_ms_p95,receiver_iat_ms_p99,counter_consistency,receiver_timing_scope
1,1,imu,imu_quaternion,D6:D8:31:86:06:55,2026-09-18T12:17:38.574425+00:00,2026-09-18T12:27:39.011046+00:00,600.0,600.776,1,4,59120,59120,59120,59120,98.40606149380136,98.40606149380136,98.40606149380136,98.40606149380136,100.0,0,0.0,0,0.0,0,0.0,59119,1.8729,36.4873,76.766196,ok,application_callback_inter_arrival_not_radio_latency
1,1,imu,imu_accel,D6:D8:31:86:06:55,2026-09-18T12:17:38.574425+00:00,2026-09-18T12:27:39.011046+00:00,600.0,600.776,1,4,59120,59120,59120,59120,98.40606149380136,98.40606149380136,98.40606149380136,98.40606149380136,100.0,0,0.0,0,0.0,0,0.0,59119,1.923,36.12564,77.496146,ok,application_callback_inter_arrival_not_radio_latency
1,1,imu,imu_gyro,D6:D8:31:86:06:55,2026-09-18T12:17:38.574425+00:00,2026-09-18T12:27:39.011046+00:00,600.0,600.776,1,4,59121,59121,59121,59121,98.40772600769672,98.40772600769672,98.40772600769672,98.40772600769672,100.0,0,0.0,0,0.0,0,0.0,59120,1.9493,36.250035,49.97153399999918,ok,application_callback_inter_arrival_not_radio_latency
2,1,ppg,ppg_red,D6:D8:31:86:06:55,2026-09-18T12:27:42.371485+00:00,2026-09-18T12:37:42.982274+00:00,600.0,600.976,1,5,14950,14950,14950,14950,24.876201379090013,24.876201379090013,24.876201379090013,24.876201379090013,100.0,0,0.0,0,0.0,0,0.0,14949,1.8316,13.297539999999643,989.463796,ok,application_callback_inter_arrival_not_radio_latency
2,1,ppg,ppg_ir,D6:D8:31:86:06:55,2026-09-18T12:27:42.371485+00:00,2026-09-18T12:37:42.982274+00:00,600.0,600.976,1,5,14950,14950,14950,14950,24.876201379090013,24.876201379090013,24.876201379090013,24.876201379090013,100.0,0,0.0,0,0.0,0,0.0,14949,1.8331,11.565419999999946,990.3324520000001,ok,application_callback_inter_arrival_not_radio_latency
2,1,ppg,ppg_green,D6:D8:31:86:06:55,2026-09-18T12:27:42.371485+00:00,2026-09-18T12:37:42.982274+00:00,600.0,600.976,1,5,14950,14950,14950,14950,24.876201379090013,24.876201379090013,24.876201379090013,24.876201379090013,100.0,0,0.0,0,0.0,0,0.0,14949,1.8349,11.737839999999753,991.4631119999999,ok,application_callback_inter_arrival_not_radio_latency
3,1,both,imu_quaternion,D6:D8:31:86:06:55,2026-09-18T12:37:46.422431+00:00,2026-09-18T12:47:47.271949+00:00,600.0,601.216,1,6,59155,59155,59155,59155,98.3922583563977,98.3922583563977,98.3922583563977,98.3922583563977,100.0,0,0.0,0,0.0,0,0.0,59154,1.809,38.070375,79.309075,ok,application_callback_inter_arrival_not_radio_latency
3,1,both,imu_accel,D6:D8:31:86:06:55,2026-09-18T12:37:46.422431+00:00,2026-09-18T12:47:47.271949+00:00,600.0,601.216,1,6,59155,59155,59155,59155,98.3922583563977,98.3922583563977,98.3922583563977,98.3922583563977,100.0,0,0.0,0,0.0,0,0.0,59154,1.8811,37.49885,80.49753600000005,ok,application_callback_inter_arrival_not_radio_latency
3,1,both,imu_gyro,D6:D8:31:86:06:55,2026-09-18T12:37:46.422431+00:00,2026-09-18T12:47:47.271949+00:00,600.0,601.216,1,6,59157,59157,59157,59157,98.39558494783904,98.39558494783904,98.39558494783904,98.39558494783904,100.0,0,0.0,0,0.0,0,0.0,59156,1.9034,38.214525,83.47076999999976,ok,application_callback_inter_arrival_not_radio_latency
3,1,both,ppg_red,D6:D8:31:86:06:55,2026-09-18T12:37:46.422431+00:00,2026-09-18T12:47:47.271949+00:00,600.0,601.216,1,6,14961,14961,14961,14961,24.884567276985308,24.884567276985308,24.884567276985308,24.884567276985308,100.0,0,0.0,0,0.0,0,0.0,14960,1.8352,14.655124999999895,992.711763,ok,application_callback_inter_arrival_not_radio_latency
3,1,both,ppg_ir,D6:D8:31:86:06:55,2026-09-18T12:37:46.422431+00:00,2026-09-18T12:47:47.271949+00:00,600.0,601.216,1,6,14961,14961,14961,14961,24.884567276985308,24.884567276985308,24.884567276985308,24.884567276985308,100.0,0,0.0,0,0.0,0,0.0,14960,1.8372,15.436219999999462,992.8184960000001,ok,application_callback_inter_arrival_not_radio_latency
3,1,both,ppg_green,D6:D8:31:86:06:55,2026-09-18T12:37:46.422431+00:00,2026-09-18T12:47:47.271949+00:00,600.0,601.216,1,6,14961,14961,14961,14961,24.884567276985308,24.884567276985308,24.884567276985308,24.884567276985308,100.0,0,0.0,0,0.0,0,0.0,14960,1.8368,17.293569999999697,992.898293,ok,application_callback_inter_arrival_not_radio_latency

